First- and Second-Order Phase Transformation Modeling Based on the Hamilton Principle: A Coupled Thermo-Mechanical Approach for Glass Additive Manufacturing

Additive manufacturing of glass inherently involves complex thermal histories characterized by extreme heating and rapid cooling rates. These extreme conditions directly govern the final microstructure and mechanical integrity of the printed material. This work presents a comprehensive multi-physics material model derived from the extended Hamilton principle, establishing a unified variational framework for coupled thermal, mechanical, and phase transformation processes at finite strains. The formulation integrates a rigorous thermodynamic description of first-order melting and second-order glass transitions with a kinematic split accounting for thermal expansion, phase specific density changes, and viscoelastic deformation. A temperature dependent viscosity model is employed to capture the kinetic freezing of the microstructure inherent to vitrification. The numerical implementation utilizes a monolithic Neighbored Element Method (NEM) for the solution of the heat equation, ensuring computational efficiency and stability. Numerical investigations at the material point level validate the models ability to reproduce Time-Temperature-Transformation (TTT) behavior under varying cooling rates. Furthermore, three dimensional Finite Element simulations in ANSYS of a laser-based deposition process demonstrate the accumulation of residual stresses and macroscopic warpage resulting from the interplay between phase transformation kinetics and viscous relaxation.

==> Diagrams/Caloric_Energy/CalEnergy.txt <==
temp;psi_c;psi_a_dc-1;psi_a_dc-0-5;psi_a_dc-0-1;psi_l
1; 2150.573891559059; 2244.1267512402655; 2250.433565458489; 2255.4790168330674; 2256.740379676712}
11; 2196.8543082201186; 2290.175669894092; 2296.3706737041957; 2301.326676752279; 2302.5656775142998}
21; 2221.208244232357; 2314.295449180597; 2320.379971941832; 2325.2475901508196; 2326.4644947030665}
31; 2235.8346221829815; 2328.6850275869883; 2334.6603907086037; 2339.440681205896; 2340.635753830219}
41; 2244.0206461863377; 2336.6316251276126; 2342.4991420688584; 2347.1931556218556; 2348.3666590101043}
51; 2247.3751561576314; 2339.744097617674; 2345.5050738878003; 2350.1138549039015; 2351.2660501579267}
61; 2246.8595425963413; 2338.9838514566486; 2344.6395846149057; 2349.1641711415114; 2350.295317773163}
71; 2243.11461873287; 2334.9917157749455; 2340.5434954305833; 2344.9849191550934; 2346.095275086221}
81; 2236.5985181064775; 2328.225840011819; 2333.674947824087; 2338.034234073902; 2339.1240556363555}
91; 2227.6552420769567; 2319.0302414270664; 2324.3779511052157; 2328.656118847735; 2329.7256607833647}
101; 2216.5526627788913; 2307.672808055269; 2312.920385358548; 2317.118447201172; 2318.167962661828}
111; 2203.505314605724; 2294.3680901898683; 2299.5167929275285; 2303.6357551176566; 2304.6654956651887}
121; 2188.6889021964334; 2279.29180836984; 2284.342886401131; 2288.3837488261634; 2289.393964432422}
131; 2172.2499786822996; 2262.590531626475; 2267.545226860646; 2271.5089830479833; 2272.4999220948175}
141; 2154.3126513779057; 2244.3883831743524; 2249.2479295706544; 2253.135566687696; 2254.1074759669564}
151; 2134.983375658848; 2224.7918342890584; 2229.557457856741; 2233.3699567108874; 2234.323081424424}
161; 2114.3544734912857; 2203.8932228367657; 2208.566141635079; 2212.3044766737294; 2213.2390604333923}
171; 2092.5067745335446; 2181.7733943757908; 2186.354818513985; 2190.01995782454; 2190.936242652179}
181; 2069.5116374152076; 2158.503723435714; 2162.9948550730383; 2166.587760382898; 2167.4859867103632}
191; 2045.4325230320305; 2134.147686812316; 2138.549720158021; 2142.0713468345853; 2142.951753503726}
201; 2020.3262375054435; 2108.762106526988; 2113.076227840324; 2116.527524890993; 2117.39034915366}
211; 1994.2439272149843; 2082.3981448592926; 2086.625532449509; 2090.007442521682; 2090.8529200397256}
221; 1967.2318848056375; 2055.1021103542157; 2059.243934580563; 2062.5573939616406; 2063.38575880691}
231; 1939.3322090357174; 2026.9161176700684; 2030.973540941796; 2034.2194795591781; 2035.030964213524}
241; 1910.5833501686711; 1997.8786329702884; 2001.8528097466467; 2005.0321511677337; 2005.8269865230052}
251; 1881.0205647008868; 1968.024928651275; 1971.917005441514; 1975.030666873705; 1975.8090822317529}
261; 1850.6762975181657; 1937.3874654988092; 1941.198580862179; 1944.2474731528744; 1945.0096962255484}
271; 1819.5805054061464; 1905.996216198564; 1909.7275007443145; 1912.7125283809146; 1913.4587852900645}
281; 1787.760932751323; 1873.878941037012; 1877.5315174243926; 1880.4535785342975; 1881.1840938117737}
291; 1755.2433479515732; 1841.0614243120228; 1844.6364072502843; 1847.4963936008937; 1848.211390188546}
301; 1722.0517472959093; 1807.5676782126181; 1811.0661744610104; 1813.864971459724; 1814.5646707094024}
311; 1688.2085317237766; 1773.4201195782564; 1776.843227946029; 1779.5817146402471; 1780.2663363138017}
321; 1653.7346608290256; 1738.639723902769; 1741.9885352491724; 1744.667584326295; 1745.3373465955756}
331; 1618.649787656751; 1703.2461601312712; 1706.521757365555; 1709.1422351529823; 1709.797354599839}
341; 1582.972377197252; 1667.2579091540501; 1670.4613672354649; 1673.0241337005964; 1673.6648253168794}
351; 1546.719810969796; 1630.6923683903597; 1633.824754328155; 1636.3306630783911; 1636.95714026595}
361; 1509.9084796794314; 1593.5659444452542; 1596.62831729868; 1599.0782155814209; 1599.6906901521058}
371; 1472.5538656001456; 1555.8941354927326; 1558.8875463710394; 1561.2822750736843; 1561.8809572493458}
381; 1434.6706160700496; 1517.6916047708962; 1520.617096833333; 1522.957490483283; 1523.5425888957705}
391; 1396.2726092658422; 1478.972246356463; 1481.830854812281; 1484.117741576935; 1484.6894632680987}
401; 1357.373013244553; 1439.7492442064495; 1442.5419963148977; 1444.7761980016564; 1445.3347484233461}
411; 1317.9843390926221; 1400.0351253072765; 1402.7630403776056; 1404.9453724338687; 1405.4909554479345}
421; 1278.118488899626; 1359.8418076485254; 1362.505897039985; 1364.6371685531526; 1365.1699864314446}
431; 1237.7867991716757; 1319.1806436363574; 1321.7819107581977; 1323.8629244556698; 1324.3831778800377}
441; 1197.0000802138377; 1278.0624594757867; 1280.6018997872575; 1282.6334520364342; 1283.1413400987285}
451; 1155.7686519388349; 1236.4975909795564; 1238.976191989908; 1240.9590727981893; 1241.4547930002595}
461; 1114.1023764984582; 1194.4959161994611; 1196.9146574679435; 1198.849650482729; 1199.3333987364254}
471; 1072.0106880824462; 1152.0668852252027; 1154.4267383610654; 1156.3146208697556; 1156.7865914969282}
481; 1029.5026201856888; 1109.219547451713; 1111.5214761142063; 1113.363019044201; 1113.8234047766996}
491; 986.586830607028; 1065.9625765778324; 1068.2075364762063; 1070.0035043949056; 1070.4524963745803}
501; 943.2716244107651; 1022.3042935678279; 1024.4932324613326; 1026.2443835761362; 1026.6821713548372}
511; 899.5649750542792; 978.2526877791062; 980.3865454769915; 982.0936316352996; 982.5204031748766}
521; 855.4745438612665; 933.8154364353765; 935.8951447968924; 937.5589114861051; 937.9748531584082}
531; 811.0076979994416; 888.9999226043138; 891.0264055387103; 892.6475918862274; 893.0528884731067}
541; 766.1715271035629; 843.8132518207073; 845.7874252872342; 847.3667640604559; 847.7615987537614}
551; 720.9728586690422; 798.2622674799385; 800.1850394878462; 801.7232570941724; 802.1078114957539}
561; 675.4182723277256; 752.3535651138939; 754.2258357224323; 755.7236522092629; 756.0981063309706}
571; 629.5141131055191; 706.0935056484481; 707.916166966867; 709.3742960216022; 709.738828285286}
581; 583.2665037510324; 659.4882277322375; 661.2621639197872; 662.6813128698269; 663.0361001073368}
591; 536.6813562152237; 612.5436592161813; 614.2697464821114; 615.6506162948556; 615.9958337480416}
601; 489.76438235388247; 565.2655278561157; 566.9446344596765; 568.2879197425252; 568.6237410632374}
611; 442.52110391763466; 517.6593713026228; 519.2923575530642; 520.5987465534174; 520.9253438035057}
621; 394.9568618877837; 469.73054643703125; 471.3182646936033; 472.588439298861; 472.9059829501754}
631; 347.07682521067613; 421.48423810570273; 423.02753277765555; 424.2621685152177; 424.5708274496082}
641; 298.8859989782634; 372.9254673005615; 374.42517484714483; 375.6249408844115; 375.9248823937281}
651; 250.38923209807226; 324.05909882913556; 325.51604775959953; 326.6816069039707; 326.9729966900635}
661; 201.59122449179594; 274.88984851312745; 276.30485938672206; 277.4368680855977; 277.7198702603166}
671; 152.49653385819596; 225.42228995129625; 226.79617537727148; 227.89528371805164; 228.17006080324668}
681; 103.10958203276353; 175.66086087912677; 176.99442551673263; 178.0612772268173; 178.3279901543385}
691; 53.434660973762014; 125.60986915489991; 126.90390971338638; 127.93914216017556; 128.19795027187286}
701; 3.475938401703565; 75.27349839910995; 76.52880363772704; 77.53304782862072; 77.78410887634415}
711; -46.76253688304166; 24.655813312103774; 25.873164040101496; 26.847044622499673; 27.09051476809922}
721; -97.27682998183512; -26.23923530738853; -25.059066230760187; -24.114930969457507; -23.878897154131838}
731; -148.06311515783153; -77.40780582264587; -76.26405348813691; -75.34905162052974; -75.12030115362793}
741; -199.11767135543755; -128.84616127798213; -127.73806872634255; -126.85159468503086; -126.62997617470293}
751; -250.43687796168612; -180.55066516043343; -179.4774833824132; -178.61893795999703; -178.40430160439297}
761; -302.01721079339165; -232.51777738687144; -231.47876532322056; -230.6475556722999; -230.43975325956973}
771; -353.8552382952683; -284.74405050198834; -283.7384750434569; -282.9340146766317; -282.7328995849254}
781; -405.94761793531933; -337.22612607381035; -336.2532620611483; -335.4749708510186; -335.2803980484862}
791; -458.29109278486766; -389.96073127356203; -389.0198614975193; -388.26716567668507; -388.0789917214766}
801; -510.88248827155417; -442.94467562899206; -442.03509083031867; -441.30742299138; -441.12550603164533}
811; -563.7187090945016; -496.17484793916225; -495.2958468086083; -494.5926459041651; -494.4168456780543}
821; -616.7967362916561; -549.6482133420366; -548.799102520352; -548.1198138630043; -547.9499916986674}
831; -670.1136244500169; -603.3618105246313; -602.5419046025661; -601.8859798649139; -601.7219986805009}
841; -723.6664990501869; -657.3127490675697; -656.5213705858739; -655.8882678005173; -655.7299921041781}
851; -777.4525539372086; -711.4982069158035; -710.7346863652269; -710.1238699247658; -709.9711658146505}
861; -831.4690489103282; -765.9154279686526; -765.1791037899453; -764.5900444469797; -764.4427796112383}
871; -885.7133074247191; -820.5617197812951; -819.8519383652074; -819.2841132323372; -819.1421569491196}
881; -940.182714398776; -875.434451372077; -874.7505670593586; -874.203459609184; -874.0666827466403}
891; -994.8747141209747; -930.5310511295097; -929.8724262109108; -929.3455262760316; -929.2138012923118}
901; -1049.7868082507089; -985.849004812969; -985.2150095292394; -984.7078133022557; -984.5810142455098}
911; -1104.9165539078847; -1041.385853642397; -1040.7758661842865; -1040.2878762177984; -1040.1658787261765}
921; -1160.261561846418; -1097.1391924716245; -1096.5525989798834; -1096.0833241864907; -1095.9660054881426}
931; -1215.81949470705; -1153.106668041502; -1152.5428626068806; -1152.0918182591834; -1151.979057172259}
941; -1271.5880653452525; -1209.2859773074622; -1208.7443619707103; -1208.3110697013085; -1208.202746633958}
951; -1327.5650352302048; -1265.6748658386277; -1265.154850590495; -1264.738838391989; -1264.6348353423623}
961; -1383.7482129111306; -1322.2711262842906; -1321.7721290655272; -1321.3729312905166; -1321.273131846764}
971; -1440.1354525474617; -1379.0725969038463; -1378.5940436052024; -1378.2112009662872; -1378.1154903065583}
981; -1496.7246524995714; -1436.0771601576946; -1435.6184846199199; -1435.2515441897003; -1435.1598090821453}
991; -1553.5137539769626; -1493.2827413553084; -1492.843385369153; -1492.4919005802287; -1492.4040293829978}
1001; -1610.5007397410388; -1550.6873073581178; -1550.266720664332; -1549.9302513093035; -1549.8461339705461}
1011; -1667.683632859696; -1608.2888653340337; -1607.8865056233674; -1607.564617854834; -1607.4841459127008}
1021; -1725.060495511217; -1666.0854615612811; -1665.7007944744837; -1665.3930608050462; -1665.3161273876867}
1031; -1782.6294278350083; -1724.075180279293; -1723.7076794071154; -1723.4136787093732; -1723.3401785349376}
1041; -1840.3885668269493; -1782.2561425839936; -1781.9052894671852; -1781.6246069737383; -1781.5544363503766}
1051; -1898.336085277166; -1840.6265053654145; -1840.2917894947254; -1840.0240167981742; -1839.9570736240364}
1061; -1956.4701907482624; -1899.1844602862466; -1898.8653791024271; -1898.6101141553713; -1898.5462979186075}
1071; -2014.7891245920496; -1957.9282327982546; -1957.6242916920542; -1957.3811388070942; -1957.320350585854}
1081; -2073.2911610030287; -2016.8560811959767; -2016.566793508146; -2016.335363357881; -2016.277505820315}
1091; -2131.9746061068668; -2075.966295705024; -2075.6911827263125; -2075.471092343343; -2075.416069747601}
1101; -2190.8377970823326; -2135.257197604245; -2134.995788575403; -2134.7866613523292; -2134.734379546561}
1111; -2249.8791013150944; -2194.727138379259; -2194.4789704910363; -2194.2804361804583; -2194.2308026028136}
1121; -2309.096915582031; -2254.3744989069596; -2254.139117300106; -2253.9508120146234; -2253.9037356932527}
1131; -2368.489665264605; -2314.197688668753; -2313.974646434019; -2313.796212646232; -2313.7516041992853}
1141; -2428.055803590098; -2374.195144991938; -2373.9840031700733; -2373.8150897125815; -2373.7728613482086}
1151; -2487.7938108994185; -2434.365332317492; -2434.1656598992467; -2434.0059219646505; -2433.965987481002}
1161; -2547.7021939403735; -2494.706741493168; -2494.5181154192924; -2494.3672145601918; -2494.3294893454167}
1171; -2607.779485185285; -2555.217889091347; -2555.03989425259; -2554.897498381585; -2554.8618994138337}
1181; -2668.02424217192; -2615.897316749679; -2615.729545986792; -2615.5953293764824; -2615.561775223905}
1191; -2728.4350468667303; -2676.74359053474; -2676.5856446384723; -2676.459287921458; -2676.4276987422045}
1201; -2789.0105050495126; -2737.755300326273; -2737.6067880373744; -2737.4879782062553; -2737.458275748476}
1211; -2849.7492457185244; -2798.931059222472; -2798.7915972316932; -2798.68002763907; -2798.652135240914}
1221; -2910.649920515274; -2860.269502964974; -2860.1387159130645; -2860.0340862715366; -2860.007928861155}
1231; -2971.7112031681536; -2921.769289382112; -2921.6468098598216; -2921.5488262419894; -2921.5243303375314}
1241; -3032.931788954143; -2983.429097850794; -2983.3145663988726; -2983.2229412373363; -2983.200034946952}
1251; -3094.310394177873; -3045.2476287757836; -3045.1406938849823; -3045.055145972341; -3045.0337589941805}
1261; -3155.8457556673484; -3107.223603084997; -3107.1239211960656; -3107.0441756849195; -3107.024239307133}
1271; -3217.536630285649; -3169.3557617415304; -3169.262997245218; -3169.1887856481676; -3169.170232748905}
1281; -3279.3817944580287; -3231.6428652706354; -3231.556690507692; -3231.487750697337; -3231.470515744749}
1291; -3341.380043713754; -3294.0836933016194; -3294.003788562795; -3293.939864771736; -3293.923883823971}
1301; -3403.530192242161; -3356.677044123745; -3356.6030976497905; -3356.5439404706262; -3356.5291511758355}
1311; -3465.8310724623425; -3419.4217342561838; -3419.353442237849; -3419.2988086231803; -3419.2851502195135}
1321; -3528.2815346059815; -3482.3165980304966; -3482.253664608531; -3482.2033178709585; -3482.1907311865652}
1331; -3590.8804463128045; -3545.3604871865705; -3545.3026244517237; -3545.256334263847; -3545.2447617168773}
1341; -3653.6266922382106; -3608.5522704796927; -3608.499198472715; -3608.4567408671332; -3608.446126465738}
1351; -3716.5191736725765; -3671.8908333002987; -3671.842280011941; -3671.8034373812548; -3671.7937267235834}
1361; -3779.5568081718648; -3735.375077304318; -3735.3307786753303; -3735.2953397721394; -3735.2864800463417}
1371; -3842.7385291990668; -3799.0039200547594; -3798.9636199758907; -3798.9313799127954; -3798.923319897022}
1381; -3906.063285776118; -3862.776294673548; -3862.7397449855484; -3862.7105052351485; -3862.7031952975485}
1391; -3969.5300421458946; -3926.691149503566; -3926.658109997186; -3926.631678392082; -3926.6250704908057}
1401; -4033.1377774439256; -3990.7474477803667; -3990.7176861963558; -3990.6938769291473; -3990.687924612345}
1411; -4096.885485379479; -4054.9441673130927; -4054.9174593422017; -4054.896092965488; -4054.89075137131}
1421; -4160.772173925702; -4119.2803001750735; -4119.256429458052; -4119.237332884434; -4119.23255874103}
1431; -4224.7968650184575; -4183.754852402093; -4183.73361052969; -4183.716617031768; -4183.712368657288}
1441; -4288.958594263615; -4248.3668436999005; -4248.348030212866; -4248.3329794232395; -4248.329216725833}
1451; -4353.256410652426; -4313.115307159991; -4313.098729549078; -4313.085467460346; -4313.082151938163}
1461; -4417.689376284783; -4377.999288982091; -4377.984762688046; -4377.97314165281; -4377.970236394001}
1471; -4482.256566100035; -4443.017848205585; -4443.00519661916; -4442.99507535002; -4442.992545032735}
1481; -4546.957067615124; -4508.170056447382; -4508.159110909326; -4508.150354478881; -4508.14816537127}
1491; -4611.789980669799; -4573.4549976473045; -4573.445597448368; -4573.438077289219; -4573.436197249432}
1501; -4676.754417178672; -4638.87176781992; -4638.863760200853; -4638.857354105599; -4638.855752581786}
1511; -4741.849500889866; -4704.419474813311; -4704.412714964864; -4704.407307086106; -4704.4059551164155}
1521; -4807.074367150065; -4770.097238074232; -4770.091589137154; -4770.087069987491; -4770.085940200076}
1531; -4872.428162675735; -4835.904188419168; -4835.89952148421; -4835.895787936242; -4835.89485454925}
1541; -4937.910045330334; -4901.839467811529; -4901.835661919439; -4901.832617205769; -4901.83185602735}
1551; -5003.519183907285; -4967.902229144699; -4967.899171286229; -4967.896724999453; -4967.896113427759}
1561; -5069.254757918574; -5034.091636030749; -5034.089221146649; -5034.087289239368; -5034.086806262548}
1571; -5135.115957388739; -5100.4068625940745; -5100.404993575094; -5100.403498359909; -5100.403124556112}
1581; -5201.10198265412; -5166.847093271255; -5166.845680958143; -5166.844551107653; -5166.844268645031}
1591; -5267.212044167181; -5233.411522614562; -5233.410485798069; -5233.409656344875; -5233.409448981576}
1601; -5333.445362305762; -5300.099355101778; -5300.0986205226545; -5300.098032859356; -5300.097885943531}
1611; -5399.801167187075; -5366.909804950392; -5366.909307299388; -5366.9089091785845; -5366.908809648384}
1621; -5466.2786984863515; -5433.842095935404; -5433.84177785327; -5433.841523387562; -5433.841459771135}
1631; -5532.8772052599315; -5500.895461213191; -5500.8952732906755; -5500.895122952663; -5500.89508536816}
1641; -5599.595945772712; -5568.0691431487085; -5568.069043926562; -5568.0689645488455; -5568.068944704416}
1651; -5666.434187329809; -5635.362393146997; -5635.362349115971; -5635.36231389115; -5635.362305084945}
1661; -5733.391206112252; -5702.774471489232; -5702.774457090076; -5702.77444557075; -5702.7744426909185}
1671; -5800.466287016703; -5770.304647171919; -5770.304644795382; -5770.304642894152; -5770.304642418844}
1681; -5867.658723498969; -5837.95219775092; -5837.952197737752; -5837.952197727216; -5837.952197724583}
1691; -5934.967817421235; -5905.716409188453; -5905.716409829405; -5905.716410342166; -5905.7164203736775}
1701; -6002.392878902926; -5973.59657570381; -5973.5965832396305; -5973.596589268287; -5973.596851228214}
1711; -6069.933226175094; -6041.591999628219; -6041.592028249658; -6041.592051146809; -6041.59357519432}
1721; -6137.588185438163; -6109.701991261995; -6109.702063109804; -6109.702120588052; -6109.707230071368}
1731; -6205.357090723022; -6177.925868736084; -6177.926013901013; -6177.926130032955; -6177.938958238288}
1741; -6273.239283755298; -6246.262957876074; -6246.263214398873; -6246.263419617112; -6246.290359383652}
1751; -6341.234113822774; -6314.712592069831; -6314.7130059412475; -6314.713337038382; -6314.763444339668}
1761; -6409.340937645822; -6383.274112137595; -6383.27473729838; -6383.27523742701; -6383.360589951744}
1771; -6477.559119250777; -6451.9468662057825; -6451.947764546689; -6451.948483219414; -6452.084494990284}
1781; -6545.888029846169; -6520.730209582894; -6520.731450944669; -6520.732444034089; -6520.938137046842}
1791; -6614.3270477017495; -6589.62350463872; -6589.625166812116; -6589.626496550831; -6589.924730404253}
1801; -6682.875558030203; -6658.626120685893; -6658.628289411656; -6658.630024392268; -6659.0476848428125}
1811; -6751.532952871509; -6727.737433864433; -6727.740202833315; -6727.742418008423; -6728.310565368091}
1821; -6820.298630979813; -6796.956827028552; -6796.960297881305; -6796.963074563507; -6797.717052822454}
1831; -6889.171997712841; -6866.283689635767; -6866.287971963139; -6866.291397825037; -6867.270905363372}
1841; -6958.152464923692; -6935.717417639361; -6935.722628982104; -6935.7267980562965; -6936.9759207865445}
1851; -7027.2394508549805; -7005.257413381855; -7005.263679230716; -7005.268691909805; -7006.835899661876}
1861; -7096.432380035287; -7074.903085491899; -7074.910539287629; -7074.916502324214; -7076.854609270016}
1871; -7165.730683177826; -7144.653848782703; -7144.662631916053; -7144.669658422733; -7147.035748313173}
1881; -7235.133797081264; -7214.509124152874; -7214.519385964593; -7214.527595413969; -7217.382912381616}
1891; -7304.6411645326825; -7284.468338489561; -7284.4802362703995; -7284.48975449507; -7287.899560153079}
1901; -7374.252234212554; -7354.5309245731005; -7354.544623563807; -7354.555582756374; -7358.588980306505}
1911; -7443.966460601742; -7424.696320984513; -7424.711994375839; -7424.724533088902; -7429.454259133938}
1921; -7513.783303890451; -7494.963972013994; -7494.981800946691; -7494.9960640928475; -7500.498248825882}
1931; -7583.702229889032; -7565.33332757173; -7565.353501136546; -7565.3696399883975; -7571.723536426818}
1941; -7653.722709940713; -7635.8038431011855; -7635.826558338872; -7635.84473052902; -7643.132413422924}
1951; -7723.84422083604; -7706.374979492782; -7706.400441394086; -7706.42081091513; -7714.726845959074}
1961; -7794.066244729141; -7777.0462030005765; -7777.074624506249; -7777.097361710788; -7786.508445679053}
1971; -7864.388269055649; -7847.816985160325; -7847.848587161119; -7847.873868761754; -7858.478441135524}
1981; -7934.809786452331; -7918.686802708706; -7918.721814045368; -7918.749823114698; -7930.63764980569}
1991; -8005.33029467831; -7989.655137504877; -7989.69379496816; -7989.724720938786; -8002.98645065781}
2001; -8075.94929653789; -8060.721476453316; -8060.764024783968; -8060.79806344849; -8075.524757268924}
2011; -8146.666299804904; -8131.885311427496; -8131.932003316267; -8131.969356827283; -8148.251999972606}
2021; -8217.480817148582; -8203.146139196968; -8203.197235284608; -8203.238112154722; -8221.167286668877}
2031; -8288.39236606089; -8274.503461353464; -8274.559230230725; -8274.603845332533; -8294.269686944112}
2041; -8359.400468785283; -8345.956784240612; -8346.017502448241; -8346.066077014344; -8367.558279502915}
2051; -8430.504652246858; -8417.505618883437; -8417.571570912183; -8417.624332535184; -8441.032152077883}
2061; -8501.70444798389; -8489.149480920154; -8489.22095921077; -8489.278141843266; -8514.690401297548}
2071; -8572.999392080668; -8560.88789053518; -8560.965195478417; -8561.027039433005; -8588.532132556891}
2081; -8644.389025101653; -8632.72037239288; -8632.803812329486; -8632.870564278772; -8662.556459890337}
2091; -8715.872892026871; -8704.646455573307; -8704.736346794036; -8704.808259770616; -8736.76250584723}
2101; -8787.450542188593; -8776.66567350881; -8776.762340254405; -8776.839673650882; -8811.14940136964}
2111; -8859.121529209151; -8848.777563921543; -8848.881338382758; -8848.96435795173; -8885.716285672539}
2121; -8930.885410940002; -8920.981668763148; -8921.092891080732; -8921.1818689348; -8960.46230612623}
2131; -9002.741749401883; -8993.277534154213; -8993.396552418917; -8993.49176703068; -9035.38661814098}
2141; -9074.690110726138; -9065.664710326259; -9065.791880578832; -9065.893616780892; -9110.488385053848}
2151; -9146.730065097108; -9138.142751563495; -9138.278437794686; -9138.38698677964; -9185.76677801761}
2161; -9218.861186695602; -9210.71121614669; -9210.855790297252; -9210.9714496177; -9261.220975891736}
2171; -9291.083053643406; -9283.369666297709; -9283.523508258391; -9283.646581826935; -9336.850165135424}
2181; -9363.395247948858; -9356.11766812493; -9356.28116573648; -9356.41196382572; -9412.653539702571}
2191; -9435.797355453346; -9428.954791569626; -9429.128340622796; -9429.267179865332; -9488.630300938667}
2201; -9508.288965778846; -9501.88061035383; -9502.06461458937; -9502.2118179778; -9564.779657479608}
2211; -9580.869672276389; -9574.89470192871; -9575.089573037369; -9575.245469924295; -9641.100825152316}
2221; -9653.53907197546; -9647.996647423462; -9648.20280504599; -9648.367731144013; -9717.593026877159}
2231; -9726.29676553431; -9721.186031596588; -9721.403903323735; -9721.578200705451; -9794.255492572145}
2241; -9799.142357191167; -9794.462442786153; -9794.69246415867; -9794.876481256682; -9871.087459058823}
2251; -9872.075454716294; -9867.82547286251; -9868.068087371146; -9868.262178978057; -9948.088169969857}
2261; -9945.095669364935; -9941.274717180891; -9941.530376266397; -9941.734903534802; -10025.256875658259}
2271; -10018.202615831056; -10014.809774535226; -10015.07893758835; -10015.294268030852; -10102.592833108218}
2281; -10091.395912201948; -10088.430247112898; -10088.713381474392; -10088.939888963589; -10180.0953058475}
2291; -10164.675179913555; -10162.13574044973; -10162.433321410344; -10162.671386178836; -10257.763563861377}
2301; -10238.040043706653; -10235.925863386514; -10236.238374186994; -10236.488382827383; -10335.596883508075}
2311; -10311.490131583756; -10309.800228025933; -10310.128159857033; -10310.390505321917; -10413.5945474357}
2321; -10385.025074766781; -10383.758449689558; -10384.10230169203; -10384.377383294006; -10491.755844500532}
2331; -10458.644507655401; -10457.800146877511; -10458.160426142103; -10458.448649553775; -10570.080069686855}
2341; -10532.348067786204; -10531.924941226021; -10532.302162793483; -10532.603940047451; -10648.566524028016}
2351; -10606.135395792433; -10606.132457468466; -10606.527144329544; -10606.842893818408; -10727.214514528963}
2361; -10680.006135364521; -10680.42232339524; -10680.835006490688; -10681.165152967047; -10806.023354090014}
2371; -10753.959933211203; -10754.79416981522; -10755.22538803579; -10755.570362612245; -10884.992361431936}
2381; -10827.996439021355; -10829.247630517082; -10829.69793070352; -10830.05817085267; -10964.120861022338}
2391; -10902.115305426434; -10903.782342232404; -10904.252279175462; -10904.628228729907; -11043.408183003223}
2401; -10976.31618796355; -10978.397944598288; -10978.888081038715; -10979.280190191055; -11122.85366311981}
2411; -11050.59874503917; -11053.09408012108; -11053.604986749626; -11054.013712052463; -11202.45664265051}
2421; -11124.962637893414; -11127.87039414101; -11128.402649598425; -11128.828453964357; -11282.216468338096}
2431; -11199.40753056493; -11202.726534796877; -11203.280725673912; -11203.724078375539; -11362.132492321964}
2441; -11273.933089856375; -11277.662152991097; -11278.2388738285; -11278.700250498425; -11442.204072071558}
2451; -11348.53898530043; -11352.676902356245; -11353.276755644767; -11353.756638275587; -11522.430570320848}
2461; -11423.224889126392; -11427.77043922198; -11428.394035402373; -11428.892912346686; -11602.811355003896}
2471; -11497.990476227298; -11502.942422581165; -11503.590380044177; -11504.108746014588; -11683.345799191471}
2481; -11572.835424127592; -11578.192514058204; -11578.865459144587; -11579.40381521369; -11764.033281028673}
2491; -11647.759412951295; -11653.520377877097; -11654.2189448776; -11654.777798478; -11844.873183673579}
2501; -11722.762125390704; -11728.925680830245; -11729.650511985617; -11730.230376909913; -11925.864895236884}
2511; -11797.84324667558; -11804.408092247295; -11805.159837748286; -11805.761234149077; -12007.007808722461}
2521; -11873.002464542844; -11879.967283965327; -11880.746601952686; -11881.370056342574; -12088.301321968938}
2531; -11948.239469206717; -11955.602930298432; -11956.41048686291; -11957.056532114491; -12169.744837592121}
2541; -12023.553953329383; -12031.3147080088; -12032.151177191148; -12032.820352537026; -12251.337762928413}
2551; -12098.94561199207; -12107.102296277744; -12107.968360068711; -12108.661211101487; -12333.07950997904}
2561; -12174.414142666616; -12182.965376677124; -12183.861725017463; -12184.578803689732; -12414.969495355226}
2571; -12249.959245187434; -12258.903633141068; -12259.830963921524; -12260.572828545888; -12497.007140224177}
2581; -12325.58062172399; -12334.916751939427; -12335.87577100075; -12336.642986249812; -12579.1918702559}
2591; -12401.27797675362; -12411.004421649295; -12411.99584278224; -12412.788979688596; -12661.52311557089}
2601; -12477.051017034835; -12487.166333129207; -12488.190878074522; -12489.010514030773; -12744.00031068859}
2611; -12552.89945158099; -12563.402179492605; -12564.46057794104; -12565.307296699786; -12826.62289447666}
2621; -12628.82299163439; -12639.711656081778; -12640.804645674081; -12641.679037347925; -12909.390310101002}
2631; -12704.821350640774; -12716.094460442293; -12717.222786769213; -12718.125447830751; -12992.302004976564}
2641; -12780.894244224188; -12792.550292298423; -12793.714708900714; -12794.646242182547; -13075.35743071891}
2651; -12857.04139016223; -12869.078853527693; -12870.280121896105; -12871.241136590836; -13158.556043096472}
2661; -12933.26250836171; -12945.679848136908; -12946.91873771219; -12947.909849372414; -13241.89730198359}
2671; -13009.557320834605; -13022.352982238086; -13023.630270410986; -13024.652100949306; -13325.380671314175}
2681; -13085.925551674452; -13099.097964024653; -13100.414436135921; -13101.467613824938; -13409.005619036163}
2691; -13162.36692703303; -13175.914503748467; -13177.270953088855; -13178.356112561165; -13492.77161706657}
2701; -13238.881175097416; -13252.802313696582; -13254.199541506841; -13255.317323755049; -13576.678141247226}
2711; -13315.468026067396; -13329.76110816882; -13331.199923639699; -13332.3509760164; -13660.724671301241}
2721; -13392.12721213317; -13406.790603455347; -13408.271823727593; -13409.45679994539; -13744.910690789975}
2731; -13468.858467453425; -13483.890517814873; -13485.414967979237; -13486.634528110731; -13829.235687070803}
2741; -13545.6615281337; -13561.06057145282; -13562.629084550055; -13563.883895027844; -13913.699151255341}
2751; -13622.536132205076; -13638.300486500495; -13639.91390352135; -13641.204637138035; -13998.30057816841}
2761; -13699.482019603196; -13715.60998699324; -13717.269156878467; -13718.596492786644; -14083.0394663075}
2771; -13776.498932147548; -13792.98879885095; -13794.694578491293; -13796.059202203569; -14167.915317802897}
2781; -13853.586613521076; -13870.436649856185; -13872.189904092396; -13873.592507481368; -14252.92763837835}
2791; -13930.744809250085; -13947.953269635325; -13949.754871258157; -13951.196152556422; -14338.075937312284}
2801; -14007.97326668443; -14025.538389638485; -14027.389219388688; -14028.86988318885; -14423.359727399593}
2811; -14085.271734977956; -14103.191743119154; -14105.092689687477; -14106.613446942134; -14508.778524914022}
2821; -14162.639965069287; -14180.913065116254; -14182.865025143445; -14184.426593165195; -14594.331849570966}
2831; -14240.077709662815; -14258.7020924341; -14260.705970510908; -14262.309072972357; -14680.019224490932}
2841; -14317.584723210004; -14336.55856362386; -14338.615272291037; -14340.260639224782; -14765.840176163421}
2851; -14395.16076189092; -14414.482218966026; -14416.592678714325; -14418.281046512964; -14851.794234411364}
2861; -14472.805583596075; -14492.472800450936; -14494.637939721106; -14496.370051137239; -14937.880932356045}
2871; -14550.51894790846; -14570.530051761638; -14572.750806944427; -14574.527411090658; -15024.099806382514}
2881; -14628.300616085888; -14648.65371825566; -14650.931033691817; -14652.752886040742; -15110.450396105474}
2891; -14706.150351043518; -14726.843546948601; -14729.178374928875; -14731.046237313096; -15196.932244335672}
2901; -14784.067917336684; -14805.099286495531; -14807.492587260676; -14809.407227872794; -15283.544897046704}
2911; -14862.053081143938; -14883.420687175074; -14885.87342891584; -14887.83562230845; -15370.287903342323}
2921; -14940.105610250297; -14961.807500872075; -14964.320659729208; -14966.331186814916; -15457.160815424191}
2931; -15018.225274030763; -15040.259481061836; -15042.834041126089; -15044.893689177494; -15544.163188560042}
2941; -15096.411843434033; -15118.77638279281; -15121.413336104932; -15123.522898754629; -15631.294581052309}
2951; -15174.665090966464; -15197.357962671518; -15200.058309222262; -15202.218586462855; -15718.55455420716}
2961; -15252.984790676233; -15276.003978845925; -15278.76872657604; -15280.980524760129; -15805.94267230398}
2971; -15331.370718137698; -15354.714190990675; -15357.544355790906; -15359.80848763109; -15893.458502565218}
2981; -15409.822650436014; -15433.48836029083; -15436.38496600193; -15438.702250570812; -15981.101615126712}
2991; -15488.3403661519; -15512.32624942676; -15515.29032783948; -15517.661590569656; -16068.871583008307}
3001; -15566.923645346671; -15591.22762256043; -15594.260213415519; -15596.68628609959; -16156.767982084992}

==> Diagrams/FEM_Stress.txt <==
Time;Mises Max;Hyd Min;Hyd Max;Hyd Aver;
1.00E-02;9.64E-15;-0.43181;4.09E-16;-0.21591;
2.00E-02;15.872;-6.2635;0.34602;-0.38778;
3.50E-02;30.258;-11.955;0.46199;-0.74861;
5.75E-02;50.033;-19.744;0.53599;-1.2977;
9.13E-02;75.316;-29.667;0.5996;-2.1004;
0.14125;98.604;-38.647;1.1737;-3.1608;
0.19125;65.4;-29.684;0.61818;-3.4344;
0.24125;57.806;-29.668;9.72E-02;-3.231;
0.29125;58.743;-29.817;0.15473;-3.2166;
0.34125;64.664;-30.066;0.23076;-3.1412;
0.39125;75.667;-30.222;0.3028;-2.988;
0.44125;84.994;-33.322;0.37032;-2.7586;
0.47062;92.592;-36.31;0.43483;-2.4703;
0.5;96.128;-37.703;0.47239;-2.2333;
0.51;98.945;-38.813;0.50534;-2.0032;
0.52;99.654;-39.094;0.51446;-1.8835;
0.535;100.24;-39.329;0.52015;-1.7806;
0.5575;100.85;-39.569;0.52248;-1.6622;
0.59125;100.32;-39.332;0.50601;-1.4896;
0.64125;90.88;-35.277;0.63193;-1.1979;
0.69125;60.455;-20.496;0.34821;-0.83091;
0.74125;57.743;-17.442;0.91889;-0.63532;
0.79125;55.893;-15.44;1.5356;-0.43351;
0.84125;47.293;-11.87;1.2855;-0.20547;
0.89125;14.903;-3.1732;0.37725;-2.46E-02;
0.94125;0.16629;-0.19172;0.14236;-1.62E-03;
0.99125;5.58E-02;-0.11902;0.16811;-1.43E-03;
1.0413;6.69E-02;-0.12121;7.97E-02;-2.48E-03;
1.0913;6.18E-02;-0.13118;0.16914;-2.15E-03;
1.1413;2.27E-02;-0.49203;0.29687;-2.86E-04;
1.1913;5.23E-02;-0.23914;0.2124;-7.39E-04;
1.2413;7.74E-02;-0.2382;0.20314;-7.54E-04;
1.2913;4.69E-02;-0.19307;0.16591;-8.47E-04;
1.3413;3.72E-02;-0.23559;0.26277;-5.46E-04;
1.3913;6.15E-02;-0.46433;0.19133;-1.59E-04;
1.4413;4.14E-02;-0.35737;0.24071;-1.94E-04;
1.4913;3.54E-02;-0.409;9.84E-02;-1.53E-04;
1.5413;3.64E-02;-0.31637;0.18742;-7.90E-05;
1.5913;3.13E-02;-0.28296;0.17609;-1.54E-04;
1.6413;3.16E-02;-0.39194;0.30341;-3.73E-05;
1.6913;1.17E-02;-0.1519;0.26051;5.83E-05;
1.7413;5.77E-02;-0.20099;0.14335;6.86E-04;
1.7913;2.14E-02;-7.69E-03;3.05E-02;2.87E-04;
1.8413;5.46E-02;-3.25E-02;0.10922;8.47E-04;
1.8913;1.05E-02;-1.78E-03;8.47E-03;1.57E-04;
1.9413;4.54E-02;-2.28E-02;7.85E-02;8.39E-04;
1.9913;1.52E-02;-1.85E-03;4.45E-03;1.07E-04;
2.0413;3.89E-02;-1.93E-02;5.45E-02;8.61E-04;
2.0913;4.92E-02;-3.29E-02;7.54E-02;1.19E-03;
2.1413;5.13E-02;-3.38E-02;8.36E-02;1.32E-03;
2.1913;7.03E-02;-3.81E-02;0.11405;1.60E-03;
2.2413;9.78E-02;-6.37E-02;0.20021;2.20E-03;
2.2913;0.21386;-0.16337;0.49;3.41E-03;
2.3413;0.30101;-0.37081;1.3059;5.90E-03;
2.3912;0.94839;-0.90414;3.283;1.11E-02;
2.4412;1.9161;-2.1681;7.7668;2.73E-02;
2.4912;7.5061;-4.8561;14.278;8.78E-02;
2.5412;17.062;-2.678;5.6805;0.23244;
2.5912;32.098;-5.4454;11.517;0.7896;
2.6412;52.943;-8.6819;19.444;2.2719;
2.6912;73.418;-11.347;27.281;4.0689;
2.7412;91.871;-13.543;34.621;5.6692;
2.7912;111.19;-15.057;42.293;6.8853;
2.8412;126.82;-16.189;48.676;7.8512;
2.8912;139.12;-17.05;53.702;8.6364;
2.9412;149.05;-17.717;57.744;9.2825;
2.9912;157.22;-18.24;61.053;9.8195;
3.0412;163.98;-18.656;63.787;10.267;
3.0912;169.64;-18.99;66.067;10.643;
3.1412;174.38;-19.259;67.975;10.959;
3.1912;178.38;-19.48;69.582;11.225;
3.2412;181.74;-19.658;70.929;11.449;
3.2912;184.59;-19.81;72.074;11.64;
3.3412;186.98;-19.928;73.03;11.799;
3.3912;189.01;-20.029;73.841;11.934;
3.4412;190.73;-20.116;74.533;12.049;
3.4912;192.19;-20.188;75.116;12.146;
3.5412;193.44;-20.253;75.618;12.23;
3.5912;194.5;-20.305;76.042;12.301;
3.6412;195.4;-20.348;76.399;12.36;
3.6912;196.16;-20.384;76.702;12.411;
3.7412;196.8;-20.414;76.959;12.453;
3.7912;197.35;-20.443;77.18;12.49;
3.8412;197.81;-20.461;77.361;12.521;
3.8912;198.2;-20.48;77.52;12.547;
3.9412;198.52;-20.493;77.648;12.568;
3.9912;198.81;-20.507;77.762;12.587;
4.0412;199.05;-20.519;77.859;12.604;
4.0912;199.26;-20.529;77.942;12.617;
4.1412;199.44;-20.538;78.013;12.629;
4.1912;199.59;-20.546;78.074;12.639;
4.2412;199.72;-20.552;78.125;12.648;
4.2912;199.83;-20.558;78.169;12.655;
4.3412;199.92;-20.562;78.207;12.661;
4.3912;200;-20.566;78.239;12.667;
4.4412;200.07;-20.57;78.267;12.671;
4.4912;200.13;-20.573;78.29;12.675;
4.5412;200.18;-20.575;78.31;12.679;
4.5912;200.22;-20.578;78.328;12.682;
4.6412;200.26;-20.58;78.342;12.684;
4.6912;200.29;-20.581;78.355;12.686;
4.7412;200.32;-20.583;78.365;12.688;
4.7912;200.34;-20.584;78.375;12.689;
4.8412;200.36;-20.585;78.382;12.691;
4.8912;200.38;-20.586;78.389;12.692;
4.9412;200.39;-20.587;78.395;12.693;
4.9706;200.4;-20.587;78.4;12.694;
5;200.41;-20.588;78.403;12.694;


==> Diagrams/FEM_Temperature.txt <==
Time[s];Min[K];Max[K];Average[K]
1.e-002;300.;300.;300.
2.e-002;300.13;591.;356.95
3.5e-002;301.19;731.;402.34
5.75e-002;304.93;877.69;463.09
9.125e-002;316.92;1049.7;547.61
0.14125;352.21;1250.9;663.91
0.19125;433.23;1471.6;815.59
0.24125;527.49;1638.1;946.66
0.29125;616.65;1768.3;1059.1
0.34125;696.82;1873.8;1155.5
0.39125;768.19;1961.1;1238.1
0.44125;830.59;2032.3;1308.7
0.47062;884.3;2089.1;1367.4
0.5;912.;2118.3;1397.2
0.51;936.4;2143.;1422.8
0.52;944.32;2152.5;1431.2
0.535;951.91;2158.1;1440.
0.5575;962.71;2167.7;1452.5
0.59125;978.54;2181.8;1471.5
0.64125;1001.3;2198.5;1499.6
0.69125;1034.3;2224.9;1540.1
0.74125;1068.8;2239.9;1581.4
0.79125;1105.3;2253.5;1621.1
0.84125;1143.9;2264.5;1659.1
0.89125;1184.2;2271.9;1694.5
0.94125;1225.4;2278.;1726.8
0.99125;1267.3;2283.3;1756.
1.0413;1309.6;2286.3;1782.3
1.0913;1352.2;2289.8;1805.8
1.1413;1395.;2294.2;1826.7
1.1913;1438.7;2297.9;1845.4
1.2413;1482.8;2302.3;1861.8
1.2913;1527.3;2309.2;1876.2
1.3413;1573.5;2316.1;1889.
1.3913;1620.3;2324.3;1900.
1.4413;1634.9;2335.7;1909.1
1.4913;1609.9;2347.2;1916.8
1.5413;1585.2;2360.4;1922.8
1.5913;1560.8;2377.4;1926.8
1.6413;1536.5;2394.3;1928.7
1.6913;1511.8;2412.1;1927.9
1.7413;1487.1;2431.9;1925.9
1.7913;1463.1;2461.6;1927.8
1.8413;1440.3;2498.7;1928.7
1.8913;1419.6;2539.5;1928.6
1.9413;1400.6;2581.2;1927.
1.9913;1383.3;2627.4;1923.3
2.0413;1367.;2670.2;1916.6
2.0913;1351.5;2709.;1905.7
2.1413;1336.1;2734.;1888.1
2.1913;1320.;2723.3;1860.3
2.2413;1301.8;2660.1;1819.1
2.2913;1279.7;2545.6;1763.
2.3413;1251.7;2385.1;1691.7
2.3912;1216.1;2192.8;1606.6
2.4412;1171.7;1984.;1508.8
2.4912;1118.;1768.4;1398.5
2.5412;1055.3;1514.1;1269.7
2.5912;984.04;1284.7;1139.
2.6412;907.6;1109.8;1020.6
2.6912;831.11;970.9;915.15
2.7412;759.81;859.62;823.82
2.7912;694.96;769.75;744.76
2.8412;637.51;696.32;677.18
2.8912;587.32;635.;619.54
2.9412;543.95;583.35;570.54
2.9912;506.66;539.59;528.84
3.0412;474.8;502.52;493.44
3.0912;447.6;471.02;463.32
3.1412;424.45;444.29;437.77
3.1912;404.74;421.57;416.03
3.2412;387.99;402.28;397.57
3.2912;373.76;385.9;381.9
3.3412;361.65;371.96;368.57
3.3912;351.4;360.16;357.27
3.4412;342.69;350.15;347.69
3.4912;335.29;341.63;339.54
3.5412;328.99;334.39;332.61
3.5912;323.62;328.2;326.69
3.6412;319.07;322.97;321.68
3.6912;315.18;318.5;317.4
3.7412;311.91;314.73;313.8
3.7912;309.13;311.53;310.74
3.8412;306.74;308.79;308.11
3.8912;304.72;306.46;305.89
3.9412;303.03;304.52;304.03
3.9912;301.59;302.86;302.44
4.0412;300.35;301.44;301.08
4.0912;299.3;300.23;299.92
4.1412;298.4;299.19;298.93
4.1912;297.64;298.31;298.09
4.2412;296.98;297.56;297.37
4.2912;296.42;296.91;296.75
4.3412;295.94;296.36;296.23
4.3912;295.54;295.9;295.78
4.4412;295.19;295.49;295.39
4.4912;294.89;295.15;295.07
4.5412;294.64;294.86;294.79
4.5912;294.42;294.61;294.55
4.6412;294.23;294.4;294.34
4.6912;294.08;294.21;294.17
4.7412;293.94;294.06;294.02
4.7912;293.82;293.93;293.89
4.8412;293.73;293.81;293.78
4.8912;293.64;293.72;293.69
4.9412;293.57;293.63;293.61
4.9706;293.51;293.56;293.55
5.;293.48;293.53;293.51

==> Diagrams/Phase_trans/Datas/fast_RCv11_time_temp_reduced.txt <==
# Time;Temperature;RCv11
10.5920;1600.0595;0.9996
10.6320;1604.9476;0.9996
10.6720;1609.8341;0.9995
10.7120;1614.7188;0.9995
10.7520;1619.6012;0.9995
10.7920;1624.4812;0.9994
10.8320;1629.3582;0.9994
10.8720;1634.2319;0.9993
10.9120;1639.1014;0.9992
10.9520;1643.9661;0.9991
10.9920;1648.8250;0.9990
11.0320;1653.6767;0.9989
11.0720;1658.5201;0.9988
11.1120;1663.3539;0.9986
11.1520;1668.1774;0.9984
11.1920;1672.9905;0.9982
11.2320;1677.7936;0.9981
11.2720;1682.5881;0.9979
11.3120;1687.3753;0.9978
11.3520;1692.1552;0.9977
11.3920;1696.9172;0.9971
11.4320;1701.6181;0.9953
11.4720;1706.1498;0.9906
11.5090;1710.0355;0.9817
11.5240;1711.4892;0.9764
11.5390;1712.8596;0.9700
11.5540;1714.1408;0.9622
11.5690;1715.2684;0.9388
11.5840;1716.3221;0.9388
11.5990;1717.3757;0.9388
11.6140;1718.4292;0.9388
11.6290;1719.4826;0.9388
11.6400;1720.2550;0.9387
11.6800;1723.0635;0.9387
11.7200;1725.8715;0.9387
11.7600;1728.6791;0.9387
11.8000;1731.4864;0.9387
11.8400;1734.2933;0.9386
11.8800;1737.0999;0.9386
11.9200;1739.9063;0.9386
11.9600;1742.7125;0.9386
12.0000;1745.5185;0.9386
12.0400;1748.3243;0.9386
27.9530;1748.8542;0.9387
27.9930;1746.0481;0.9387
28.0330;1743.2419;0.9387
28.0730;1740.4354;0.9387
28.1130;1737.6288;0.9387
28.1530;1734.8219;0.9388
28.1930;1732.0147;0.9388
28.2330;1729.2073;0.9388
28.2730;1726.3995;0.9388
28.3130;1723.5913;0.9388
28.3530;1720.7826;0.9389
28.3720;1719.4483;0.9389
28.3870;1718.3948;0.9389
28.4020;1717.3413;0.9389
28.4170;1716.2876;0.9389
28.4320;1715.2338;0.9389
28.4470;1714.1799;0.9389
28.4620;1713.1259;0.9390
28.4770;1712.0717;0.9390
28.4920;1711.0175;0.9390
28.5350;1707.9942;0.9391
28.5750;1705.1805;0.9391
28.6150;1702.3648;0.9393
28.6550;1699.5467;0.9394
28.6950;1696.7252;0.9396
28.7350;1693.8996;0.9398
28.7750;1691.0692;0.9401
28.8150;1688.2340;0.9403
28.8550;1685.3945;0.9405
28.8950;1682.5517;0.9407
28.9350;1679.7062;0.9408
28.9750;1676.8583;0.9409
29.0150;1674.0083;0.9410
29.0550;1671.1562;0.9411
29.0950;1668.3015;0.9412
29.1350;1665.4437;0.9414
29.1750;1662.5817;0.9417
29.2150;1659.7140;0.9420
29.2550;1656.8385;0.9424
29.2950;1653.9524;0.9431
29.3350;1651.0519;0.9439
29.3750;1648.1324;0.9449
29.4150;1645.1879;0.9462
29.4550;1642.2111;0.9479
29.4950;1639.1929;0.9500
29.5350;1636.1219;0.9525
29.5750;1632.9836;0.9557
29.6150;1629.7596;0.9594
29.6550;1626.4261;0.9639
29.6950;1622.9511;0.9693
29.7350;1619.2903;0.9757
29.7750;1615.3801;0.9833
29.8150;1611.1233;0.9923
29.8550;1606.3904;0.9997
29.8950;1601.5023;0.9997
50.1200;1603.3361;0.9997
50.1600;1608.2236;0.9997
50.2000;1613.1093;0.9996
50.2400;1617.9929;0.9996
50.2800;1622.8741;0.9995
50.3200;1627.7527;0.9995
50.3600;1632.6279;0.9994
50.4000;1637.4994;0.9994
50.4400;1642.3663;0.9993
50.4800;1647.2276;0.9992
50.5200;1652.0823;0.9991
50.5600;1656.9290;0.9989
50.6000;1661.7666;0.9988
50.6400;1666.5941;0.9986
50.6800;1671.4110;0.9984
50.7200;1676.2178;0.9982
50.7600;1681.0154;0.9981
50.8000;1685.8054;0.9980
50.8400;1690.5885;0.9978
50.8800;1695.3594;0.9975
50.9200;1700.0890;0.9962
50.9600;1704.6933;0.9927
51.0000;1709.0134;0.9848
51.0100;1710.0253;0.9819
51.0250;1711.4797;0.9766
51.0400;1712.8508;0.9701
51.0550;1714.1328;0.9624
51.0700;1715.3227;0.9534
51.0850;1716.4204;0.9429
51.1000;1717.4674;0.9389
51.1150;1718.5210;0.9389
51.1300;1719.5745;0.9389
51.1670;1722.1727;0.9388
51.2070;1724.9812;0.9388
51.2470;1727.7891;0.9388
51.2870;1730.5968;0.9388
51.3270;1733.4041;0.9388
51.3670;1736.2111;0.9388
51.4070;1739.0178;0.9387
51.4470;1741.8244;0.9387
51.4870;1744.6308;0.9387
51.5270;1747.4369;0.9387
68.4400;1749.7519;0.9387
68.4800;1746.9459;0.9387
68.5200;1744.1397;0.9387
68.5600;1741.3333;0.9387
68.6000;1738.5267;0.9387
68.6400;1735.7199;0.9388
68.6800;1732.9128;0.9388
68.7200;1730.1055;0.9388
68.7600;1727.2978;0.9388
68.8000;1724.4897;0.9388
68.8400;1721.6812;0.9388
68.8720;1719.4340;0.9389
68.8870;1718.3805;0.9389
68.9020;1717.3270;0.9389
68.9170;1716.2733;0.9389
68.9320;1715.2195;0.9389
68.9470;1714.1656;0.9389
68.9620;1713.1116;0.9390
68.9770;1712.0574;0.9390
68.9920;1711.0032;0.9390
69.0230;1708.8238;0.9390
69.0630;1706.0105;0.9391
69.1030;1703.1954;0.9392
69.1430;1700.3781;0.9394
69.1830;1697.5577;0.9395
69.2230;1694.7334;0.9398
69.2630;1691.9044;0.9400
69.3030;1689.0706;0.9402
69.3430;1686.2323;0.9405
69.3830;1683.3904;0.9406
69.4230;1680.5456;0.9407
69.4630;1677.6984;0.9409
69.5030;1674.8491;0.9410
69.5430;1671.9975;0.9411
69.5830;1669.1436;0.9412
69.6230;1666.2868;0.9414
69.6630;1663.4262;0.9416
69.7030;1660.5604;0.9419
69.7430;1657.6875;0.9423
69.7830;1654.8048;0.9429
69.8230;1651.9090;0.9436
69.8630;1648.9957;0.9446
69.9030;1646.0592;0.9458
69.9430;1643.0929;0.9474
69.9830;1640.0880;0.9493
70.0230;1637.0338;0.9517
70.0630;1633.9171;0.9547
70.1030;1630.7206;0.9582
70.1430;1627.4223;0.9625
70.1830;1623.9930;0.9676
70.2230;1620.3925;0.9737
70.2630;1616.5641;0.9809
70.3030;1612.4225;0.9895
70.3430;1607.8308;0.9995
70.3830;1602.9440;0.9997


==> Diagrams/Phase_trans/Datas/fast_hyster_time_temp_cryst_amorph_liq_reduced.txt <==
# Time;Temperature;Crystalline;Amorphous;Liquid
8.9570;1400.0519;0.0001;0.9990;0.0009
8.9770;1402.5072;0.0001;0.9990;0.0009
8.9970;1404.9624;0.0001;0.9990;0.0009
9.0170;1407.4177;0.0001;0.9990;0.0009
9.0370;1409.8729;0.0001;0.9990;0.0009
9.0570;1412.3281;0.0001;0.9990;0.0009
9.0770;1414.7833;0.0001;0.9990;0.0009
9.0970;1417.2385;0.0001;0.9990;0.0009
9.1170;1419.6936;0.0001;0.9989;0.0010
9.1370;1422.1488;0.0001;0.9989;0.0010
9.1570;1424.6039;0.0001;0.9989;0.0010
9.1770;1427.0590;0.0001;0.9989;0.0010
9.1970;1429.5141;0.0001;0.9989;0.0010
9.2170;1431.9692;0.0001;0.9989;0.0010
9.2370;1434.4242;0.0001;0.9989;0.0010
9.2570;1436.8793;0.0001;0.9989;0.0010
9.2770;1439.3343;0.0001;0.9989;0.0010
9.2970;1441.7893;0.0001;0.9989;0.0010
9.3170;1444.2442;0.0001;0.9988;0.0011
9.3370;1446.6992;0.0001;0.9988;0.0011
9.3570;1449.1541;0.0001;0.9988;0.0011
9.3770;1451.6090;0.0001;0.9988;0.0011
9.3970;1454.0639;0.0001;0.9988;0.0011
9.4170;1456.5188;0.0001;0.9988;0.0011
9.4370;1458.9736;0.0001;0.9988;0.0011
9.4570;1461.4285;0.0001;0.9988;0.0011
9.4770;1463.8832;0.0001;0.9987;0.0012
9.4970;1466.3380;0.0001;0.9987;0.0012
9.5170;1468.7928;0.0001;0.9987;0.0012
9.5370;1471.2475;0.0001;0.9987;0.0012
9.5570;1473.7022;0.0001;0.9987;0.0012
9.5770;1476.1568;0.0001;0.9987;0.0012
9.5970;1478.6115;0.0001;0.9987;0.0012
9.6170;1481.0661;0.0001;0.9986;0.0013
9.6370;1483.5206;0.0001;0.9986;0.0013
9.6570;1485.9752;0.0001;0.9986;0.0013
9.6770;1488.4297;0.0001;0.9986;0.0013
9.6970;1490.8842;0.0001;0.9986;0.0013
9.7170;1493.3387;0.0001;0.9986;0.0013
9.7370;1495.7931;0.0001;0.9985;0.0014
9.7570;1498.2475;0.0001;0.9985;0.0014
9.7770;1500.7018;0.0001;0.9985;0.0014
9.7970;1503.1561;0.0001;0.9985;0.0014
9.8170;1505.6104;0.0001;0.9985;0.0014
9.8370;1508.0647;0.0001;0.9984;0.0015
9.8570;1510.5189;0.0001;0.9984;0.0015
9.8770;1512.9730;0.0001;0.9984;0.0015
9.8970;1515.4271;0.0001;0.9984;0.0015
9.9170;1517.8812;0.0001;0.9984;0.0015
9.9370;1520.3353;0.0001;0.9983;0.0016
9.9570;1522.7892;0.0001;0.9983;0.0016
9.9770;1525.2432;0.0001;0.9983;0.0016
9.9970;1527.6971;0.0001;0.9983;0.0016
10.0170;1530.1509;0.0001;0.9982;0.0017
10.0370;1532.6047;0.0001;0.9982;0.0017
10.0570;1535.0585;0.0001;0.9982;0.0017
10.0770;1537.5122;0.0001;0.9981;0.0018
10.0970;1539.9658;0.0001;0.9981;0.0018
10.1170;1542.4194;0.0001;0.9981;0.0018
10.1370;1544.8729;0.0001;0.9980;0.0019
10.1570;1547.3263;0.0001;0.9980;0.0019
10.1770;1549.7797;0.0001;0.9980;0.0019
10.1970;1552.2330;0.0001;0.9979;0.0020
10.2170;1554.6863;0.0001;0.9979;0.0020
10.2370;1557.1395;0.0001;0.9979;0.0020
10.2570;1559.5926;0.0001;0.9978;0.0021
10.2770;1562.0456;0.0001;0.9978;0.0021
10.2970;1564.4985;0.0001;0.9977;0.0022
10.3170;1566.9514;0.0001;0.9977;0.0022
10.3370;1569.4042;0.0001;0.9976;0.0023
10.3570;1571.8569;0.0001;0.9976;0.0023
10.3770;1574.3094;0.0001;0.9975;0.0024
10.3970;1576.7619;0.0001;0.9975;0.0024
10.4170;1579.2143;0.0001;0.9974;0.0025
10.4370;1581.6666;0.0001;0.9974;0.0025
10.4570;1584.1187;0.0001;0.9973;0.0026
10.4770;1586.5707;0.0001;0.9972;0.0027
10.4970;1589.0227;0.0001;0.9972;0.0027
10.5170;1591.4744;0.0001;0.9971;0.0028
10.5370;1593.9260;0.0001;0.9970;0.0029
10.5570;1596.3775;0.0001;0.9969;0.0030
10.5770;1598.8288;0.0001;0.9968;0.0031
10.5970;1601.2800;0.0001;0.9967;0.0032
10.6170;1603.7310;0.0001;0.9966;0.0033
10.6370;1606.1818;0.0001;0.9965;0.0034
10.6570;1608.6323;0.0001;0.9964;0.0035
10.6770;1611.0827;0.0001;0.9963;0.0036
10.6970;1613.5329;0.0001;0.9962;0.0037
10.7170;1615.9828;0.0001;0.9960;0.0039
10.7370;1618.4324;0.0001;0.9959;0.0040
10.7570;1620.8817;0.0001;0.9957;0.0042
10.7770;1623.3308;0.0001;0.9955;0.0044
10.7970;1625.7795;0.0001;0.9954;0.0045
10.8170;1628.2278;0.0001;0.9952;0.0047
10.8370;1630.6758;0.0001;0.9949;0.0050
10.8570;1633.1233;0.0001;0.9947;0.0052
10.8770;1635.5704;0.0001;0.9944;0.0055
10.8970;1638.0169;0.0001;0.9941;0.0058
10.9170;1640.4629;0.0001;0.9938;0.0061
10.9370;1642.9082;0.0001;0.9934;0.0065
10.9570;1645.3528;0.0001;0.9930;0.0069
10.9770;1647.7965;0.0001;0.9925;0.0074
10.9970;1650.2393;0.0001;0.9920;0.0079
11.0170;1652.6811;0.0001;0.9913;0.0086
11.0370;1655.1216;0.0001;0.9906;0.0093
11.0570;1657.5606;0.0001;0.9897;0.0102
11.0770;1659.9979;0.0001;0.9887;0.0112
11.0970;1662.4332;0.0001;0.9875;0.0124
11.1170;1664.8661;0.0001;0.9860;0.0139
11.1370;1667.2961;0.0001;0.9843;0.0156
11.1570;1669.7228;0.0001;0.9823;0.0176
11.1770;1672.1457;0.0001;0.9801;0.0198
11.1970;1674.5645;0.0001;0.9778;0.0221
11.2170;1676.9792;0.0001;0.9755;0.0244
11.2370;1679.3898;0.0001;0.9733;0.0266
11.2570;1681.7968;0.0001;0.9714;0.0285
11.2770;1684.2007;0.0001;0.9698;0.0301
11.2970;1686.6019;0.0001;0.9684;0.0315
11.3170;1689.0005;0.0001;0.9668;0.0331
11.3370;1691.3959;0.0001;0.9645;0.0354
11.3570;1693.7856;0.0001;0.9602;0.0397
11.3770;1696.1647;0.0001;0.9522;0.0477
11.3970;1698.5246;0.0001;0.9376;0.0623
11.4170;1700.8511;0.0001;0.9129;0.0870
11.4370;1703.1250;0.0001;0.8737;0.1262
11.4570;1705.3217;0.0001;0.8150;0.1849
11.4770;1707.4141;0.0001;0.7316;0.2683
11.4970;1709.3762;0.0001;0.6184;0.3815
11.5040;1710.0281;0.0001;0.5709;0.4290
11.5115;1710.7050;0.0001;0.5152;0.4847
11.5190;1711.3592;0.0001;0.4544;0.5455
11.5265;1711.9900;0.0001;0.3882;0.6117
11.5340;1712.5973;0.0001;0.3166;0.6833
11.5415;1713.1809;0.0001;0.2395;0.7604
11.5490;1713.7410;0.0001;0.1568;0.8431
11.5565;1714.2778;0.0001;0.0685;0.9314
11.5640;1714.7945;0.0001;0.0053;0.9946
11.5715;1715.3213;0.0001;0.0052;0.9947
11.5790;1715.8480;0.0001;0.0051;0.9948
11.5865;1716.3747;0.0001;0.0050;0.9949
11.5940;1716.9014;0.0001;0.0049;0.9950
11.6015;1717.4281;0.0001;0.0048;0.9951
11.6090;1717.9548;0.0001;0.0047;0.9952
11.6165;1718.4814;0.0001;0.0046;0.9953
11.6240;1719.0080;0.0001;0.0046;0.9953
11.6315;1719.5346;0.0001;0.0045;0.9954
11.6515;1720.9388;0.0001;0.0043;0.9956
11.6715;1722.3428;0.0001;0.0041;0.9958
11.6915;1723.7467;0.0001;0.0039;0.9960
11.7115;1725.1506;0.0001;0.0037;0.9962
11.7315;1726.5543;0.0001;0.0036;0.9963
11.7515;1727.9579;0.0001;0.0034;0.9965
11.7715;1729.3615;0.0001;0.0033;0.9966
11.7915;1730.7650;0.0001;0.0032;0.9967
11.8115;1732.1684;0.0001;0.0031;0.9968
11.8315;1733.5717;0.0001;0.0030;0.9969
11.8515;1734.9750;0.0001;0.0029;0.9970
11.8715;1736.3782;0.0001;0.0028;0.9971
11.8915;1737.7813;0.0001;0.0027;0.9972
11.9115;1739.1844;0.0001;0.0026;0.9973
11.9315;1740.5875;0.0001;0.0025;0.9974
11.9515;1741.9905;0.0001;0.0024;0.9975
11.9715;1743.3934;0.0001;0.0024;0.9975
11.9915;1744.7964;0.0001;0.0023;0.9976
12.0115;1746.1992;0.0001;0.0022;0.9977
12.0315;1747.6021;0.0001;0.0022;0.9977
12.0515;1749.0049;0.0001;0.0021;0.9978
12.0715;1750.4076;0.0001;0.0021;0.9978
12.0915;1751.8103;0.0001;0.0020;0.9979
12.1115;1753.2130;0.0001;0.0019;0.9980
12.1315;1754.6157;0.0001;0.0019;0.9980
12.1515;1756.0183;0.0001;0.0019;0.9980
12.1715;1757.4209;0.0001;0.0018;0.9981
12.1915;1758.8235;0.0001;0.0018;0.9981
12.2115;1760.2261;0.0001;0.0017;0.9982
12.2315;1761.6286;0.0001;0.0017;0.9982
12.2515;1763.0311;0.0001;0.0016;0.9983
12.2715;1764.4336;0.0001;0.0016;0.9983
12.2915;1765.8360;0.0001;0.0016;0.9983
12.3115;1767.2385;0.0001;0.0015;0.9984
12.3315;1768.6409;0.0001;0.0015;0.9984
12.3515;1770.0433;0.0001;0.0015;0.9984
12.3715;1771.4456;0.0001;0.0014;0.9985
12.3915;1772.8480;0.0001;0.0014;0.9985
12.4115;1774.2503;0.0001;0.0014;0.9985
12.4315;1775.6527;0.0001;0.0014;0.9985
12.4515;1777.0550;0.0001;0.0013;0.9986
12.4715;1778.4573;0.0001;0.0013;0.9986
12.4915;1779.8595;0.0001;0.0013;0.9986
12.5115;1781.2618;0.0001;0.0013;0.9986
12.5315;1782.6640;0.0001;0.0012;0.9987
12.5515;1784.0663;0.0001;0.0012;0.9987
12.5715;1785.4685;0.0001;0.0012;0.9987
12.5915;1786.8707;0.0001;0.0012;0.9987
12.6115;1788.2729;0.0001;0.0012;0.9987
12.6315;1789.6750;0.0001;0.0011;0.9988
12.6515;1791.0772;0.0001;0.0011;0.9988
12.6715;1792.4794;0.0001;0.0011;0.9988
12.6915;1793.8815;0.0001;0.0011;0.9988
12.7115;1795.2836;0.0001;0.0011;0.9988
12.7315;1796.6857;0.0001;0.0010;0.9989
12.7515;1798.0878;0.0001;0.0010;0.9989
12.7715;1799.4899;0.0001;0.0010;0.9989
12.7915;1800.8920;0.0001;0.0010;0.9989
12.8115;1802.2941;0.0001;0.0010;0.9989
12.8315;1803.6962;0.0001;0.0010;0.9989
12.8515;1805.0982;0.0001;0.0010;0.9989
12.8715;1806.5003;0.0001;0.0009;0.9990
12.8915;1807.9023;0.0001;0.0009;0.9990
12.9115;1809.3044;0.0001;0.0009;0.9990
12.9315;1810.7064;0.0001;0.0009;0.9990
12.9515;1812.1084;0.0001;0.0009;0.9990
12.9715;1813.5104;0.0001;0.0009;0.9990
12.9915;1814.9124;0.0001;0.0009;0.9990
13.0115;1816.3144;0.0001;0.0009;0.9990
13.0315;1817.7164;0.0001;0.0008;0.9991
13.0515;1819.1184;0.0001;0.0008;0.9991
13.0715;1820.5203;0.0001;0.0008;0.9991
13.0915;1821.9223;0.0001;0.0008;0.9991
13.1115;1823.3242;0.0001;0.0008;0.9991
13.1315;1824.7262;0.0001;0.0008;0.9991
13.1515;1826.1281;0.0001;0.0008;0.9991
13.1715;1827.5301;0.0001;0.0008;0.9991
13.1915;1828.9320;0.0001;0.0008;0.9991
13.2115;1830.3339;0.0001;0.0008;0.9991
13.2315;1831.7358;0.0001;0.0007;0.9992
13.2515;1833.1378;0.0001;0.0007;0.9992
13.2715;1834.5397;0.0001;0.0007;0.9992
13.2915;1835.9416;0.0001;0.0007;0.9992
13.3115;1837.3435;0.0001;0.0007;0.9992
13.3315;1838.7453;0.0001;0.0007;0.9992
13.3515;1840.1472;0.0001;0.0007;0.9992
13.3715;1841.5491;0.0001;0.0007;0.9992
13.3915;1842.9510;0.0001;0.0007;0.9992
13.4115;1844.3529;0.0001;0.0007;0.9992
13.4315;1845.7547;0.0001;0.0007;0.9992
13.4515;1847.1566;0.0001;0.0007;0.9992
13.4715;1848.5584;0.0001;0.0006;0.9993
13.4915;1849.9603;0.0001;0.0006;0.9993
26.5280;1848.6333;0.0008;0.0006;0.9987
26.5480;1847.2312;0.0008;0.0006;0.9987
26.5680;1845.8291;0.0008;0.0006;0.9987
26.5880;1844.4270;0.0008;0.0006;0.9987
26.6080;1843.0249;0.0008;0.0006;0.9987
26.6280;1841.6228;0.0008;0.0006;0.9987
26.6480;1840.2206;0.0008;0.0006;0.9986
26.6680;1838.8185;0.0008;0.0006;0.9986
26.6880;1837.4164;0.0008;0.0006;0.9986
26.7080;1836.0142;0.0008;0.0006;0.9986
26.7280;1834.6121;0.0008;0.0006;0.9986
26.7480;1833.2099;0.0008;0.0006;0.9986
26.7680;1831.8078;0.0008;0.0006;0.9986
26.7880;1830.4056;0.0008;0.0007;0.9986
26.8080;1829.0034;0.0008;0.0007;0.9986
26.8280;1827.6013;0.0008;0.0007;0.9986
26.8480;1826.1991;0.0008;0.0007;0.9986
26.8680;1824.7969;0.0008;0.0007;0.9986
26.8880;1823.3947;0.0008;0.0007;0.9986
26.9080;1821.9925;0.0008;0.0007;0.9985
26.9280;1820.5903;0.0008;0.0007;0.9985
26.9480;1819.1881;0.0008;0.0007;0.9985
26.9680;1817.7859;0.0008;0.0007;0.9985
26.9880;1816.3837;0.0008;0.0007;0.9985
27.0080;1814.9815;0.0008;0.0008;0.9985
27.0280;1813.5792;0.0008;0.0008;0.9985
27.0480;1812.1770;0.0008;0.0008;0.9985
27.0680;1810.7747;0.0008;0.0008;0.9985
27.0880;1809.3725;0.0008;0.0008;0.9984
27.1080;1807.9702;0.0008;0.0008;0.9984
27.1280;1806.5680;0.0008;0.0008;0.9984
27.1480;1805.1657;0.0008;0.0008;0.9984
27.1680;1803.7634;0.0008;0.0008;0.9984
27.1880;1802.3611;0.0008;0.0009;0.9984
27.2080;1800.9588;0.0008;0.0009;0.9984
27.2280;1799.5565;0.0008;0.0009;0.9984
27.2480;1798.1542;0.0008;0.0009;0.9983
27.2680;1796.7519;0.0008;0.0009;0.9983
27.2880;1795.3495;0.0008;0.0009;0.9983
27.3080;1793.9472;0.0008;0.0009;0.9983
27.3280;1792.5448;0.0008;0.0010;0.9983
27.3480;1791.1425;0.0008;0.0010;0.9983
27.3680;1789.7401;0.0008;0.0010;0.9983
27.3880;1788.3377;0.0008;0.0010;0.9982
27.4080;1786.9353;0.0008;0.0010;0.9982
27.4280;1785.5329;0.0008;0.0010;0.9982
27.4480;1784.1305;0.0008;0.0011;0.9982
27.4680;1782.7281;0.0008;0.0011;0.9982
27.4880;1781.3256;0.0008;0.0011;0.9981
27.5080;1779.9232;0.0008;0.0011;0.9981
27.5280;1778.5207;0.0008;0.0012;0.9981
27.5480;1777.1182;0.0008;0.0012;0.9981
27.5680;1775.7157;0.0008;0.0012;0.9980
27.5880;1774.3132;0.0008;0.0012;0.9980
27.6080;1772.9107;0.0008;0.0013;0.9980
27.6280;1771.5081;0.0008;0.0013;0.9980
27.6480;1770.1055;0.0008;0.0013;0.9979
27.6680;1768.7030;0.0008;0.0013;0.9979
27.6880;1767.3004;0.0008;0.0014;0.9979
27.7080;1765.8977;0.0008;0.0014;0.9978
27.7280;1764.4951;0.0008;0.0014;0.9978
27.7480;1763.0924;0.0008;0.0015;0.9978
27.7680;1761.6898;0.0008;0.0015;0.9977
27.7880;1760.2871;0.0008;0.0015;0.9977
27.8080;1758.8843;0.0008;0.0016;0.9977
27.8280;1757.4816;0.0008;0.0016;0.9976
27.8480;1756.0788;0.0008;0.0017;0.9976
27.8680;1754.6760;0.0008;0.0017;0.9975
27.8880;1753.2732;0.0008;0.0017;0.9975
27.9080;1751.8703;0.0008;0.0018;0.9975
27.9280;1750.4674;0.0008;0.0018;0.9974
27.9480;1749.0645;0.0008;0.0019;0.9973
27.9680;1747.6615;0.0008;0.0020;0.9973
27.9880;1746.2585;0.0008;0.0020;0.9972
28.0080;1744.8555;0.0008;0.0021;0.9972
28.0280;1743.4524;0.0008;0.0021;0.9971
28.0480;1742.0493;0.0008;0.0022;0.9970
28.0680;1740.6462;0.0008;0.0023;0.9970
28.0880;1739.2430;0.0008;0.0024;0.9969
28.1080;1737.8397;0.0008;0.0024;0.9968
28.1280;1736.4364;0.0008;0.0025;0.9967
28.1480;1735.0331;0.0008;0.0026;0.9966
28.1680;1733.6296;0.0008;0.0027;0.9965
28.1880;1732.2262;0.0008;0.0028;0.9964
28.2080;1730.8226;0.0008;0.0029;0.9963
28.2280;1729.4190;0.0008;0.0031;0.9962
28.2480;1728.0153;0.0008;0.0032;0.9961
28.2680;1726.6115;0.0008;0.0033;0.9959
28.2880;1725.2077;0.0008;0.0035;0.9958
28.3080;1723.8037;0.0008;0.0036;0.9956
28.3280;1722.3997;0.0008;0.0038;0.9954
28.3480;1720.9955;0.0008;0.0040;0.9953
28.3630;1719.9423;0.0008;0.0041;0.9951
28.3705;1719.4157;0.0008;0.0042;0.9950
28.3780;1718.8890;0.0008;0.0043;0.9949
28.3855;1718.3624;0.0008;0.0044;0.9949
28.3930;1717.8357;0.0008;0.0045;0.9948
28.4005;1717.3090;0.0008;0.0046;0.9947
28.4080;1716.7822;0.0008;0.0047;0.9946
28.4155;1716.2555;0.0008;0.0048;0.9945
28.4230;1715.7287;0.0008;0.0049;0.9944
28.4305;1715.2019;0.0008;0.0050;0.9943
28.4380;1714.6751;0.0008;0.0051;0.9942
28.4455;1714.1483;0.0008;0.0052;0.9941
28.4530;1713.6214;0.0008;0.0053;0.9939
28.4605;1713.0945;0.0008;0.0054;0.9938
28.4680;1712.5676;0.0008;0.0055;0.9937
28.4755;1712.0406;0.0008;0.0057;0.9936
28.4830;1711.5137;0.0008;0.0058;0.9934
28.4905;1710.9866;0.0008;0.0060;0.9933
28.4980;1710.4596;0.0008;0.0061;0.9931
28.5105;1709.5811;0.0008;0.0064;0.9929
28.5305;1708.1753;0.0008;0.0068;0.9924
28.5505;1706.7692;0.0008;0.0073;0.9919
28.5705;1705.3628;0.0008;0.0079;0.9913
28.5905;1703.9560;0.0008;0.0086;0.9907
28.6105;1702.5487;0.0008;0.0094;0.9899
28.6305;1701.1410;0.0008;0.0102;0.9890
28.6505;1699.7326;0.0008;0.0113;0.9880
28.6705;1698.3236;0.0008;0.0124;0.9868
28.6905;1696.9138;0.0008;0.0138;0.9854
28.7105;1695.5031;0.0008;0.0154;0.9838
28.7305;1694.0914;0.0008;0.0172;0.9821
28.7505;1692.6786;0.0008;0.0191;0.9801
28.7705;1691.2645;0.0008;0.0211;0.9781
28.7905;1689.8491;0.0008;0.0232;0.9760
28.8105;1688.4325;0.0008;0.0252;0.9740
28.8305;1687.0147;0.0008;0.0271;0.9721
28.8505;1685.5958;0.0008;0.0288;0.9704
28.8705;1684.1758;0.0008;0.0303;0.9689
28.8905;1682.7550;0.0008;0.0316;0.9676
28.9105;1681.3335;0.0008;0.0328;0.9664
28.9305;1679.9112;0.0008;0.0339;0.9653
28.9505;1678.4882;0.0008;0.0350;0.9642
28.9705;1677.0646;0.0008;0.0363;0.9630
28.9905;1675.6400;0.0008;0.0378;0.9615
29.0105;1674.2145;0.0008;0.0397;0.9596
29.0305;1672.7876;0.0008;0.0422;0.9570
29.0505;1671.3588;0.0008;0.0457;0.9536
29.0705;1669.9274;0.0008;0.0503;0.9489
29.0905;1668.4928;0.0008;0.0565;0.9427
29.1105;1667.0536;0.0008;0.0647;0.9346
29.1305;1665.6086;0.0008;0.0752;0.9241
29.1505;1664.1559;0.0008;0.0885;0.9107
29.1705;1662.6936;0.0008;0.1053;0.8939
29.1905;1661.2189;0.0008;0.1261;0.8732
29.2105;1659.7289;0.0008;0.1515;0.8477
29.2305;1658.2198;0.0008;0.1823;0.8170
29.2505;1656.6870;0.0008;0.2192;0.7801
29.2705;1655.1248;0.0008;0.2631;0.7361
29.2905;1653.5264;0.0008;0.3152;0.6841
29.3105;1651.8829;0.0008;0.3765;0.6228
29.3305;1650.1832;0.0008;0.4484;0.5509
29.3505;1648.4124;0.0008;0.5325;0.4668
29.3705;1646.5506;0.0008;0.6308;0.3684
29.3905;1644.5697;0.0008;0.7458;0.2535
29.4105;1642.4284;0.0008;0.8805;0.1187
29.4305;1640.0680;0.0008;0.9935;0.0058
29.4505;1637.6217;0.0008;0.9938;0.0055
29.4705;1635.1749;0.0008;0.9941;0.0052
29.4905;1632.7276;0.0008;0.9943;0.0049
29.5105;1630.2799;0.0008;0.9946;0.0047
29.5305;1627.8317;0.0008;0.9948;0.0044
29.5505;1625.3831;0.0008;0.9950;0.0042
29.5705;1622.9342;0.0008;0.9952;0.0041
29.5905;1620.4849;0.0008;0.9954;0.0039
29.6105;1618.0354;0.0008;0.9955;0.0037
29.6305;1615.5855;0.0008;0.9957;0.0036
29.6505;1613.1354;0.0008;0.9958;0.0035
29.6705;1610.6851;0.0008;0.9959;0.0033
29.6905;1608.2346;0.0008;0.9960;0.0032
29.7105;1605.7838;0.0008;0.9961;0.0031
29.7305;1603.3329;0.0008;0.9962;0.0030
29.7505;1600.8818;0.0008;0.9963;0.0029
29.7705;1598.4305;0.0008;0.9964;0.0028
29.7905;1595.9790;0.0008;0.9965;0.0027
29.8105;1593.5274;0.0008;0.9966;0.0027
29.8305;1591.0756;0.0008;0.9967;0.0026
29.8505;1588.6237;0.0008;0.9967;0.0025
29.8705;1586.1717;0.0008;0.9968;0.0024
29.8905;1583.7196;0.0008;0.9969;0.0024
29.9105;1581.2673;0.0008;0.9969;0.0023
29.9305;1578.8149;0.0008;0.9970;0.0023
29.9505;1576.3624;0.0008;0.9971;0.0022
29.9705;1573.9099;0.0008;0.9971;0.0021
29.9905;1571.4572;0.0008;0.9972;0.0021
30.0105;1569.0044;0.0008;0.9972;0.0020
30.0305;1566.5516;0.0008;0.9972;0.0020
30.0505;1564.0986;0.0008;0.9973;0.0020
30.0705;1561.6456;0.0008;0.9973;0.0019
30.0905;1559.1925;0.0008;0.9974;0.0019
30.1105;1556.7393;0.0008;0.9974;0.0018
30.1305;1554.2861;0.0008;0.9975;0.0018
30.1505;1551.8328;0.0008;0.9975;0.0018
30.1705;1549.3794;0.0008;0.9975;0.0017
30.1905;1546.9260;0.0008;0.9976;0.0017
30.2105;1544.4725;0.0008;0.9976;0.0017
30.2305;1542.0189;0.0008;0.9976;0.0016
30.2505;1539.5653;0.0008;0.9977;0.0016
30.2705;1537.1116;0.0008;0.9977;0.0016
30.2905;1534.6579;0.0008;0.9977;0.0015
30.3105;1532.2041;0.0008;0.9977;0.0015
30.3305;1529.7503;0.0008;0.9978;0.0015
30.3505;1527.2964;0.0008;0.9978;0.0015
30.3705;1524.8425;0.0008;0.9978;0.0014
30.3905;1522.3885;0.0008;0.9978;0.0014
30.4105;1519.9345;0.0008;0.9979;0.0014
30.4305;1517.4805;0.0008;0.9979;0.0014
30.4505;1515.0264;0.0008;0.9979;0.0013
30.4705;1512.5723;0.0008;0.9979;0.0013
30.4905;1510.1181;0.0008;0.9979;0.0013
30.5105;1507.6639;0.0008;0.9980;0.0013
30.5305;1505.2097;0.0008;0.9980;0.0013
30.5505;1502.7554;0.0008;0.9980;0.0012
30.5705;1500.3011;0.0008;0.9980;0.0012
30.5905;1497.8468;0.0008;0.9980;0.0012
30.6105;1495.3924;0.0008;0.9981;0.0012
30.6305;1492.9380;0.0008;0.9981;0.0012
30.6505;1490.4836;0.0008;0.9981;0.0012
30.6705;1488.0291;0.0008;0.9981;0.0011
30.6905;1485.5746;0.0008;0.9981;0.0011
30.7105;1483.1201;0.0008;0.9981;0.0011
30.7305;1480.6656;0.0008;0.9981;0.0011
30.7505;1478.2110;0.0008;0.9982;0.0011
30.7705;1475.7564;0.0008;0.9982;0.0011
30.7905;1473.3018;0.0008;0.9982;0.0011
30.8105;1470.8471;0.0008;0.9982;0.0010
30.8305;1468.3924;0.0008;0.9982;0.0010
30.8505;1465.9378;0.0008;0.9982;0.0010
30.8705;1463.4830;0.0008;0.9982;0.0010
30.8905;1461.0283;0.0008;0.9983;0.0010
30.9105;1458.5735;0.0008;0.9983;0.0010
30.9305;1456.1188;0.0008;0.9983;0.0010
30.9505;1453.6639;0.0008;0.9983;0.0010
30.9705;1451.2091;0.0008;0.9983;0.0009
30.9905;1448.7543;0.0008;0.9983;0.0009
31.0105;1446.2994;0.0008;0.9983;0.0009
31.0305;1443.8445;0.0008;0.9983;0.0009
31.0505;1441.3896;0.0008;0.9983;0.0009
31.0705;1438.9347;0.0008;0.9983;0.0009
31.0905;1436.4798;0.0008;0.9984;0.0009
31.1105;1434.0248;0.0008;0.9984;0.0009
31.1305;1431.5698;0.0008;0.9984;0.0009
31.1505;1429.1149;0.0008;0.9984;0.0009
31.1705;1426.6599;0.0008;0.9984;0.0009
31.1905;1424.2048;0.0008;0.9984;0.0008
31.2105;1421.7498;0.0008;0.9984;0.0008
31.2305;1419.2947;0.0008;0.9984;0.0008
31.2505;1416.8397;0.0008;0.9984;0.0008
31.2705;1414.3846;0.0008;0.9984;0.0008
31.2905;1411.9295;0.0008;0.9984;0.0008
31.3105;1409.4744;0.0008;0.9984;0.0008
31.3305;1407.0193;0.0008;0.9985;0.0008
31.3505;1404.5641;0.0008;0.9985;0.0008
31.3705;1402.1090;0.0008;0.9985;0.0008
48.6150;1400.3290;0.0008;0.9985;0.0008
48.6350;1402.7841;0.0008;0.9985;0.0008
48.6550;1405.2393;0.0008;0.9985;0.0008
48.6750;1407.6944;0.0008;0.9985;0.0008
48.6950;1410.1496;0.0008;0.9984;0.0008
48.7150;1412.6047;0.0008;0.9984;0.0008
48.7350;1415.0598;0.0008;0.9984;0.0008
48.7550;1417.5148;0.0008;0.9984;0.0008
48.7750;1419.9699;0.0008;0.9984;0.0008
48.7950;1422.4250;0.0008;0.9984;0.0008
48.8150;1424.8800;0.0008;0.9984;0.0008
48.8350;1427.3350;0.0008;0.9984;0.0009
48.8550;1429.7900;0.0008;0.9984;0.0009
48.8750;1432.2450;0.0008;0.9984;0.0009
48.8950;1434.7000;0.0008;0.9984;0.0009
48.9150;1437.1549;0.0008;0.9984;0.0009
48.9350;1439.6098;0.0008;0.9983;0.0009
48.9550;1442.0648;0.0008;0.9983;0.0009
48.9750;1444.5196;0.0008;0.9983;0.0009
48.9950;1446.9745;0.0008;0.9983;0.0009
49.0150;1449.4294;0.0008;0.9983;0.0009
49.0350;1451.8842;0.0008;0.9983;0.0010
49.0550;1454.3390;0.0008;0.9983;0.0010
49.0750;1456.7938;0.0008;0.9983;0.0010
49.0950;1459.2486;0.0008;0.9983;0.0010
49.1150;1461.7034;0.0008;0.9982;0.0010
49.1350;1464.1581;0.0008;0.9982;0.0010
49.1550;1466.6128;0.0008;0.9982;0.0010
49.1750;1469.0675;0.0008;0.9982;0.0010
49.1950;1471.5222;0.0008;0.9982;0.0010
49.2150;1473.9768;0.0008;0.9982;0.0011
49.2350;1476.4314;0.0008;0.9982;0.0011
49.2550;1478.8860;0.0008;0.9982;0.0011
49.2750;1481.3406;0.0008;0.9981;0.0011
49.2950;1483.7951;0.0008;0.9981;0.0011
49.3150;1486.2496;0.0008;0.9981;0.0011
49.3350;1488.7041;0.0008;0.9981;0.0011
49.3550;1491.1586;0.0008;0.9981;0.0012
49.3750;1493.6130;0.0008;0.9981;0.0012
49.3950;1496.0674;0.0008;0.9980;0.0012
49.4150;1498.5217;0.0008;0.9980;0.0012
49.4350;1500.9761;0.0008;0.9980;0.0012
49.4550;1503.4304;0.0008;0.9980;0.0012
49.4750;1505.8846;0.0008;0.9980;0.0013
49.4950;1508.3389;0.0008;0.9980;0.0013
49.5150;1510.7930;0.0008;0.9979;0.0013
49.5350;1513.2472;0.0008;0.9979;0.0013
49.5550;1515.7013;0.0008;0.9979;0.0013
49.5750;1518.1554;0.0008;0.9979;0.0014
49.5950;1520.6094;0.0008;0.9979;0.0014
49.6150;1523.0634;0.0008;0.9978;0.0014
49.6350;1525.5174;0.0008;0.9978;0.0014
49.6550;1527.9713;0.0008;0.9978;0.0015
49.6750;1530.4251;0.0008;0.9978;0.0015
49.6950;1532.8789;0.0008;0.9977;0.0015
49.7150;1535.3327;0.0008;0.9977;0.0015
49.7350;1537.7864;0.0008;0.9977;0.0016
49.7550;1540.2401;0.0008;0.9976;0.0016
49.7750;1542.6937;0.0008;0.9976;0.0016
49.7950;1545.1472;0.0008;0.9976;0.0017
49.8150;1547.6007;0.0008;0.9975;0.0017
49.8350;1550.0541;0.0008;0.9975;0.0017
49.8550;1552.5075;0.0008;0.9975;0.0018
49.8750;1554.9608;0.0008;0.9974;0.0018
49.8950;1557.4140;0.0008;0.9974;0.0018
49.9150;1559.8671;0.0008;0.9974;0.0019
49.9350;1562.3202;0.0008;0.9973;0.0019
49.9550;1564.7732;0.0008;0.9973;0.0020
49.9750;1567.2261;0.0008;0.9972;0.0020
49.9950;1569.6790;0.0008;0.9972;0.0021
50.0150;1572.1317;0.0008;0.9971;0.0021
50.0350;1574.5844;0.0008;0.9971;0.0022
50.0550;1577.0369;0.0008;0.9970;0.0022
50.0750;1579.4894;0.0008;0.9970;0.0023
50.0950;1581.9417;0.0008;0.9969;0.0023
50.1150;1584.3939;0.0008;0.9969;0.0024
50.1350;1586.8461;0.0008;0.9968;0.0025
50.1550;1589.2980;0.0008;0.9967;0.0025
50.1750;1591.7499;0.0008;0.9966;0.0026
50.1950;1594.2016;0.0008;0.9966;0.0027
50.2150;1596.6532;0.0008;0.9965;0.0028
50.2350;1599.1046;0.0008;0.9964;0.0028
50.2550;1601.5559;0.0008;0.9963;0.0029
50.2750;1604.0069;0.0008;0.9962;0.0030
50.2950;1606.4578;0.0008;0.9961;0.0031
50.3150;1608.9085;0.0008;0.9960;0.0032
50.3350;1611.3590;0.0008;0.9959;0.0034
50.3550;1613.8093;0.0008;0.9958;0.0035
50.3750;1616.2593;0.0008;0.9956;0.0036
50.3950;1618.7091;0.0008;0.9955;0.0038
50.4150;1621.1585;0.0008;0.9953;0.0039
50.4350;1623.6077;0.0008;0.9951;0.0041
50.4550;1626.0565;0.0008;0.9950;0.0043
50.4750;1628.5050;0.0008;0.9947;0.0045
50.4950;1630.9531;0.0008;0.9945;0.0047
50.5150;1633.4008;0.0008;0.9943;0.0050
50.5350;1635.8479;0.0008;0.9940;0.0052
50.5550;1638.2946;0.0008;0.9937;0.0055
50.5750;1640.7407;0.0008;0.9934;0.0059
50.5950;1643.1861;0.0008;0.9930;0.0063
50.6150;1645.6308;0.0008;0.9926;0.0067
50.6350;1648.0746;0.0008;0.9921;0.0072
50.6550;1650.5175;0.0008;0.9915;0.0077
50.6750;1652.9594;0.0008;0.9909;0.0084
50.6950;1655.3999;0.0008;0.9901;0.0091
50.7150;1657.8390;0.0008;0.9893;0.0100
50.7350;1660.2763;0.0008;0.9882;0.0110
50.7550;1662.7116;0.0008;0.9870;0.0123
50.7750;1665.1444;0.0008;0.9855;0.0137
50.7950;1667.5743;0.0008;0.9838;0.0155
50.8150;1670.0008;0.0008;0.9818;0.0175
50.8350;1672.4235;0.0008;0.9795;0.0197
50.8550;1674.8421;0.0008;0.9772;0.0221
50.8750;1677.2565;0.0008;0.9749;0.0244
50.8950;1679.6669;0.0008;0.9727;0.0265
50.9150;1682.0738;0.0008;0.9709;0.0284
50.9350;1684.4776;0.0008;0.9693;0.0300
50.9550;1686.8787;0.0008;0.9679;0.0314
50.9750;1689.2773;0.0008;0.9663;0.0330
50.9950;1691.6724;0.0008;0.9638;0.0355
51.0150;1694.0614;0.0008;0.9592;0.0401
51.0350;1696.4392;0.0008;0.9505;0.0487
51.0550;1698.7962;0.0008;0.9350;0.0642
51.0750;1701.1180;0.0008;0.9089;0.0904
51.0950;1703.3844;0.0008;0.8677;0.1316
51.1150;1705.5706;0.0008;0.8064;0.1929
51.1350;1707.6494;0.0008;0.7197;0.2795
51.1550;1709.5951;0.0008;0.6028;0.3964
51.1600;1710.0582;0.0008;0.5683;0.4309
51.1675;1710.7342;0.0008;0.5124;0.4869
51.1750;1711.3874;0.0008;0.4513;0.5480
51.1825;1712.0173;0.0008;0.3849;0.6144
51.1900;1712.6236;0.0008;0.3130;0.6862
51.1975;1713.2062;0.0008;0.2356;0.7636
51.2050;1713.7653;0.0008;0.1527;0.8465
51.2125;1714.3011;0.0008;0.0643;0.9350
51.2200;1714.8218;0.0008;0.0050;0.9942
51.2275;1715.3486;0.0008;0.0049;0.9943
51.2350;1715.8754;0.0008;0.0048;0.9944
51.2425;1716.4021;0.0008;0.0047;0.9945
51.2500;1716.9289;0.0008;0.0046;0.9946
51.2575;1717.4556;0.0008;0.0045;0.9947
51.2650;1717.9823;0.0008;0.0045;0.9948
51.2725;1718.5090;0.0008;0.0044;0.9949
51.2800;1719.0356;0.0008;0.0043;0.9950
51.2875;1719.5623;0.0008;0.0042;0.9950
51.3095;1721.1070;0.0008;0.0040;0.9953
51.3295;1722.5111;0.0008;0.0038;0.9955
51.3495;1723.9152;0.0008;0.0036;0.9956
51.3695;1725.3191;0.0008;0.0035;0.9958
51.3895;1726.7230;0.0008;0.0033;0.9959
51.4095;1728.1267;0.0008;0.0032;0.9961
51.4295;1729.5304;0.0008;0.0030;0.9962
51.4495;1730.9340;0.0008;0.0029;0.9963
51.4695;1732.3376;0.0008;0.0028;0.9964
51.4895;1733.7410;0.0008;0.0027;0.9965
51.5095;1735.1445;0.0008;0.0026;0.9966
51.5295;1736.5478;0.0008;0.0025;0.9967
51.5495;1737.9511;0.0008;0.0024;0.9968
51.5695;1739.3544;0.0008;0.0024;0.9969
51.5895;1740.7576;0.0008;0.0023;0.9970
51.6095;1742.1607;0.0008;0.0022;0.9970
51.6295;1743.5638;0.0008;0.0021;0.9971
51.6495;1744.9669;0.0008;0.0021;0.9972
51.6695;1746.3699;0.0008;0.0020;0.9972
51.6895;1747.7729;0.0008;0.0019;0.9973
51.7095;1749.1759;0.0008;0.0019;0.9974
51.7295;1750.5788;0.0008;0.0018;0.9974
51.7495;1751.9817;0.0008;0.0018;0.9975
51.7695;1753.3845;0.0008;0.0017;0.9975
51.7895;1754.7874;0.0008;0.0017;0.9975
51.8095;1756.1902;0.0008;0.0017;0.9976
51.8295;1757.5929;0.0008;0.0016;0.9976
51.8495;1758.9957;0.0008;0.0016;0.9977
51.8695;1760.3984;0.0008;0.0015;0.9977
51.8895;1761.8011;0.0008;0.0015;0.9978
51.9095;1763.2038;0.0008;0.0015;0.9978
51.9295;1764.6064;0.0008;0.0014;0.9978
51.9495;1766.0091;0.0008;0.0014;0.9979
51.9695;1767.4117;0.0008;0.0014;0.9979
51.9895;1768.8143;0.0008;0.0013;0.9979
52.0095;1770.2169;0.0008;0.0013;0.9979
52.0295;1771.6195;0.0008;0.0013;0.9980
52.0495;1773.0220;0.0008;0.0012;0.9980
52.0695;1774.4245;0.0008;0.0012;0.9980
52.0895;1775.8270;0.0008;0.0012;0.9980
52.1095;1777.2295;0.0008;0.0012;0.9981
52.1295;1778.6320;0.0008;0.0012;0.9981
52.1495;1780.0345;0.0008;0.0011;0.9981
52.1695;1781.4370;0.0008;0.0011;0.9981
52.1895;1782.8394;0.0008;0.0011;0.9982
52.2095;1784.2418;0.0008;0.0011;0.9982
52.2295;1785.6443;0.0008;0.0010;0.9982
52.2495;1787.0467;0.0008;0.0010;0.9982
52.2695;1788.4491;0.0008;0.0010;0.9982
52.2895;1789.8514;0.0008;0.0010;0.9983
52.3095;1791.2538;0.0008;0.0010;0.9983
52.3295;1792.6562;0.0008;0.0010;0.9983
52.3495;1794.0585;0.0008;0.0009;0.9983
52.3695;1795.4609;0.0008;0.0009;0.9983
52.3895;1796.8632;0.0008;0.0009;0.9983
52.4095;1798.2655;0.0008;0.0009;0.9983
52.4295;1799.6678;0.0008;0.0009;0.9984
52.4495;1801.0702;0.0008;0.0009;0.9984
52.4695;1802.4724;0.0008;0.0009;0.9984
52.4895;1803.8747;0.0008;0.0008;0.9984
52.5095;1805.2770;0.0008;0.0008;0.9984
52.5295;1806.6793;0.0008;0.0008;0.9984
52.5495;1808.0816;0.0008;0.0008;0.9984
52.5695;1809.4838;0.0008;0.0008;0.9985
52.5895;1810.8861;0.0008;0.0008;0.9985
52.6095;1812.2883;0.0008;0.0008;0.9985
52.6295;1813.6905;0.0008;0.0008;0.9985
52.6495;1815.0928;0.0008;0.0008;0.9985
52.6695;1816.4950;0.0008;0.0007;0.9985
52.6895;1817.8972;0.0008;0.0007;0.9985
52.7095;1819.2994;0.0008;0.0007;0.9985
52.7295;1820.7016;0.0008;0.0007;0.9985
52.7495;1822.1038;0.0008;0.0007;0.9985
52.7695;1823.5060;0.0008;0.0007;0.9986
52.7895;1824.9082;0.0008;0.0007;0.9986
52.8095;1826.3104;0.0008;0.0007;0.9986
52.8295;1827.7126;0.0008;0.0007;0.9986
52.8495;1829.1147;0.0008;0.0007;0.9986
52.8695;1830.5169;0.0008;0.0007;0.9986
52.8895;1831.9191;0.0008;0.0006;0.9986
52.9095;1833.3212;0.0008;0.0006;0.9986
52.9295;1834.7234;0.0008;0.0006;0.9986
52.9495;1836.1255;0.0008;0.0006;0.9986
52.9695;1837.5277;0.0008;0.0006;0.9986
52.9895;1838.9298;0.0008;0.0006;0.9986
53.0095;1840.3319;0.0008;0.0006;0.9986
53.0295;1841.7341;0.0008;0.0006;0.9987
53.0495;1843.1362;0.0008;0.0006;0.9987
53.0695;1844.5383;0.0008;0.0006;0.9987
53.0895;1845.9404;0.0008;0.0006;0.9987
53.1095;1847.3425;0.0008;0.0006;0.9987
53.1295;1848.7446;0.0008;0.0006;0.9987
66.8550;1849.8313;0.0008;0.0006;0.9987
66.8750;1848.4292;0.0008;0.0006;0.9987
66.8950;1847.0270;0.0008;0.0006;0.9987
66.9150;1845.6249;0.0008;0.0006;0.9987
66.9350;1844.2228;0.0008;0.0006;0.9987
66.9550;1842.8207;0.0008;0.0006;0.9987
66.9750;1841.4186;0.0008;0.0006;0.9987
66.9950;1840.0164;0.0008;0.0006;0.9986
67.0150;1838.6143;0.0008;0.0006;0.9986
67.0350;1837.2122;0.0008;0.0006;0.9986
67.0550;1835.8100;0.0008;0.0006;0.9986
67.0750;1834.4079;0.0008;0.0006;0.9986
67.0950;1833.0057;0.0008;0.0006;0.9986
67.1150;1831.6036;0.0008;0.0006;0.9986
67.1350;1830.2014;0.0008;0.0007;0.9986
67.1550;1828.7992;0.0008;0.0007;0.9986
67.1750;1827.3971;0.0008;0.0007;0.9986
67.1950;1825.9949;0.0008;0.0007;0.9986
67.2150;1824.5927;0.0008;0.0007;0.9986
67.2350;1823.1905;0.0008;0.0007;0.9986
67.2550;1821.7883;0.0008;0.0007;0.9985
67.2750;1820.3861;0.0008;0.0007;0.9985
67.2950;1818.9839;0.0008;0.0007;0.9985
67.3150;1817.5817;0.0008;0.0007;0.9985
67.3350;1816.1795;0.0008;0.0007;0.9985
67.3550;1814.7773;0.0008;0.0008;0.9985
67.3750;1813.3750;0.0008;0.0008;0.9985
67.3950;1811.9728;0.0008;0.0008;0.9985
67.4150;1810.5705;0.0008;0.0008;0.9985
67.4350;1809.1683;0.0008;0.0008;0.9984
67.4550;1807.7660;0.0008;0.0008;0.9984
67.4750;1806.3638;0.0008;0.0008;0.9984
67.4950;1804.9615;0.0008;0.0008;0.9984
67.5150;1803.5592;0.0008;0.0008;0.9984
67.5350;1802.1569;0.0008;0.0009;0.9984
67.5550;1800.7546;0.0008;0.0009;0.9984
67.5750;1799.3523;0.0008;0.0009;0.9984
67.5950;1797.9500;0.0008;0.0009;0.9983
67.6150;1796.5477;0.0008;0.0009;0.9983
67.6350;1795.1453;0.0008;0.0009;0.9983
67.6550;1793.7430;0.0008;0.0009;0.9983
67.6750;1792.3406;0.0008;0.0010;0.9983
67.6950;1790.9383;0.0008;0.0010;0.9983
67.7150;1789.5359;0.0008;0.0010;0.9982
67.7350;1788.1335;0.0008;0.0010;0.9982
67.7550;1786.7311;0.0008;0.0010;0.9982
67.7750;1785.3287;0.0008;0.0011;0.9982
67.7950;1783.9263;0.0008;0.0011;0.9982
67.8150;1782.5238;0.0008;0.0011;0.9982
67.8350;1781.1214;0.0008;0.0011;0.9981
67.8550;1779.7189;0.0008;0.0011;0.9981
67.8750;1778.3165;0.0008;0.0012;0.9981
67.8950;1776.9140;0.0008;0.0012;0.9981
67.9150;1775.5115;0.0008;0.0012;0.9980
67.9350;1774.1090;0.0008;0.0012;0.9980
67.9550;1772.7064;0.0008;0.0013;0.9980
67.9750;1771.3039;0.0008;0.0013;0.9980
67.9950;1769.9013;0.0008;0.0013;0.9979
68.0150;1768.4987;0.0008;0.0013;0.9979
68.0350;1767.0961;0.0008;0.0014;0.9979
68.0550;1765.6935;0.0008;0.0014;0.9978
68.0750;1764.2908;0.0008;0.0014;0.9978
68.0950;1762.8882;0.0008;0.0015;0.9978
68.1150;1761.4855;0.0008;0.0015;0.9977
68.1350;1760.0828;0.0008;0.0015;0.9977
68.1550;1758.6801;0.0008;0.0016;0.9977
68.1750;1757.2773;0.0008;0.0016;0.9976
68.1950;1755.8745;0.0008;0.0017;0.9976
68.2150;1754.4717;0.0008;0.0017;0.9975
68.2350;1753.0689;0.0008;0.0018;0.9975
68.2550;1751.6660;0.0008;0.0018;0.9974
68.2750;1750.2631;0.0008;0.0019;0.9974
68.2950;1748.8602;0.0008;0.0019;0.9973
68.3150;1747.4572;0.0008;0.0020;0.9973
68.3350;1746.0542;0.0008;0.0020;0.9972
68.3550;1744.6512;0.0008;0.0021;0.9972
68.3750;1743.2481;0.0008;0.0022;0.9971
68.3950;1741.8450;0.0008;0.0022;0.9970
68.4150;1740.4418;0.0008;0.0023;0.9970
68.4350;1739.0386;0.0008;0.0024;0.9969
68.4550;1737.6354;0.0008;0.0025;0.9968
68.4750;1736.2320;0.0008;0.0025;0.9967
68.4950;1734.8287;0.0008;0.0026;0.9966
68.5150;1733.4253;0.0008;0.0027;0.9965
68.5350;1732.0218;0.0008;0.0028;0.9964
68.5550;1730.6182;0.0008;0.0030;0.9963
68.5750;1729.2146;0.0008;0.0031;0.9962
68.5950;1727.8109;0.0008;0.0032;0.9960
68.6150;1726.4071;0.0008;0.0033;0.9959
68.6350;1725.0032;0.0008;0.0035;0.9958
68.6550;1723.5993;0.0008;0.0037;0.9956
68.6750;1722.1952;0.0008;0.0038;0.9954
68.6950;1720.7910;0.0008;0.0040;0.9952
68.7075;1719.9133;0.0008;0.0041;0.9951
68.7150;1719.3867;0.0008;0.0042;0.9950
68.7225;1718.8601;0.0008;0.0043;0.9949
68.7300;1718.3334;0.0008;0.0044;0.9949
68.7375;1717.8067;0.0008;0.0045;0.9948
68.7450;1717.2800;0.0008;0.0046;0.9947
68.7525;1716.7533;0.0008;0.0047;0.9946
68.7600;1716.2265;0.0008;0.0048;0.9945
68.7675;1715.6998;0.0008;0.0049;0.9944
68.7750;1715.1730;0.0008;0.0050;0.9943
68.7825;1714.6461;0.0008;0.0051;0.9942
68.7900;1714.1193;0.0008;0.0052;0.9941
68.7975;1713.5924;0.0008;0.0053;0.9939
68.8050;1713.0655;0.0008;0.0054;0.9938
68.8125;1712.5386;0.0008;0.0055;0.9937
68.8200;1712.0117;0.0008;0.0057;0.9936
68.8275;1711.4847;0.0008;0.0058;0.9934
68.8350;1710.9577;0.0008;0.0060;0.9933
68.8425;1710.4306;0.0008;0.0061;0.9931
68.8575;1709.3764;0.0008;0.0064;0.9928
68.8775;1707.9706;0.0008;0.0069;0.9924
68.8975;1706.5644;0.0008;0.0074;0.9918
68.9175;1705.1579;0.0008;0.0080;0.9912
68.9375;1703.7511;0.0008;0.0087;0.9906
68.9575;1702.3437;0.0008;0.0095;0.9898
68.9775;1700.9359;0.0008;0.0104;0.9889
68.9975;1699.5275;0.0008;0.0114;0.9878
69.0175;1698.1184;0.0008;0.0126;0.9866
69.0375;1696.7084;0.0008;0.0140;0.9852
69.0575;1695.2976;0.0008;0.0156;0.9836
69.0775;1693.8857;0.0008;0.0174;0.9818
69.0975;1692.4727;0.0008;0.0194;0.9799
69.1175;1691.0584;0.0008;0.0214;0.9778
69.1375;1689.6429;0.0008;0.0235;0.9757
69.1575;1688.2261;0.0008;0.0255;0.9737
69.1775;1686.8081;0.0008;0.0274;0.9719
69.1975;1685.3890;0.0008;0.0290;0.9702
69.2175;1683.9690;0.0008;0.0305;0.9687
69.2375;1682.5481;0.0008;0.0318;0.9674
69.2575;1681.1264;0.0008;0.0330;0.9662
69.2775;1679.7040;0.0008;0.0341;0.9651
69.2975;1678.2810;0.0008;0.0352;0.9640
69.3175;1676.8572;0.0008;0.0365;0.9628
69.3375;1675.4325;0.0008;0.0380;0.9612
69.3575;1674.0068;0.0008;0.0400;0.9592
69.3775;1672.5796;0.0008;0.0427;0.9566
69.3975;1671.1505;0.0008;0.0463;0.9530
69.4175;1669.7188;0.0008;0.0511;0.9481
69.4375;1668.2835;0.0008;0.0576;0.9417
69.4575;1666.8436;0.0008;0.0660;0.9332
69.4775;1665.3975;0.0008;0.0769;0.9223
69.4975;1663.9436;0.0008;0.0908;0.9085
69.5175;1662.4797;0.0008;0.1081;0.8912
69.5375;1661.0030;0.0008;0.1295;0.8698
69.5575;1659.5105;0.0008;0.1556;0.8436
69.5775;1657.9982;0.0008;0.1872;0.8120
69.5975;1656.4615;0.0008;0.2251;0.7741
69.6175;1654.8945;0.0008;0.2702;0.7291
69.6375;1653.2901;0.0008;0.3235;0.6757
69.6575;1651.6392;0.0008;0.3862;0.6130
69.6775;1649.9301;0.0008;0.4598;0.5394
69.6975;1648.1475;0.0008;0.5459;0.4534
69.7175;1646.2703;0.0008;0.6464;0.3528
69.7375;1644.2691;0.0008;0.7641;0.2352
69.7575;1642.0998;0.0008;0.9020;0.0972
69.7775;1639.7118;0.0008;0.9935;0.0057
69.7975;1637.2655;0.0008;0.9938;0.0054
69.8175;1634.8186;0.0008;0.9941;0.0051
69.8375;1632.3712;0.0008;0.9944;0.0049
69.8575;1629.9234;0.0008;0.9946;0.0046
69.8775;1627.4751;0.0008;0.9948;0.0044
69.8975;1625.0265;0.0008;0.9950;0.0042
69.9175;1622.5775;0.0008;0.9952;0.0040
69.9375;1620.1282;0.0008;0.9954;0.0039
69.9575;1617.6786;0.0008;0.9955;0.0037
69.9775;1615.2288;0.0008;0.9957;0.0036
69.9975;1612.7786;0.0008;0.9958;0.0034
70.0175;1610.3283;0.0008;0.9959;0.0033
70.0375;1607.8777;0.0008;0.9960;0.0032
70.0575;1605.4269;0.0008;0.9962;0.0031
70.0775;1602.9760;0.0008;0.9963;0.0030
70.0975;1600.5248;0.0008;0.9964;0.0029
70.1175;1598.0735;0.0008;0.9964;0.0028
70.1375;1595.6220;0.0008;0.9965;0.0027
70.1575;1593.1704;0.0008;0.9966;0.0026
70.1775;1590.7186;0.0008;0.9967;0.0026
70.1975;1588.2667;0.0008;0.9968;0.0025
70.2175;1585.8146;0.0008;0.9968;0.0024
70.2375;1583.3625;0.0008;0.9969;0.0024
70.2575;1580.9102;0.0008;0.9969;0.0023
70.2775;1578.4578;0.0008;0.9970;0.0022
70.2975;1576.0053;0.0008;0.9971;0.0022
70.3175;1573.5527;0.0008;0.9971;0.0021
70.3375;1571.1000;0.0008;0.9972;0.0021
70.3575;1568.6472;0.0008;0.9972;0.0020
70.3775;1566.1944;0.0008;0.9973;0.0020
70.3975;1563.7414;0.0008;0.9973;0.0019
70.4175;1561.2884;0.0008;0.9973;0.0019
70.4375;1558.8353;0.0008;0.9974;0.0019
70.4575;1556.3821;0.0008;0.9974;0.0018
70.4775;1553.9288;0.0008;0.9975;0.0018
70.4975;1551.4755;0.0008;0.9975;0.0017
70.5175;1549.0221;0.0008;0.9975;0.0017
70.5375;1546.5687;0.0008;0.9976;0.0017
70.5575;1544.1152;0.0008;0.9976;0.0016
70.5775;1541.6616;0.0008;0.9976;0.0016
70.5975;1539.2080;0.0008;0.9977;0.0016
70.6175;1536.7543;0.0008;0.9977;0.0016
70.6375;1534.3006;0.0008;0.9977;0.0015
70.6575;1531.8468;0.0008;0.9977;0.0015
70.6775;1529.3930;0.0008;0.9978;0.0015
70.6975;1526.9391;0.0008;0.9978;0.0015
70.7175;1524.4852;0.0008;0.9978;0.0014
70.7375;1522.0312;0.0008;0.9978;0.0014
70.7575;1519.5772;0.0008;0.9979;0.0014
70.7775;1517.1231;0.0008;0.9979;0.0014
70.7975;1514.6690;0.0008;0.9979;0.0013
70.8175;1512.2149;0.0008;0.9979;0.0013
70.8375;1509.7607;0.0008;0.9979;0.0013
70.8575;1507.3065;0.0008;0.9980;0.0013
70.8775;1504.8523;0.0008;0.9980;0.0013
70.8975;1502.3980;0.0008;0.9980;0.0012
70.9175;1499.9437;0.0008;0.9980;0.0012
70.9375;1497.4894;0.0008;0.9980;0.0012
70.9575;1495.0350;0.0008;0.9981;0.0012
70.9775;1492.5806;0.0008;0.9981;0.0012
70.9975;1490.1261;0.0008;0.9981;0.0012
71.0175;1487.6717;0.0008;0.9981;0.0011
71.0375;1485.2172;0.0008;0.9981;0.0011
71.0575;1482.7627;0.0008;0.9981;0.0011
71.0775;1480.3081;0.0008;0.9981;0.0011
71.0975;1477.8535;0.0008;0.9982;0.0011
71.1175;1475.3989;0.0008;0.9982;0.0011
71.1375;1472.9443;0.0008;0.9982;0.0011
71.1575;1470.4897;0.0008;0.9982;0.0010
71.1775;1468.0350;0.0008;0.9982;0.0010
71.1975;1465.5803;0.0008;0.9982;0.0010
71.2175;1463.1256;0.0008;0.9982;0.0010
71.2375;1460.6708;0.0008;0.9983;0.0010
71.2575;1458.2161;0.0008;0.9983;0.0010
71.2775;1455.7613;0.0008;0.9983;0.0010
71.2975;1453.3065;0.0008;0.9983;0.0010
71.3175;1450.8516;0.0008;0.9983;0.0009
71.3375;1448.3968;0.0008;0.9983;0.0009
71.3575;1445.9419;0.0008;0.9983;0.0009
71.3775;1443.4870;0.0008;0.9983;0.0009
71.3975;1441.0321;0.0008;0.9983;0.0009
71.4175;1438.5772;0.0008;0.9983;0.0009
71.4375;1436.1223;0.0008;0.9984;0.0009
71.4575;1433.6673;0.0008;0.9984;0.0009
71.4775;1431.2123;0.0008;0.9984;0.0009
71.4975;1428.7574;0.0008;0.9984;0.0009
71.5175;1426.3023;0.0008;0.9984;0.0009
71.5375;1423.8473;0.0008;0.9984;0.0008
71.5575;1421.3923;0.0008;0.9984;0.0008
71.5775;1418.9372;0.0008;0.9984;0.0008
71.5975;1416.4822;0.0008;0.9984;0.0008
71.6175;1414.0271;0.0008;0.9984;0.0008
71.6375;1411.5720;0.0008;0.9984;0.0008
71.6575;1409.1169;0.0008;0.9984;0.0008
71.6775;1406.6617;0.0008;0.9985;0.0008
71.6975;1404.2066;0.0008;0.9985;0.0008
71.7175;1401.7514;0.0008;0.9985;0.0008


==> Diagrams/Phase_trans/Datas/fast_hyster_time_temp_cryst_amorph_liq_reduced_Eta_1E-1.txt <==
# Time;Temperature;Crystalline;Amorphous;Liquid
8.9570;1400.0519;0.0001;0.9990;0.0009
8.9770;1402.5072;0.0001;0.9990;0.0009
8.9970;1404.9624;0.0001;0.9990;0.0009
9.0170;1407.4177;0.0001;0.9990;0.0009
9.0370;1409.8729;0.0001;0.9990;0.0009
9.0570;1412.3281;0.0001;0.9990;0.0009
9.0770;1414.7833;0.0001;0.9990;0.0009
9.0970;1417.2385;0.0001;0.9990;0.0009
9.1170;1419.6936;0.0001;0.9989;0.0010
9.1370;1422.1488;0.0001;0.9989;0.0010
9.1570;1424.6039;0.0001;0.9989;0.0010
9.1770;1427.0590;0.0001;0.9989;0.0010
9.1970;1429.5141;0.0001;0.9989;0.0010
9.2170;1431.9692;0.0001;0.9989;0.0010
9.2370;1434.4242;0.0001;0.9989;0.0010
9.2570;1436.8793;0.0001;0.9989;0.0010
9.2770;1439.3343;0.0001;0.9989;0.0010
9.2970;1441.7893;0.0001;0.9989;0.0010
9.3170;1444.2443;0.0001;0.9988;0.0011
9.3370;1446.6992;0.0001;0.9988;0.0011
9.3570;1449.1541;0.0001;0.9988;0.0011
9.3770;1451.6091;0.0001;0.9988;0.0011
9.3970;1454.0639;0.0001;0.9988;0.0011
9.4170;1456.5188;0.0001;0.9988;0.0011
9.4370;1458.9736;0.0001;0.9988;0.0011
9.4570;1461.4285;0.0001;0.9988;0.0011
9.4770;1463.8833;0.0001;0.9987;0.0012
9.4970;1466.3380;0.0001;0.9987;0.0012
9.5170;1468.7928;0.0001;0.9987;0.0012
9.5370;1471.2475;0.0001;0.9987;0.0012
9.5570;1473.7022;0.0001;0.9987;0.0012
9.5770;1476.1568;0.0001;0.9987;0.0012
9.5970;1478.6115;0.0001;0.9987;0.0012
9.6170;1481.0661;0.0001;0.9986;0.0013
9.6370;1483.5207;0.0001;0.9986;0.0013
9.6570;1485.9752;0.0001;0.9986;0.0013
9.6770;1488.4297;0.0001;0.9986;0.0013
9.6970;1490.8842;0.0001;0.9986;0.0013
9.7170;1493.3387;0.0001;0.9986;0.0013
9.7370;1495.7931;0.0001;0.9985;0.0014
9.7570;1498.2475;0.0001;0.9985;0.0014
9.7770;1500.7018;0.0001;0.9985;0.0014
9.7970;1503.1562;0.0001;0.9985;0.0014
9.8170;1505.6104;0.0001;0.9985;0.0014
9.8370;1508.0647;0.0001;0.9984;0.0015
9.8570;1510.5189;0.0001;0.9984;0.0015
9.8770;1512.9730;0.0001;0.9984;0.0015
9.8970;1515.4272;0.0001;0.9984;0.0015
9.9170;1517.8813;0.0001;0.9984;0.0015
9.9370;1520.3353;0.0001;0.9983;0.0016
9.9570;1522.7893;0.0001;0.9983;0.0016
9.9770;1525.2432;0.0001;0.9983;0.0016
9.9970;1527.6971;0.0001;0.9983;0.0016
10.0170;1530.1510;0.0001;0.9982;0.0017
10.0370;1532.6048;0.0001;0.9982;0.0017
10.0570;1535.0585;0.0001;0.9982;0.0017
10.0770;1537.5122;0.0001;0.9981;0.0018
10.0970;1539.9659;0.0001;0.9981;0.0018
10.1170;1542.4194;0.0001;0.9981;0.0018
10.1370;1544.8730;0.0001;0.9980;0.0019
10.1570;1547.3264;0.0001;0.9980;0.0019
10.1770;1549.7798;0.0001;0.9980;0.0019
10.1970;1552.2331;0.0001;0.9979;0.0020
10.2170;1554.6864;0.0001;0.9979;0.0020
10.2370;1557.1396;0.0001;0.9979;0.0020
10.2570;1559.5927;0.0001;0.9978;0.0021
10.2770;1562.0458;0.0001;0.9978;0.0021
10.2970;1564.4987;0.0001;0.9977;0.0022
10.3170;1566.9516;0.0001;0.9977;0.0022
10.3370;1569.4044;0.0001;0.9976;0.0023
10.3570;1571.8571;0.0001;0.9976;0.0023
10.3770;1574.3097;0.0001;0.9975;0.0024
10.3970;1576.7622;0.0001;0.9975;0.0024
10.4170;1579.2146;0.0001;0.9974;0.0025
10.4370;1581.6669;0.0001;0.9974;0.0025
10.4570;1584.1191;0.0001;0.9973;0.0026
10.4770;1586.5712;0.0001;0.9973;0.0026
10.4970;1589.0232;0.0001;0.9972;0.0027
10.5170;1591.4750;0.0001;0.9971;0.0028
10.5370;1593.9267;0.0001;0.9970;0.0029
10.5570;1596.3783;0.0001;0.9970;0.0029
10.5770;1598.8297;0.0001;0.9969;0.0030
10.5970;1601.2810;0.0001;0.9968;0.0031
10.6170;1603.7321;0.0001;0.9967;0.0032
10.6370;1606.1831;0.0001;0.9966;0.0033
10.6570;1608.6339;0.0001;0.9965;0.0034
10.6770;1611.0845;0.0001;0.9964;0.0035
10.6970;1613.5349;0.0001;0.9963;0.0036
10.7170;1615.9852;0.0001;0.9962;0.0037
10.7370;1618.4352;0.0001;0.9961;0.0038
10.7570;1620.8850;0.0001;0.9960;0.0039
10.7770;1623.3346;0.0001;0.9959;0.0040
10.7970;1625.7840;0.0001;0.9957;0.0042
10.8170;1628.2332;0.0001;0.9956;0.0043
10.8370;1630.6821;0.0001;0.9955;0.0044
10.8570;1633.1307;0.0001;0.9954;0.0045
10.8770;1635.5792;0.0001;0.9952;0.0047
10.8970;1638.0273;0.0001;0.9951;0.0048
10.9170;1640.4752;0.0001;0.9949;0.0050
10.9370;1642.9228;0.0001;0.9948;0.0051
10.9570;1645.3702;0.0001;0.9946;0.0053
10.9770;1647.8173;0.0001;0.9945;0.0054
10.9970;1650.2641;0.0001;0.9943;0.0056
11.0170;1652.7107;0.0001;0.9942;0.0057
11.0370;1655.1569;0.0001;0.9940;0.0059
11.0570;1657.6030;0.0001;0.9939;0.0060
11.0770;1660.0487;0.0001;0.9937;0.0062
11.0970;1662.4942;0.0001;0.9936;0.0063
11.1170;1664.9394;0.0001;0.9935;0.0064
11.1370;1667.3844;0.0001;0.9933;0.0066
11.1570;1669.8292;0.0001;0.9932;0.0067
11.1770;1672.2737;0.0001;0.9931;0.0068
11.1970;1674.7180;0.0001;0.9930;0.0069
11.2170;1677.1621;0.0001;0.9929;0.0070
11.2370;1679.6060;0.0001;0.9927;0.0072
11.2570;1682.0497;0.0001;0.9926;0.0073
11.2770;1684.4932;0.0001;0.9925;0.0074
11.2970;1686.9365;0.0001;0.9924;0.0075
11.3170;1689.3796;0.0001;0.9923;0.0076
11.3370;1691.8226;0.0001;0.9923;0.0076
11.3570;1694.2654;0.0001;0.9922;0.0077
11.3770;1696.7080;0.0001;0.9921;0.0078
11.3970;1699.1505;0.0001;0.9920;0.0079
11.4170;1701.5928;0.0001;0.9919;0.0080
11.4370;1704.0348;0.0001;0.9917;0.0082
11.4570;1706.4766;0.0001;0.9916;0.0083
11.4770;1708.9182;0.0001;0.9914;0.0085
11.4860;1710.0167;0.0001;0.9913;0.0086
11.4935;1710.9321;0.0001;0.9913;0.0086
11.5010;1711.8475;0.0001;0.9912;0.0087
11.5085;1712.7628;0.0001;0.9911;0.0088
11.5160;1713.6780;0.0001;0.9910;0.0089
11.5235;1714.5932;0.0001;0.9909;0.0090
11.5310;1715.5082;0.0001;0.9908;0.0091
11.5385;1716.4232;0.0001;0.9906;0.0093
11.5460;1717.3380;0.0001;0.9905;0.0094
11.5535;1718.2528;0.0001;0.9903;0.0096
11.5610;1719.1674;0.0001;0.9902;0.0097
11.5790;1721.3620;0.0001;0.9897;0.0102
11.5990;1723.7993;0.0001;0.9891;0.0108
11.6190;1726.2352;0.0001;0.9883;0.0116
11.6390;1728.6694;0.0001;0.9874;0.0125
11.6590;1731.1014;0.0001;0.9863;0.0136
11.6790;1733.5308;0.0001;0.9849;0.0150
11.6990;1735.9569;0.0001;0.9833;0.0166
11.7190;1738.3793;0.0001;0.9814;0.0185
11.7390;1740.7970;0.0001;0.9792;0.0207
11.7590;1743.2093;0.0001;0.9765;0.0234
11.7790;1745.6153;0.0001;0.9735;0.0264
11.7990;1748.0137;0.0001;0.9700;0.0299
11.8190;1750.4034;0.0001;0.9659;0.0340
11.8390;1752.7830;0.0001;0.9613;0.0386
11.8590;1755.1511;0.0001;0.9561;0.0438
11.8790;1757.5061;0.0001;0.9502;0.0497
11.8990;1759.8460;0.0001;0.9435;0.0564
11.9190;1762.1692;0.0001;0.9360;0.0639
11.9390;1764.4735;0.0001;0.9277;0.0722
11.9590;1766.7567;0.0001;0.9184;0.0815
11.9790;1769.0166;0.0001;0.9082;0.0917
11.9990;1771.2508;0.0001;0.8969;0.1030
12.0190;1773.4568;0.0001;0.8845;0.1154
12.0390;1775.6322;0.0001;0.8708;0.1291
12.0590;1777.7744;0.0001;0.8560;0.1439
12.0790;1779.8808;0.0001;0.8399;0.1600
12.0990;1781.9490;0.0001;0.8224;0.1775
12.1190;1783.9764;0.0001;0.8035;0.1964
12.1390;1785.9608;0.0001;0.7831;0.2168
12.1590;1787.8999;0.0001;0.7612;0.2387
12.1790;1789.7917;0.0001;0.7378;0.2621
12.1990;1791.6341;0.0001;0.7129;0.2870
12.2190;1793.4257;0.0001;0.6863;0.3136
12.2390;1795.1650;0.0001;0.6581;0.3418
12.2590;1796.8507;0.0001;0.6282;0.3717
12.2790;1798.4820;0.0001;0.5967;0.4032
12.2990;1800.0582;0.0001;0.5635;0.4364
12.3190;1801.5791;0.0001;0.5286;0.4713
12.3390;1803.0443;0.0001;0.4921;0.5078
12.3590;1804.4543;0.0001;0.4539;0.5460
12.3790;1805.8092;0.0001;0.4141;0.5858
12.3990;1807.1099;0.0001;0.3726;0.6273
12.4190;1808.3570;0.0001;0.3296;0.6703
12.4390;1809.5517;0.0001;0.2849;0.7150
12.4590;1810.6951;0.0001;0.2387;0.7612
12.4790;1811.7885;0.0001;0.1910;0.8089
12.4990;1812.8335;0.0001;0.1418;0.8581
12.5190;1813.8315;0.0001;0.0912;0.9087
12.5390;1814.7844;0.0001;0.0391;0.9608
12.5590;1815.8360;0.0001;0.0009;0.9990
12.5790;1817.2380;0.0001;0.0008;0.9991
12.5990;1818.6400;0.0001;0.0008;0.9991
12.6190;1820.0419;0.0001;0.0008;0.9991
12.6390;1821.4439;0.0001;0.0008;0.9991
12.6590;1822.8459;0.0001;0.0008;0.9991
12.6790;1824.2478;0.0001;0.0008;0.9991
12.6990;1825.6498;0.0001;0.0008;0.9991
12.7190;1827.0517;0.0001;0.0008;0.9991
12.7390;1828.4536;0.0001;0.0008;0.9991
12.7590;1829.8556;0.0001;0.0008;0.9991
12.7790;1831.2575;0.0001;0.0007;0.9992
12.7990;1832.6594;0.0001;0.0007;0.9992
12.8190;1834.0613;0.0001;0.0007;0.9992
12.8390;1835.4632;0.0001;0.0007;0.9992
12.8590;1836.8651;0.0001;0.0007;0.9992
12.8790;1838.2670;0.0001;0.0007;0.9992
12.8990;1839.6689;0.0001;0.0007;0.9992
12.9190;1841.0708;0.0001;0.0007;0.9992
12.9390;1842.4726;0.0001;0.0007;0.9992
12.9590;1843.8745;0.0001;0.0007;0.9992
12.9790;1845.2764;0.0001;0.0007;0.9992
12.9990;1846.6782;0.0001;0.0007;0.9992
13.0190;1848.0801;0.0001;0.0006;0.9993
13.0390;1849.4819;0.0001;0.0006;0.9993
26.9670;1849.1013;0.0008;0.0006;0.9987
26.9870;1847.6992;0.0008;0.0006;0.9987
27.0070;1846.2971;0.0008;0.0006;0.9987
27.0270;1844.8950;0.0008;0.0006;0.9987
27.0470;1843.4929;0.0008;0.0006;0.9987
27.0670;1842.0907;0.0008;0.0006;0.9987
27.0870;1840.6886;0.0008;0.0006;0.9986
27.1070;1839.2865;0.0008;0.0006;0.9986
27.1270;1837.8844;0.0008;0.0006;0.9986
27.1470;1836.4822;0.0008;0.0006;0.9986
27.1670;1835.0801;0.0008;0.0006;0.9986
27.1870;1833.6779;0.0008;0.0006;0.9986
27.2070;1832.2758;0.0008;0.0006;0.9986
27.2270;1830.8736;0.0008;0.0006;0.9986
27.2470;1829.4714;0.0008;0.0007;0.9986
27.2670;1828.0693;0.0008;0.0007;0.9986
27.2870;1826.6671;0.0008;0.0007;0.9986
27.3070;1825.2649;0.0008;0.0007;0.9986
27.3270;1823.8627;0.0008;0.0007;0.9986
27.3470;1822.4605;0.0008;0.0007;0.9985
27.3670;1821.0583;0.0008;0.0007;0.9985
27.3870;1819.6561;0.0008;0.0007;0.9985
27.4070;1818.2539;0.0008;0.0007;0.9985
27.4270;1816.8517;0.0008;0.0007;0.9985
27.4470;1815.4495;0.0008;0.0007;0.9985
27.4670;1814.0473;0.0008;0.0008;0.9985
27.4870;1812.6450;0.0008;0.0008;0.9985
27.5070;1811.2428;0.0008;0.0008;0.9985
27.5270;1809.8405;0.0008;0.0008;0.9985
27.5470;1808.4383;0.0008;0.0008;0.9984
27.5670;1807.0360;0.0008;0.0008;0.9984
27.5870;1805.6337;0.0008;0.0008;0.9984
27.6070;1804.2315;0.0008;0.0008;0.9984
27.6270;1802.8292;0.0008;0.0009;0.9984
27.6470;1801.4269;0.0008;0.0009;0.9984
27.6670;1800.0246;0.0008;0.0009;0.9984
27.6870;1798.6223;0.0008;0.0009;0.9984
27.7070;1797.2199;0.0008;0.0009;0.9983
27.7270;1795.8176;0.0008;0.0009;0.9983
27.7470;1794.4153;0.0008;0.0009;0.9983
27.7670;1793.0129;0.0008;0.0010;0.9983
27.7870;1791.6106;0.0008;0.0010;0.9983
27.8070;1790.2082;0.0008;0.0010;0.9983
27.8270;1788.8058;0.0008;0.0010;0.9982
27.8470;1787.4034;0.0008;0.0010;0.9982
27.8670;1786.0010;0.0008;0.0010;0.9982
27.8870;1784.5986;0.0008;0.0011;0.9982
27.9070;1783.1962;0.0008;0.0011;0.9982
27.9270;1781.7937;0.0008;0.0011;0.9981
27.9470;1780.3913;0.0008;0.0011;0.9981
27.9670;1778.9888;0.0008;0.0011;0.9981
27.9870;1777.5863;0.0008;0.0012;0.9981
28.0070;1776.1838;0.0008;0.0012;0.9981
28.0270;1774.7813;0.0008;0.0012;0.9980
28.0470;1773.3788;0.0008;0.0012;0.9980
28.0670;1771.9762;0.0008;0.0013;0.9980
28.0870;1770.5737;0.0008;0.0013;0.9980
28.1070;1769.1711;0.0008;0.0013;0.9979
28.1270;1767.7685;0.0008;0.0014;0.9979
28.1470;1766.3659;0.0008;0.0014;0.9979
28.1670;1764.9633;0.0008;0.0014;0.9978
28.1870;1763.5606;0.0008;0.0014;0.9978
28.2070;1762.1579;0.0008;0.0015;0.9978
28.2270;1760.7552;0.0008;0.0015;0.9977
28.2470;1759.3525;0.0008;0.0016;0.9977
28.2670;1757.9498;0.0008;0.0016;0.9976
28.2870;1756.5470;0.0008;0.0016;0.9976
28.3070;1755.1442;0.0008;0.0017;0.9976
28.3270;1753.7414;0.0008;0.0017;0.9975
28.3470;1752.3386;0.0008;0.0018;0.9975
28.3670;1750.9357;0.0008;0.0018;0.9974
28.3870;1749.5328;0.0008;0.0019;0.9974
28.4070;1748.1298;0.0008;0.0019;0.9973
28.4270;1746.7268;0.0008;0.0020;0.9973
28.4470;1745.3238;0.0008;0.0020;0.9972
28.4670;1743.9208;0.0008;0.0021;0.9971
28.4870;1742.5177;0.0008;0.0022;0.9971
28.5070;1741.1146;0.0008;0.0022;0.9970
28.5270;1739.7114;0.0008;0.0023;0.9969
28.5470;1738.3082;0.0008;0.0024;0.9969
28.5670;1736.9049;0.0008;0.0025;0.9968
28.5870;1735.5016;0.0008;0.0025;0.9967
28.6070;1734.0982;0.0008;0.0026;0.9966
28.6270;1732.6948;0.0008;0.0027;0.9965
28.6470;1731.2913;0.0008;0.0028;0.9964
28.6670;1729.8877;0.0008;0.0029;0.9963
28.6870;1728.4841;0.0008;0.0030;0.9962
28.7070;1727.0805;0.0008;0.0031;0.9961
28.7270;1725.6767;0.0008;0.0033;0.9960
28.7470;1724.2729;0.0008;0.0034;0.9959
28.7670;1722.8690;0.0008;0.0035;0.9957
28.7870;1721.4650;0.0008;0.0036;0.9956
28.8070;1720.0609;0.0008;0.0038;0.9955
28.8085;1719.9556;0.0008;0.0038;0.9955
28.8160;1719.4291;0.0008;0.0038;0.9954
28.8235;1718.9025;0.0008;0.0039;0.9954
28.8310;1718.3760;0.0008;0.0039;0.9953
28.8385;1717.8494;0.0008;0.0040;0.9953
28.8460;1717.3228;0.0008;0.0040;0.9952
28.8535;1716.7962;0.0008;0.0041;0.9952
28.8610;1716.2695;0.0008;0.0041;0.9951
28.8685;1715.7429;0.0008;0.0042;0.9950
28.8760;1715.2163;0.0008;0.0043;0.9950
28.8835;1714.6896;0.0008;0.0043;0.9949
28.8910;1714.1629;0.0008;0.0044;0.9949
28.8985;1713.6362;0.0008;0.0044;0.9948
28.9060;1713.1095;0.0008;0.0045;0.9948
28.9135;1712.5828;0.0008;0.0045;0.9947
28.9210;1712.0561;0.0008;0.0046;0.9947
28.9285;1711.5294;0.0008;0.0046;0.9946
28.9360;1711.0026;0.0008;0.0047;0.9945
28.9435;1710.4758;0.0008;0.0048;0.9945
28.9695;1708.6496;0.0008;0.0050;0.9943
28.9895;1707.2447;0.0008;0.0051;0.9941
29.0095;1705.8397;0.0008;0.0053;0.9940
29.0295;1704.4346;0.0008;0.0054;0.9938
29.0495;1703.0294;0.0008;0.0056;0.9937
29.0695;1701.6241;0.0008;0.0057;0.9935
29.0895;1700.2188;0.0008;0.0059;0.9934
29.1095;1698.8133;0.0008;0.0060;0.9932
29.1295;1697.4078;0.0008;0.0061;0.9931
29.1495;1696.0022;0.0008;0.0063;0.9930
29.1695;1694.5965;0.0008;0.0064;0.9928
29.1895;1693.1907;0.0008;0.0065;0.9927
29.2095;1691.7849;0.0008;0.0066;0.9926
29.2295;1690.3789;0.0008;0.0068;0.9925
29.2495;1688.9730;0.0008;0.0069;0.9924
29.2695;1687.5669;0.0008;0.0070;0.9923
29.2895;1686.1608;0.0008;0.0071;0.9922
29.3095;1684.7546;0.0008;0.0072;0.9921
29.3295;1683.3484;0.0008;0.0073;0.9920
29.3495;1681.9421;0.0008;0.0073;0.9919
29.3695;1680.5358;0.0008;0.0074;0.9918
29.3895;1679.1294;0.0008;0.0075;0.9917
29.4095;1677.7229;0.0008;0.0076;0.9916
29.4295;1676.3164;0.0008;0.0077;0.9916
29.4495;1674.9099;0.0008;0.0078;0.9915
29.4695;1673.5033;0.0008;0.0078;0.9914
29.4895;1672.0967;0.0008;0.0079;0.9913
29.5095;1670.6900;0.0008;0.0080;0.9913
29.5295;1669.2833;0.0008;0.0081;0.9912
29.5495;1667.8765;0.0008;0.0081;0.9911
29.5695;1666.4697;0.0008;0.0082;0.9910
29.5895;1665.0629;0.0008;0.0083;0.9910
29.6095;1663.6560;0.0008;0.0084;0.9909
29.6295;1662.2490;0.0008;0.0084;0.9908
29.6495;1660.8420;0.0008;0.0085;0.9907
29.6695;1659.4350;0.0008;0.0086;0.9906
29.6895;1658.0279;0.0008;0.0087;0.9906
29.7095;1656.6207;0.0008;0.0088;0.9905
29.7295;1655.2135;0.0008;0.0089;0.9904
29.7495;1653.8062;0.0008;0.0090;0.9903
29.7695;1652.3989;0.0008;0.0091;0.9902
29.7895;1650.9915;0.0008;0.0092;0.9900
29.8095;1649.5840;0.0008;0.0093;0.9899
29.8295;1648.1765;0.0008;0.0095;0.9898
29.8495;1646.7689;0.0008;0.0096;0.9896
29.8695;1645.3611;0.0008;0.0098;0.9895
29.8895;1643.9533;0.0008;0.0099;0.9893
29.9095;1642.5454;0.0008;0.0101;0.9892
29.9295;1641.1374;0.0008;0.0103;0.9890
29.9495;1639.7292;0.0008;0.0105;0.9888
29.9695;1638.3210;0.0008;0.0107;0.9885
29.9895;1636.9126;0.0008;0.0109;0.9883
30.0095;1635.5040;0.0008;0.0112;0.9880
30.0295;1634.0953;0.0008;0.0115;0.9878
30.0495;1632.6864;0.0008;0.0118;0.9875
30.0695;1631.2774;0.0008;0.0121;0.9872
30.0895;1629.8681;0.0008;0.0124;0.9868
30.1095;1628.4587;0.0008;0.0128;0.9865
30.1295;1627.0490;0.0008;0.0132;0.9861
30.1495;1625.6390;0.0008;0.0136;0.9856
30.1695;1624.2289;0.0008;0.0140;0.9852
30.1895;1622.8184;0.0008;0.0145;0.9847
30.2095;1621.4076;0.0008;0.0150;0.9842
30.2295;1619.9966;0.0008;0.0156;0.9837
30.2495;1618.5852;0.0008;0.0162;0.9831
30.2695;1617.1734;0.0008;0.0168;0.9825
30.2895;1615.7613;0.0008;0.0174;0.9818
30.3095;1614.3487;0.0008;0.0181;0.9811
30.3295;1612.9357;0.0008;0.0189;0.9804
30.3495;1611.5223;0.0008;0.0197;0.9796
30.3695;1610.1084;0.0008;0.0205;0.9787
30.3895;1608.6940;0.0008;0.0214;0.9778
30.4095;1607.2790;0.0008;0.0223;0.9769
30.4295;1605.8635;0.0008;0.0233;0.9759
30.4495;1604.4473;0.0008;0.0244;0.9749
30.4695;1603.0305;0.0008;0.0255;0.9738
30.4895;1601.6131;0.0008;0.0266;0.9726
30.5095;1600.1949;0.0008;0.0279;0.9714
30.5295;1598.7760;0.0008;0.0291;0.9701
30.5495;1597.3563;0.0008;0.0305;0.9687
30.5695;1595.9358;0.0008;0.0319;0.9673
30.5895;1594.5144;0.0008;0.0334;0.9658
30.6095;1593.0921;0.0008;0.0350;0.9643
30.6295;1591.6688;0.0008;0.0366;0.9626
30.6495;1590.2446;0.0008;0.0384;0.9609
30.6695;1588.8192;0.0008;0.0402;0.9591
30.6895;1587.3928;0.0008;0.0421;0.9572
30.7095;1585.9652;0.0008;0.0440;0.9552
30.7295;1584.5365;0.0008;0.0461;0.9532
30.7495;1583.1064;0.0008;0.0482;0.9510
30.7695;1581.6750;0.0008;0.0505;0.9488
30.7895;1580.2423;0.0008;0.0528;0.9464
30.8095;1578.8081;0.0008;0.0553;0.9440
30.8295;1577.3723;0.0008;0.0578;0.9414
30.8495;1575.9351;0.0008;0.0605;0.9388
30.8695;1574.4961;0.0008;0.0632;0.9360
30.8895;1573.0555;0.0008;0.0661;0.9331
30.9095;1571.6131;0.0008;0.0691;0.9301
30.9295;1570.1688;0.0008;0.0722;0.9270
30.9495;1568.7226;0.0008;0.0755;0.9238
30.9695;1567.2744;0.0008;0.0788;0.9204
30.9895;1565.8241;0.0008;0.0823;0.9170
31.0095;1564.3716;0.0008;0.0859;0.9133
31.0295;1562.9169;0.0008;0.0897;0.9096
31.0495;1561.4598;0.0008;0.0935;0.9057
31.0695;1560.0002;0.0008;0.0976;0.9017
31.0895;1558.5381;0.0008;0.1018;0.8975
31.1095;1557.0733;0.0008;0.1061;0.8932
31.1295;1555.6058;0.0008;0.1106;0.8887
31.1495;1554.1355;0.0008;0.1152;0.8840
31.1695;1552.6621;0.0008;0.1200;0.8792
31.1895;1551.1857;0.0008;0.1250;0.8743
31.2095;1549.7061;0.0008;0.1301;0.8691
31.2295;1548.2232;0.0008;0.1354;0.8638
31.2495;1546.7368;0.0008;0.1409;0.8583
31.2695;1545.2468;0.0008;0.1466;0.8527
31.2895;1543.7531;0.0008;0.1524;0.8468
31.3095;1542.2556;0.0008;0.1585;0.8408
31.3295;1540.7541;0.0008;0.1647;0.8345
31.3495;1539.2484;0.0008;0.1712;0.8281
31.3695;1537.7385;0.0008;0.1778;0.8214
31.3895;1536.2240;0.0008;0.1847;0.8146
31.4095;1534.7050;0.0008;0.1918;0.8075
31.4295;1533.1811;0.0008;0.1991;0.8002
31.4495;1531.6523;0.0008;0.2066;0.7927
31.4695;1530.1183;0.0008;0.2143;0.7849
31.4895;1528.5789;0.0008;0.2223;0.7769
31.5095;1527.0340;0.0008;0.2306;0.7687
31.5295;1525.4833;0.0008;0.2390;0.7602
31.5495;1523.9266;0.0008;0.2478;0.7515
31.5695;1522.3637;0.0008;0.2568;0.7425
31.5895;1520.7944;0.0008;0.2660;0.7332
31.6095;1519.2184;0.0008;0.2756;0.7237
31.6295;1517.6354;0.0008;0.2854;0.7138
31.6495;1516.0453;0.0008;0.2955;0.7037
31.6695;1514.4476;0.0008;0.3059;0.6933
31.6895;1512.8422;0.0008;0.3166;0.6826
31.7095;1511.2287;0.0008;0.3276;0.6716
31.7295;1509.6069;0.0008;0.3389;0.6603
31.7495;1507.9763;0.0008;0.3506;0.6487
31.7695;1506.3367;0.0008;0.3625;0.6367
31.7895;1504.6876;0.0008;0.3748;0.6244
31.8095;1503.0288;0.0008;0.3875;0.6117
31.8295;1501.3597;0.0008;0.4005;0.5987
31.8495;1499.6801;0.0008;0.4139;0.5854
31.8695;1497.9894;0.0008;0.4276;0.5716
31.8895;1496.2873;0.0008;0.4418;0.5575
31.9095;1494.5731;0.0008;0.4563;0.5430
31.9295;1492.8465;0.0008;0.4712;0.5280
31.9495;1491.1068;0.0008;0.4865;0.5127
31.9695;1489.3536;0.0008;0.5023;0.4969
31.9895;1487.5862;0.0008;0.5185;0.4807
32.0095;1485.8039;0.0008;0.5351;0.4641
32.0295;1484.0062;0.0008;0.5522;0.4470
32.0495;1482.1923;0.0008;0.5698;0.4294
32.0695;1480.3614;0.0008;0.5878;0.4114
32.0895;1478.5128;0.0008;0.6064;0.3929
32.1095;1476.6456;0.0008;0.6254;0.3738
32.1295;1474.7588;0.0008;0.6450;0.3542
32.1495;1472.8516;0.0008;0.6651;0.3341
32.1695;1470.9229;0.0008;0.6858;0.3134
32.1895;1468.9715;0.0008;0.7071;0.2922
32.2095;1466.9962;0.0008;0.7289;0.2703
32.2295;1464.9959;0.0008;0.7513;0.2479
32.2495;1462.9690;0.0008;0.7744;0.2248
32.2695;1460.9142;0.0008;0.7981;0.2011
32.2895;1458.8297;0.0008;0.8225;0.1768
32.3095;1456.7138;0.0008;0.8476;0.1517
32.3295;1454.5646;0.0008;0.8733;0.1259
32.3495;1452.3800;0.0008;0.8998;0.0994
32.3695;1450.1577;0.0008;0.9271;0.0721
32.3895;1447.8953;0.0008;0.9552;0.0441
32.4095;1445.5898;0.0008;0.9840;0.0152
32.4295;1443.1911;0.0008;0.9983;0.0009
32.4495;1440.7362;0.0008;0.9983;0.0009
32.4695;1438.2813;0.0008;0.9983;0.0009
32.4895;1435.8263;0.0008;0.9984;0.0009
32.5095;1433.3714;0.0008;0.9984;0.0009
32.5295;1430.9164;0.0008;0.9984;0.0009
32.5495;1428.4614;0.0008;0.9984;0.0009
32.5695;1426.0064;0.0008;0.9984;0.0009
32.5895;1423.5514;0.0008;0.9984;0.0008
32.6095;1421.0963;0.0008;0.9984;0.0008
32.6295;1418.6413;0.0008;0.9984;0.0008
32.6495;1416.1862;0.0008;0.9984;0.0008
32.6695;1413.7311;0.0008;0.9984;0.0008
32.6895;1411.2760;0.0008;0.9984;0.0008
32.7095;1408.8209;0.0008;0.9985;0.0008
32.7295;1406.3658;0.0008;0.9985;0.0008
32.7495;1403.9106;0.0008;0.9985;0.0008
32.7695;1401.4555;0.0008;0.9985;0.0008
47.2270;1401.0258;0.0008;0.9985;0.0008
47.2470;1403.4810;0.0008;0.9985;0.0008
47.2670;1405.9361;0.0008;0.9985;0.0008
47.2870;1408.3913;0.0008;0.9985;0.0008
47.3070;1410.8464;0.0008;0.9984;0.0008
47.3270;1413.3015;0.0008;0.9984;0.0008
47.3470;1415.7566;0.0008;0.9984;0.0008
47.3670;1418.2117;0.0008;0.9984;0.0008
47.3870;1420.6667;0.0008;0.9984;0.0008
47.4070;1423.1218;0.0008;0.9984;0.0008
47.4270;1425.5768;0.0008;0.9984;0.0008
47.4470;1428.0318;0.0008;0.9984;0.0009
47.4670;1430.4868;0.0008;0.9984;0.0009
47.4870;1432.9418;0.0008;0.9984;0.0009
47.5070;1435.3968;0.0008;0.9984;0.0009
47.5270;1437.8517;0.0008;0.9984;0.0009
47.5470;1440.3066;0.0008;0.9983;0.0009
47.5670;1442.7615;0.0008;0.9983;0.0009
47.5870;1445.2164;0.0008;0.9983;0.0009
47.6070;1447.6713;0.0008;0.9983;0.0009
47.6270;1450.1262;0.0008;0.9983;0.0009
47.6470;1452.5810;0.0008;0.9983;0.0010
47.6670;1455.0358;0.0008;0.9983;0.0010
47.6870;1457.4906;0.0008;0.9983;0.0010
47.7070;1459.9454;0.0008;0.9983;0.0010
47.7270;1462.4001;0.0008;0.9982;0.0010
47.7470;1464.8548;0.0008;0.9982;0.0010
47.7670;1467.3096;0.0008;0.9982;0.0010
47.7870;1469.7642;0.0008;0.9982;0.0010
47.8070;1472.2189;0.0008;0.9982;0.0011
47.8270;1474.6735;0.0008;0.9982;0.0011
47.8470;1477.1281;0.0008;0.9982;0.0011
47.8670;1479.5827;0.0008;0.9982;0.0011
47.8870;1482.0373;0.0008;0.9981;0.0011
47.9070;1484.4918;0.0008;0.9981;0.0011
47.9270;1486.9463;0.0008;0.9981;0.0011
47.9470;1489.4008;0.0008;0.9981;0.0012
47.9670;1491.8552;0.0008;0.9981;0.0012
47.9870;1494.3096;0.0008;0.9981;0.0012
48.0070;1496.7640;0.0008;0.9980;0.0012
48.0270;1499.2184;0.0008;0.9980;0.0012
48.0470;1501.6727;0.0008;0.9980;0.0012
48.0670;1504.1270;0.0008;0.9980;0.0013
48.0870;1506.5812;0.0008;0.9980;0.0013
48.1070;1509.0355;0.0008;0.9980;0.0013
48.1270;1511.4896;0.0008;0.9979;0.0013
48.1470;1513.9438;0.0008;0.9979;0.0013
48.1670;1516.3979;0.0008;0.9979;0.0014
48.1870;1518.8520;0.0008;0.9979;0.0014
48.2070;1521.3060;0.0008;0.9978;0.0014
48.2270;1523.7600;0.0008;0.9978;0.0014
48.2470;1526.2139;0.0008;0.9978;0.0014
48.2670;1528.6678;0.0008;0.9978;0.0015
48.2870;1531.1216;0.0008;0.9977;0.0015
48.3070;1533.5754;0.0008;0.9977;0.0015
48.3270;1536.0292;0.0008;0.9977;0.0015
48.3470;1538.4829;0.0008;0.9977;0.0016
48.3670;1540.9365;0.0008;0.9976;0.0016
48.3870;1543.3901;0.0008;0.9976;0.0016
48.4070;1545.8437;0.0008;0.9976;0.0017
48.4270;1548.2971;0.0008;0.9975;0.0017
48.4470;1550.7505;0.0008;0.9975;0.0017
48.4670;1553.2039;0.0008;0.9975;0.0018
48.4870;1555.6572;0.0008;0.9974;0.0018
48.5070;1558.1104;0.0008;0.9974;0.0018
48.5270;1560.5635;0.0008;0.9974;0.0019
48.5470;1563.0166;0.0008;0.9973;0.0019
48.5670;1565.4696;0.0008;0.9973;0.0020
48.5870;1567.9225;0.0008;0.9972;0.0020
48.6070;1570.3753;0.0008;0.9972;0.0021
48.6270;1572.8281;0.0008;0.9971;0.0021
48.6470;1575.2807;0.0008;0.9971;0.0022
48.6670;1577.7333;0.0008;0.9970;0.0022
48.6870;1580.1857;0.0008;0.9970;0.0023
48.7070;1582.6381;0.0008;0.9969;0.0023
48.7270;1585.0903;0.0008;0.9969;0.0024
48.7470;1587.5425;0.0008;0.9968;0.0024
48.7670;1589.9945;0.0008;0.9967;0.0025
48.7870;1592.4464;0.0008;0.9967;0.0026
48.8070;1594.8981;0.0008;0.9966;0.0026
48.8270;1597.3498;0.0008;0.9965;0.0027
48.8470;1599.8012;0.0008;0.9964;0.0028
48.8670;1602.2526;0.0008;0.9964;0.0029
48.8870;1604.7038;0.0008;0.9963;0.0030
48.9070;1607.1548;0.0008;0.9962;0.0031
48.9270;1609.6056;0.0008;0.9961;0.0032
48.9470;1612.0563;0.0008;0.9960;0.0033
48.9670;1614.5068;0.0008;0.9959;0.0034
48.9870;1616.9571;0.0008;0.9958;0.0035
49.0070;1619.4072;0.0008;0.9957;0.0036
49.0270;1621.8571;0.0008;0.9955;0.0037
49.0470;1624.3067;0.0008;0.9954;0.0038
49.0670;1626.7562;0.0008;0.9953;0.0039
49.0870;1629.2054;0.0008;0.9952;0.0041
49.1070;1631.6543;0.0008;0.9950;0.0042
49.1270;1634.1031;0.0008;0.9949;0.0043
49.1470;1636.5515;0.0008;0.9948;0.0045
49.1670;1638.9998;0.0008;0.9946;0.0046
49.1870;1641.4477;0.0008;0.9945;0.0048
49.2070;1643.8954;0.0008;0.9943;0.0049
49.2270;1646.3428;0.0008;0.9942;0.0051
49.2470;1648.7900;0.0008;0.9940;0.0052
49.2670;1651.2369;0.0008;0.9939;0.0054
49.2870;1653.6835;0.0008;0.9937;0.0055
49.3070;1656.1298;0.0008;0.9936;0.0056
49.3270;1658.5759;0.0008;0.9935;0.0058
49.3470;1661.0217;0.0008;0.9933;0.0059
49.3670;1663.4673;0.0008;0.9932;0.0061
49.3870;1665.9126;0.0008;0.9930;0.0062
49.4070;1668.3577;0.0008;0.9929;0.0063
49.4270;1670.8025;0.0008;0.9928;0.0065
49.4470;1673.2471;0.0008;0.9927;0.0066
49.4670;1675.6915;0.0008;0.9925;0.0067
49.4870;1678.1357;0.0008;0.9924;0.0068
49.5070;1680.5797;0.0008;0.9923;0.0069
49.5270;1683.0235;0.0008;0.9922;0.0070
49.5470;1685.4671;0.0008;0.9921;0.0071
49.5670;1687.9105;0.0008;0.9920;0.0072
49.5870;1690.3538;0.0008;0.9919;0.0073
49.6070;1692.7969;0.0008;0.9918;0.0074
49.6270;1695.2398;0.0008;0.9918;0.0075
49.6470;1697.6826;0.0008;0.9917;0.0076
49.6670;1700.1252;0.0008;0.9916;0.0077
49.6870;1702.5675;0.0008;0.9914;0.0078
49.7070;1705.0097;0.0008;0.9913;0.0079
49.7270;1707.4516;0.0008;0.9912;0.0081
49.7470;1709.8932;0.0008;0.9910;0.0083
49.7485;1710.0763;0.0008;0.9910;0.0083
49.7560;1710.9918;0.0008;0.9909;0.0084
49.7635;1711.9072;0.0008;0.9908;0.0084
49.7710;1712.8226;0.0008;0.9907;0.0085
49.7785;1713.7379;0.0008;0.9906;0.0086
49.7860;1714.6531;0.0008;0.9905;0.0087
49.7935;1715.5682;0.0008;0.9904;0.0089
49.8010;1716.4832;0.0008;0.9902;0.0090
49.8085;1717.3981;0.0008;0.9901;0.0091
49.8160;1718.3130;0.0008;0.9899;0.0093
49.8235;1719.2277;0.0008;0.9898;0.0095
49.8490;1722.3366;0.0008;0.9891;0.0101
49.8690;1724.7736;0.0008;0.9884;0.0108
49.8890;1727.2090;0.0008;0.9876;0.0116
49.9090;1729.6426;0.0008;0.9866;0.0126
49.9290;1732.0738;0.0008;0.9854;0.0139
49.9490;1734.5021;0.0008;0.9839;0.0153
49.9690;1736.9271;0.0008;0.9822;0.0170
49.9890;1739.3478;0.0008;0.9802;0.0191
50.0090;1741.7637;0.0008;0.9778;0.0215
50.0290;1744.1738;0.0008;0.9750;0.0242
50.0490;1746.5770;0.0008;0.9718;0.0275
50.0690;1748.9723;0.0008;0.9681;0.0312
50.0890;1751.3583;0.0008;0.9638;0.0354
50.1090;1753.7337;0.0008;0.9589;0.0403
50.1290;1756.0969;0.0008;0.9534;0.0458
50.1490;1758.4463;0.0008;0.9472;0.0520
50.1690;1760.7800;0.0008;0.9402;0.0590
50.1890;1763.0960;0.0008;0.9324;0.0668
50.2090;1765.3922;0.0008;0.9237;0.0755
50.2290;1767.6666;0.0008;0.9141;0.0852
50.2490;1769.9166;0.0008;0.9034;0.0958
50.2690;1772.1400;0.0008;0.8917;0.1076
50.2890;1774.3342;0.0008;0.8788;0.1205
50.3090;1776.4967;0.0008;0.8647;0.1346
50.3290;1778.6250;0.0008;0.8493;0.1499
50.3490;1780.7166;0.0008;0.8326;0.1666
50.3690;1782.7688;0.0008;0.8146;0.1847
50.3890;1784.7794;0.0008;0.7951;0.2041
50.4090;1786.7460;0.0008;0.7741;0.2251
50.4290;1788.6664;0.0008;0.7517;0.2476
50.4490;1790.5387;0.0008;0.7276;0.2716
50.4690;1792.3611;0.0008;0.7020;0.2972
50.4890;1794.1319;0.0008;0.6748;0.3245
50.5090;1795.8499;0.0008;0.6459;0.3533
50.5290;1797.5139;0.0008;0.6154;0.3839
50.5490;1799.1232;0.0008;0.5832;0.4161
50.5690;1800.6773;0.0008;0.5493;0.4499
50.5890;1802.1759;0.0008;0.5138;0.4854
50.6090;1803.6190;0.0008;0.4766;0.5226
50.6290;1805.0068;0.0008;0.4377;0.5615
50.6490;1806.3399;0.0008;0.3973;0.6020
50.6690;1807.6190;0.0008;0.3551;0.6441
50.6890;1808.8449;0.0008;0.3114;0.6878
50.7090;1810.0189;0.0008;0.2662;0.7331
50.7290;1811.1420;0.0008;0.2193;0.7799
50.7490;1812.2158;0.0008;0.1710;0.8282
50.7690;1813.2417;0.0008;0.1212;0.8780
50.7890;1814.2214;0.0008;0.0700;0.9292
50.8090;1815.1567;0.0008;0.0175;0.9818
50.8290;1816.4038;0.0008;0.0007;0.9985
50.8490;1817.8060;0.0008;0.0007;0.9985
50.8690;1819.2082;0.0008;0.0007;0.9985
50.8890;1820.6104;0.0008;0.0007;0.9985
50.9090;1822.0126;0.0008;0.0007;0.9985
50.9290;1823.4148;0.0008;0.0007;0.9986
50.9490;1824.8170;0.0008;0.0007;0.9986
50.9690;1826.2192;0.0008;0.0007;0.9986
50.9890;1827.6213;0.0008;0.0007;0.9986
51.0090;1829.0235;0.0008;0.0007;0.9986
51.0290;1830.4257;0.0008;0.0007;0.9986
51.0490;1831.8278;0.0008;0.0006;0.9986
51.0690;1833.2300;0.0008;0.0006;0.9986
51.0890;1834.6321;0.0008;0.0006;0.9986
51.1090;1836.0343;0.0008;0.0006;0.9986
51.1290;1837.4364;0.0008;0.0006;0.9986
51.1490;1838.8386;0.0008;0.0006;0.9986
51.1690;1840.2407;0.0008;0.0006;0.9986
51.1890;1841.6428;0.0008;0.0006;0.9987
51.2090;1843.0450;0.0008;0.0006;0.9987
51.2290;1844.4471;0.0008;0.0006;0.9987
51.2490;1845.8492;0.0008;0.0006;0.9987
51.2690;1847.2513;0.0008;0.0006;0.9987
51.2890;1848.6534;0.0008;0.0006;0.9987
68.6925;1849.9504;0.0008;0.0006;0.9987
68.7125;1848.5482;0.0008;0.0006;0.9987
68.7325;1847.1461;0.0008;0.0006;0.9987
68.7525;1845.7440;0.0008;0.0006;0.9987
68.7725;1844.3419;0.0008;0.0006;0.9987
68.7925;1842.9398;0.0008;0.0006;0.9987
68.8125;1841.5377;0.0008;0.0006;0.9987
68.8325;1840.1355;0.0008;0.0006;0.9986
68.8525;1838.7334;0.0008;0.0006;0.9986
68.8725;1837.3313;0.0008;0.0006;0.9986
68.8925;1835.9291;0.0008;0.0006;0.9986
68.9125;1834.5270;0.0008;0.0006;0.9986
68.9325;1833.1248;0.0008;0.0006;0.9986
68.9525;1831.7227;0.0008;0.0006;0.9986
68.9725;1830.3205;0.0008;0.0007;0.9986
68.9925;1828.9183;0.0008;0.0007;0.9986
69.0125;1827.5162;0.0008;0.0007;0.9986
69.0325;1826.1140;0.0008;0.0007;0.9986
69.0525;1824.7118;0.0008;0.0007;0.9986
69.0725;1823.3096;0.0008;0.0007;0.9986
69.0925;1821.9074;0.0008;0.0007;0.9985
69.1125;1820.5052;0.0008;0.0007;0.9985
69.1325;1819.1030;0.0008;0.0007;0.9985
69.1525;1817.7008;0.0008;0.0007;0.9985
69.1725;1816.2986;0.0008;0.0007;0.9985
69.1925;1814.8964;0.0008;0.0008;0.9985
69.2125;1813.4941;0.0008;0.0008;0.9985
69.2325;1812.0919;0.0008;0.0008;0.9985
69.2525;1810.6896;0.0008;0.0008;0.9985
69.2725;1809.2874;0.0008;0.0008;0.9984
69.2925;1807.8851;0.0008;0.0008;0.9984
69.3125;1806.4829;0.0008;0.0008;0.9984
69.3325;1805.0806;0.0008;0.0008;0.9984
69.3525;1803.6783;0.0008;0.0008;0.9984
69.3725;1802.2760;0.0008;0.0009;0.9984
69.3925;1800.8737;0.0008;0.0009;0.9984
69.4125;1799.4714;0.0008;0.0009;0.9984
69.4325;1798.0691;0.0008;0.0009;0.9983
69.4525;1796.6668;0.0008;0.0009;0.9983
69.4725;1795.2644;0.0008;0.0009;0.9983
69.4925;1793.8621;0.0008;0.0009;0.9983
69.5125;1792.4597;0.0008;0.0010;0.9983
69.5325;1791.0574;0.0008;0.0010;0.9983
69.5525;1789.6550;0.0008;0.0010;0.9983
69.5725;1788.2526;0.0008;0.0010;0.9982
69.5925;1786.8502;0.0008;0.0010;0.9982
69.6125;1785.4478;0.0008;0.0010;0.9982
69.6325;1784.0454;0.0008;0.0011;0.9982
69.6525;1782.6430;0.0008;0.0011;0.9982
69.6725;1781.2405;0.0008;0.0011;0.9981
69.6925;1779.8381;0.0008;0.0011;0.9981
69.7125;1778.4356;0.0008;0.0012;0.9981
69.7325;1777.0331;0.0008;0.0012;0.9981
69.7525;1775.6306;0.0008;0.0012;0.9980
69.7725;1774.2281;0.0008;0.0012;0.9980
69.7925;1772.8255;0.0008;0.0013;0.9980
69.8125;1771.4230;0.0008;0.0013;0.9980
69.8325;1770.0204;0.0008;0.0013;0.9979
69.8525;1768.6178;0.0008;0.0013;0.9979
69.8725;1767.2152;0.0008;0.0014;0.9979
69.8925;1765.8126;0.0008;0.0014;0.9978
69.9125;1764.4100;0.0008;0.0014;0.9978
69.9325;1763.0073;0.0008;0.0015;0.9978
69.9525;1761.6046;0.0008;0.0015;0.9977
69.9725;1760.2019;0.0008;0.0015;0.9977
69.9925;1758.7992;0.0008;0.0016;0.9977
70.0125;1757.3964;0.0008;0.0016;0.9976
70.0325;1755.9937;0.0008;0.0017;0.9976
70.0525;1754.5909;0.0008;0.0017;0.9975
70.0725;1753.1880;0.0008;0.0017;0.9975
70.0925;1751.7852;0.0008;0.0018;0.9975
70.1125;1750.3823;0.0008;0.0018;0.9974
70.1325;1748.9794;0.0008;0.0019;0.9974
70.1525;1747.5764;0.0008;0.0019;0.9973
70.1725;1746.1734;0.0008;0.0020;0.9972
70.1925;1744.7704;0.0008;0.0021;0.9972
70.2125;1743.3673;0.0008;0.0021;0.9971
70.2325;1741.9642;0.0008;0.0022;0.9971
70.2525;1740.5611;0.0008;0.0023;0.9970
70.2725;1739.1579;0.0008;0.0023;0.9969
70.2925;1737.7546;0.0008;0.0024;0.9968
70.3125;1736.3513;0.0008;0.0025;0.9968
70.3325;1734.9480;0.0008;0.0026;0.9967
70.3525;1733.5446;0.0008;0.0027;0.9966
70.3725;1732.1412;0.0008;0.0028;0.9965
70.3925;1730.7377;0.0008;0.0029;0.9964
70.4125;1729.3341;0.0008;0.0030;0.9963
70.4325;1727.9304;0.0008;0.0031;0.9962
70.4525;1726.5267;0.0008;0.0032;0.9961
70.4725;1725.1230;0.0008;0.0033;0.9959
70.4925;1723.7191;0.0008;0.0034;0.9958
70.5125;1722.3152;0.0008;0.0035;0.9957
70.5325;1720.9112;0.0008;0.0037;0.9956
70.5465;1719.9283;0.0008;0.0038;0.9955
70.5540;1719.4018;0.0008;0.0038;0.9954
70.5615;1718.8752;0.0008;0.0039;0.9954
70.5690;1718.3486;0.0008;0.0039;0.9953
70.5765;1717.8220;0.0008;0.0040;0.9953
70.5840;1717.2954;0.0008;0.0040;0.9952
70.5915;1716.7688;0.0008;0.0041;0.9952
70.5990;1716.2422;0.0008;0.0041;0.9951
70.6065;1715.7156;0.0008;0.0042;0.9950
70.6140;1715.1889;0.0008;0.0043;0.9950
70.6215;1714.6623;0.0008;0.0043;0.9949
70.6290;1714.1356;0.0008;0.0044;0.9949
70.6365;1713.6089;0.0008;0.0044;0.9948
70.6440;1713.0822;0.0008;0.0045;0.9948
70.6515;1712.5555;0.0008;0.0045;0.9947
70.6590;1712.0288;0.0008;0.0046;0.9946
70.6665;1711.5020;0.0008;0.0047;0.9946
70.6740;1710.9753;0.0008;0.0047;0.9945
70.6815;1710.4485;0.0008;0.0048;0.9945
70.6950;1709.5003;0.0008;0.0049;0.9944
70.7150;1708.0954;0.0008;0.0050;0.9942
70.7350;1706.6905;0.0008;0.0052;0.9941
70.7550;1705.2855;0.0008;0.0053;0.9939
70.7750;1703.8803;0.0008;0.0055;0.9938
70.7950;1702.4751;0.0008;0.0056;0.9936
70.8150;1701.0698;0.0008;0.0058;0.9935
70.8350;1699.6644;0.0008;0.0059;0.9933
70.8550;1698.2589;0.0008;0.0061;0.9932
70.8750;1696.8533;0.0008;0.0062;0.9931
70.8950;1695.4477;0.0008;0.0063;0.9929
70.9150;1694.0420;0.0008;0.0064;0.9928
70.9350;1692.6362;0.0008;0.0066;0.9927
70.9550;1691.2303;0.0008;0.0067;0.9926
70.9750;1689.8243;0.0008;0.0068;0.9924
70.9950;1688.4183;0.0008;0.0069;0.9923
71.0150;1687.0123;0.0008;0.0070;0.9922
71.0350;1685.6061;0.0008;0.0071;0.9921
71.0550;1684.1999;0.0008;0.0072;0.9920
71.0750;1682.7937;0.0008;0.0073;0.9920
71.0950;1681.3874;0.0008;0.0074;0.9919
71.1150;1679.9810;0.0008;0.0075;0.9918
71.1350;1678.5746;0.0008;0.0076;0.9917
71.1550;1677.1681;0.0008;0.0076;0.9916
71.1750;1675.7616;0.0008;0.0077;0.9915
71.1950;1674.3551;0.0008;0.0078;0.9915
71.2150;1672.9485;0.0008;0.0079;0.9914
71.2350;1671.5418;0.0008;0.0079;0.9913
71.2550;1670.1351;0.0008;0.0080;0.9912
71.2750;1668.7284;0.0008;0.0081;0.9912
71.2950;1667.3216;0.0008;0.0082;0.9911
71.3150;1665.9148;0.0008;0.0082;0.9910
71.3350;1664.5079;0.0008;0.0083;0.9909
71.3550;1663.1010;0.0008;0.0084;0.9909
71.3750;1661.6940;0.0008;0.0085;0.9908
71.3950;1660.2870;0.0008;0.0086;0.9907
71.4150;1658.8799;0.0008;0.0086;0.9906
71.4350;1657.4728;0.0008;0.0087;0.9905
71.4550;1656.0656;0.0008;0.0088;0.9904
71.4750;1654.6584;0.0008;0.0089;0.9903
71.4950;1653.2511;0.0008;0.0090;0.9902
71.5150;1651.8437;0.0008;0.0091;0.9901
71.5350;1650.4363;0.0008;0.0093;0.9900
71.5550;1649.0288;0.0008;0.0094;0.9899
71.5750;1647.6212;0.0008;0.0095;0.9897
71.5950;1646.2136;0.0008;0.0097;0.9896
71.6150;1644.8058;0.0008;0.0098;0.9894
71.6350;1643.3980;0.0008;0.0100;0.9893
71.6550;1641.9900;0.0008;0.0102;0.9891
71.6750;1640.5819;0.0008;0.0104;0.9889
71.6950;1639.1738;0.0008;0.0106;0.9887
71.7150;1637.7654;0.0008;0.0108;0.9884
71.7350;1636.3570;0.0008;0.0110;0.9882
71.7550;1634.9484;0.0008;0.0113;0.9879
71.7750;1633.5396;0.0008;0.0116;0.9877
71.7950;1632.1306;0.0008;0.0119;0.9874
71.8150;1630.7215;0.0008;0.0122;0.9870
71.8350;1629.3122;0.0008;0.0126;0.9867
71.8550;1627.9026;0.0008;0.0129;0.9863
71.8750;1626.4928;0.0008;0.0133;0.9859
71.8950;1625.0828;0.0008;0.0138;0.9855
71.9150;1623.6725;0.0008;0.0142;0.9850
71.9350;1622.2619;0.0008;0.0147;0.9845
71.9550;1620.8511;0.0008;0.0152;0.9840
71.9750;1619.4399;0.0008;0.0158;0.9834
71.9950;1618.0283;0.0008;0.0164;0.9828
72.0150;1616.6164;0.0008;0.0170;0.9822
72.0350;1615.2041;0.0008;0.0177;0.9815
72.0550;1613.7914;0.0008;0.0184;0.9808
72.0750;1612.3782;0.0008;0.0192;0.9801
72.0950;1610.9646;0.0008;0.0200;0.9792
72.1150;1609.5505;0.0008;0.0209;0.9784
72.1350;1608.1359;0.0008;0.0218;0.9775
72.1550;1606.7207;0.0008;0.0227;0.9765
72.1750;1605.3049;0.0008;0.0237;0.9755
72.1950;1603.8885;0.0008;0.0248;0.9744
72.2150;1602.4715;0.0008;0.0259;0.9733
72.2350;1601.0538;0.0008;0.0271;0.9721
72.2550;1599.6353;0.0008;0.0284;0.9709
72.2750;1598.2161;0.0008;0.0297;0.9696
72.2950;1596.7961;0.0008;0.0311;0.9682
72.3150;1595.3752;0.0008;0.0325;0.9667
72.3350;1593.9535;0.0008;0.0340;0.9652
72.3550;1592.5308;0.0008;0.0356;0.9636
72.3750;1591.1071;0.0008;0.0373;0.9619
72.3950;1589.6825;0.0008;0.0391;0.9602
72.4150;1588.2567;0.0008;0.0409;0.9583
72.4350;1586.8298;0.0008;0.0428;0.9564
72.4550;1585.4018;0.0008;0.0448;0.9544
72.4750;1583.9725;0.0008;0.0469;0.9523
72.4950;1582.5419;0.0008;0.0491;0.9501
72.5150;1581.1100;0.0008;0.0514;0.9478
72.5350;1579.6767;0.0008;0.0538;0.9455
72.5550;1578.2419;0.0008;0.0563;0.9430
72.5750;1576.8056;0.0008;0.0589;0.9404
72.5950;1575.3677;0.0008;0.0616;0.9377
72.6150;1573.9281;0.0008;0.0644;0.9349
72.6350;1572.4868;0.0008;0.0673;0.9320
72.6550;1571.0436;0.0008;0.0703;0.9289
72.6750;1569.5986;0.0008;0.0735;0.9258
72.6950;1568.1516;0.0008;0.0768;0.9225
72.7150;1566.7026;0.0008;0.0802;0.9191
72.7350;1565.2514;0.0008;0.0837;0.9155
72.7550;1563.7981;0.0008;0.0874;0.9119
72.7750;1562.3424;0.0008;0.0912;0.9081
72.7950;1560.8843;0.0008;0.0951;0.9041
72.8150;1559.4238;0.0008;0.0992;0.9000
72.8350;1557.9606;0.0008;0.1034;0.8958
72.8550;1556.4948;0.0008;0.1078;0.8914
72.8750;1555.0262;0.0008;0.1124;0.8869
72.8950;1553.5547;0.0008;0.1171;0.8822
72.9150;1552.0801;0.0008;0.1219;0.8773
72.9350;1550.6025;0.0008;0.1270;0.8723
72.9550;1549.1215;0.0008;0.1322;0.8671
72.9750;1547.6373;0.0008;0.1376;0.8617
72.9950;1546.1495;0.0008;0.1431;0.8561
73.0150;1544.6581;0.0008;0.1489;0.8504
73.0350;1543.1629;0.0008;0.1548;0.8445
73.0550;1541.6638;0.0008;0.1609;0.8383
73.0750;1540.1607;0.0008;0.1672;0.8320
73.0950;1538.6533;0.0008;0.1738;0.8255
73.1150;1537.1416;0.0008;0.1805;0.8187
73.1350;1535.6254;0.0008;0.1874;0.8118
73.1550;1534.1044;0.0008;0.1946;0.8046
73.1750;1532.5786;0.0008;0.2020;0.7972
73.1950;1531.0478;0.0008;0.2096;0.7896
73.2150;1529.5117;0.0008;0.2175;0.7818
73.2350;1527.9701;0.0008;0.2255;0.7737
73.2550;1526.4230;0.0008;0.2339;0.7654
73.2750;1524.8700;0.0008;0.2425;0.7568
73.2950;1523.3109;0.0008;0.2513;0.7479
73.3150;1521.7455;0.0008;0.2604;0.7388
73.3350;1520.1735;0.0008;0.2698;0.7295
73.3550;1518.5948;0.0008;0.2794;0.7198
73.3750;1517.0090;0.0008;0.2894;0.7099
73.3950;1515.4160;0.0008;0.2996;0.6997
73.4150;1513.8153;0.0008;0.3101;0.6892
73.4350;1512.2067;0.0008;0.3209;0.6783
73.4550;1510.5900;0.0008;0.3320;0.6672
73.4750;1508.9647;0.0008;0.3435;0.6558
73.4950;1507.3306;0.0008;0.3552;0.6440
73.5150;1505.6873;0.0008;0.3674;0.6319
73.5350;1504.0345;0.0008;0.3798;0.6194
73.5550;1502.3716;0.0008;0.3926;0.6067
73.5750;1500.6985;0.0008;0.4057;0.5935
73.5950;1499.0146;0.0008;0.4193;0.5800
73.6150;1497.3194;0.0008;0.4332;0.5661
73.6350;1495.6126;0.0008;0.4474;0.5518
73.6550;1493.8936;0.0008;0.4621;0.5371
73.6750;1492.1619;0.0008;0.4772;0.5220
73.6950;1490.4169;0.0008;0.4927;0.5065
73.7150;1488.6582;0.0008;0.5086;0.4906
73.7350;1486.8850;0.0008;0.5250;0.4742
73.7550;1485.0967;0.0008;0.5418;0.4574
73.7750;1483.2927;0.0008;0.5591;0.4401
73.7950;1481.4721;0.0008;0.5769;0.4224
73.8150;1479.6344;0.0008;0.5951;0.4041
73.8350;1477.7785;0.0008;0.6138;0.3854
73.8550;1475.9037;0.0008;0.6331;0.3661
73.8750;1474.0090;0.0008;0.6529;0.3463
73.8950;1472.0934;0.0008;0.6732;0.3260
73.9150;1470.1559;0.0008;0.6941;0.3051
73.9350;1468.1952;0.0008;0.7156;0.2836
73.9550;1466.2102;0.0008;0.7377;0.2616
73.9750;1464.1996;0.0008;0.7604;0.2389
73.9950;1462.1619;0.0008;0.7837;0.2156
74.0150;1460.0955;0.0008;0.8076;0.1916
74.0350;1457.9989;0.0008;0.8323;0.1670
74.0550;1455.8701;0.0008;0.8576;0.1416
74.0750;1453.7072;0.0008;0.8837;0.1156
74.0950;1451.5080;0.0008;0.9105;0.0887
74.1150;1449.2702;0.0008;0.9381;0.0612
74.1350;1446.9911;0.0008;0.9664;0.0328
74.1550;1444.6674;0.0008;0.9955;0.0037
74.1750;1442.2228;0.0008;0.9983;0.0009
74.1950;1439.7678;0.0008;0.9983;0.0009
74.2150;1437.3129;0.0008;0.9984;0.0009
74.2350;1434.8580;0.0008;0.9984;0.0009
74.2550;1432.4030;0.0008;0.9984;0.0009
74.2750;1429.9480;0.0008;0.9984;0.0009
74.2950;1427.4930;0.0008;0.9984;0.0009
74.3150;1425.0380;0.0008;0.9984;0.0008
74.3350;1422.5830;0.0008;0.9984;0.0008
74.3550;1420.1279;0.0008;0.9984;0.0008
74.3750;1417.6728;0.0008;0.9984;0.0008
74.3950;1415.2178;0.0008;0.9984;0.0008
74.4150;1412.7627;0.0008;0.9984;0.0008
74.4350;1410.3076;0.0008;0.9984;0.0008
74.4550;1407.8524;0.0008;0.9985;0.0008
74.4750;1405.3973;0.0008;0.9985;0.0008
74.4950;1402.9422;0.0008;0.9985;0.0008
74.5150;1400.4870;0.0008;0.9985;0.0008


==> Diagrams/Phase_trans/Datas/fast_time_temp_cryst_amorph_liq.txt <==
# Time;Temperature;Crystalline;Amorphous;Liquid
0.0020;300.2040;0.9998;0.0001;0.0001
0.0120;301.2239;0.9998;0.0001;0.0001
0.0220;302.2437;0.9998;0.0001;0.0001
0.0320;303.2636;0.9998;0.0001;0.0001
0.0420;304.2834;0.9998;0.0001;0.0001
0.0520;305.3033;0.9998;0.0001;0.0001
0.0620;306.3232;0.9998;0.0001;0.0001
0.0720;307.3430;0.9998;0.0001;0.0001
0.0820;308.3629;0.9998;0.0001;0.0001
0.0920;309.3827;0.9998;0.0001;0.0001
0.1020;310.4026;0.9998;0.0001;0.0001
0.1120;311.4225;0.9998;0.0001;0.0001
0.1220;312.4423;0.9998;0.0001;0.0001
0.1320;313.4622;0.9998;0.0001;0.0001
0.1420;314.4820;0.9998;0.0001;0.0001
0.1520;315.5019;0.9998;0.0001;0.0001
0.1620;316.5218;0.9998;0.0001;0.0001
0.1720;317.5416;0.9998;0.0001;0.0001
0.1820;318.5615;0.9998;0.0001;0.0001
0.1920;319.5813;0.9998;0.0001;0.0001
0.2020;320.6012;0.9998;0.0001;0.0001
0.2120;321.6211;0.9998;0.0001;0.0001
0.2220;322.6409;0.9998;0.0001;0.0001
0.2320;323.6608;0.9998;0.0001;0.0001
0.2420;324.6806;0.9998;0.0001;0.0001
0.2520;325.7005;0.9998;0.0001;0.0001
0.2620;326.7204;0.9998;0.0001;0.0001
0.2720;327.7402;0.9998;0.0001;0.0001
0.2820;328.7601;0.9998;0.0001;0.0001
0.2920;329.7799;0.9998;0.0001;0.0001
0.3020;330.7998;0.9998;0.0001;0.0001
0.3120;331.8197;0.9998;0.0001;0.0001
0.3220;332.8395;0.9998;0.0001;0.0001
0.3320;333.8594;0.9998;0.0001;0.0001
0.3420;334.8792;0.9998;0.0001;0.0001
0.3520;335.8991;0.9998;0.0001;0.0001
0.3620;336.9190;0.9998;0.0001;0.0001
0.3720;337.9388;0.9998;0.0001;0.0001
0.3820;338.9587;0.9998;0.0001;0.0001
0.3920;339.9785;0.9998;0.0001;0.0001
0.4020;340.9984;0.9998;0.0001;0.0001
0.4120;342.0183;0.9998;0.0001;0.0001
0.4220;343.0381;0.9998;0.0001;0.0001
0.4320;344.0580;0.9998;0.0001;0.0001
0.4420;345.0778;0.9998;0.0001;0.0001
0.4520;346.0977;0.9998;0.0001;0.0001
0.4620;347.1176;0.9998;0.0001;0.0001
0.4720;348.1374;0.9998;0.0001;0.0001
0.4820;349.1573;0.9998;0.0001;0.0001
0.4920;350.1771;0.9998;0.0001;0.0001
0.5020;351.1970;0.9998;0.0001;0.0001
0.5120;352.2169;0.9998;0.0001;0.0001
0.5220;353.2367;0.9998;0.0001;0.0001
0.5320;354.2566;0.9998;0.0001;0.0001
0.5420;355.2764;0.9998;0.0001;0.0001
0.5520;356.2963;0.9998;0.0001;0.0001
0.5620;357.3162;0.9998;0.0001;0.0001
0.5720;358.3360;0.9998;0.0001;0.0001
0.5820;359.3559;0.9998;0.0001;0.0001
0.5920;360.3757;0.9998;0.0001;0.0001
0.6020;361.3956;0.9998;0.0001;0.0001
0.6120;362.4155;0.9998;0.0001;0.0001
0.6220;363.4353;0.9998;0.0001;0.0001
0.6320;364.4552;0.9998;0.0001;0.0001
0.6420;365.4750;0.9998;0.0001;0.0001
0.6520;366.4949;0.9998;0.0001;0.0001
0.6620;367.5148;0.9998;0.0001;0.0001
0.6720;368.5346;0.9998;0.0001;0.0001
0.6820;369.5545;0.9998;0.0001;0.0001
0.6920;370.5743;0.9998;0.0001;0.0001
0.7020;371.5942;0.9998;0.0001;0.0001
0.7120;372.6141;0.9998;0.0001;0.0001
0.7220;373.6339;0.9998;0.0001;0.0001
0.7320;374.6538;0.9998;0.0001;0.0001
0.7420;375.6736;0.9998;0.0001;0.0001
0.7520;376.6935;0.9998;0.0001;0.0001
0.7620;377.7134;0.9998;0.0001;0.0001
0.7720;378.7332;0.9998;0.0001;0.0001
0.7820;379.7531;0.9998;0.0001;0.0001
0.7920;380.7729;0.9998;0.0001;0.0001
0.8020;381.7928;0.9998;0.0001;0.0001
0.8120;382.8127;0.9998;0.0001;0.0001
0.8220;383.8325;0.9998;0.0001;0.0001
0.8320;384.8524;0.9998;0.0001;0.0001
0.8420;385.8722;0.9998;0.0001;0.0001
0.8520;386.8921;0.9998;0.0001;0.0001
0.8620;387.9120;0.9998;0.0001;0.0001
0.8720;388.9318;0.9998;0.0001;0.0001
0.8820;389.9517;0.9998;0.0001;0.0001
0.8920;390.9715;0.9998;0.0001;0.0001
0.9020;391.9914;0.9998;0.0001;0.0001
0.9120;393.0113;0.9998;0.0001;0.0001
0.9220;394.0311;0.9998;0.0001;0.0001
0.9320;395.0510;0.9998;0.0001;0.0001
0.9420;396.0708;0.9998;0.0001;0.0001
0.9520;397.0907;0.9998;0.0001;0.0001
0.9620;398.1106;0.9998;0.0001;0.0001
0.9720;399.1304;0.9998;0.0001;0.0001
0.9820;400.1503;0.9998;0.0001;0.0001
0.9920;401.1701;0.9998;0.0001;0.0001
1.0020;402.1900;0.9998;0.0001;0.0001
1.0120;403.2099;0.9998;0.0001;0.0001
1.0220;404.2297;0.9998;0.0001;0.0001
1.0320;405.2496;0.9998;0.0001;0.0001
1.0420;406.2694;0.9998;0.0001;0.0001
1.0520;407.2893;0.9998;0.0001;0.0001
1.0620;408.3092;0.9998;0.0001;0.0001
1.0720;409.3290;0.9998;0.0001;0.0001
1.0820;410.3489;0.9998;0.0001;0.0001
1.0920;411.3687;0.9998;0.0001;0.0001
1.1020;412.3886;0.9998;0.0001;0.0001
1.1120;413.4085;0.9998;0.0001;0.0001
1.1220;414.4283;0.9998;0.0001;0.0001
1.1320;415.4482;0.9998;0.0001;0.0001
1.1420;416.4680;0.9998;0.0001;0.0001
1.1520;417.4879;0.9998;0.0001;0.0001
1.1620;418.5078;0.9998;0.0001;0.0001
1.1720;419.5276;0.9998;0.0001;0.0001
1.1820;420.5475;0.9998;0.0001;0.0001
1.1920;421.5673;0.9998;0.0001;0.0001
1.2020;422.5872;0.9998;0.0001;0.0001
1.2120;423.6071;0.9998;0.0001;0.0001
1.2220;424.6269;0.9998;0.0001;0.0001
1.2320;425.6468;0.9998;0.0001;0.0001
1.2420;426.6666;0.9998;0.0001;0.0001
1.2520;427.6865;0.9998;0.0001;0.0001
1.2620;428.7064;0.9998;0.0001;0.0001
1.2720;429.7262;0.9998;0.0001;0.0001
1.2820;430.7461;0.9998;0.0001;0.0001
1.2920;431.7659;0.9998;0.0001;0.0001
1.3020;432.7858;0.9998;0.0001;0.0001
1.3120;433.8057;0.9998;0.0001;0.0001
1.3220;434.8255;0.9998;0.0001;0.0001
1.3320;435.8454;0.9998;0.0001;0.0001
1.3420;436.8652;0.9998;0.0001;0.0001
1.3520;437.8851;0.9998;0.0001;0.0001
1.3620;438.9050;0.9998;0.0001;0.0001
1.3720;439.9248;0.9998;0.0001;0.0001
1.3820;440.9447;0.9998;0.0001;0.0001
1.3920;441.9645;0.9998;0.0001;0.0001
1.4020;442.9844;0.9998;0.0001;0.0001
1.4120;444.0043;0.9998;0.0001;0.0001
1.4220;445.0241;0.9998;0.0001;0.0001
1.4320;446.0440;0.9998;0.0001;0.0001
1.4420;447.0638;0.9998;0.0001;0.0001
1.4520;448.0837;0.9998;0.0001;0.0001
1.4620;449.1036;0.9998;0.0001;0.0001
1.4720;450.1234;0.9998;0.0001;0.0001
1.4820;451.1433;0.9998;0.0001;0.0001
1.4920;452.1631;0.9998;0.0001;0.0001
1.5020;453.1830;0.9998;0.0001;0.0001
1.5120;454.2028;0.9998;0.0001;0.0001
1.5220;455.2227;0.9998;0.0001;0.0001
1.5320;456.2426;0.9998;0.0001;0.0001
1.5420;457.2624;0.9998;0.0001;0.0001
1.5520;458.2823;0.9998;0.0001;0.0001
1.5620;459.3021;0.9998;0.0001;0.0001
1.5720;460.3220;0.9998;0.0001;0.0001
1.5820;461.3419;0.9998;0.0001;0.0001
1.5920;462.3617;0.9998;0.0001;0.0001
1.6020;463.3816;0.9998;0.0001;0.0001
1.6120;464.4014;0.9998;0.0001;0.0001
1.6220;465.4213;0.9998;0.0001;0.0001
1.6320;466.4412;0.9998;0.0001;0.0001
1.6420;467.4610;0.9998;0.0001;0.0001
1.6520;468.4809;0.9998;0.0001;0.0001
1.6620;469.5007;0.9998;0.0001;0.0001
1.6720;470.5206;0.9998;0.0001;0.0001
1.6820;471.5405;0.9998;0.0001;0.0001
1.6920;472.5603;0.9998;0.0001;0.0001
1.7020;473.5802;0.9998;0.0001;0.0001
1.7120;474.6000;0.9998;0.0001;0.0001
1.7220;475.6199;0.9998;0.0001;0.0001
1.7320;476.6398;0.9998;0.0001;0.0001
1.7420;477.6596;0.9998;0.0001;0.0001
1.7520;478.6795;0.9998;0.0001;0.0001
1.7620;479.6993;0.9998;0.0001;0.0001
1.7720;480.7192;0.9998;0.0001;0.0001
1.7820;481.7391;0.9998;0.0001;0.0001
1.7920;482.7589;0.9998;0.0001;0.0001
1.8020;483.7788;0.9998;0.0001;0.0001
1.8120;484.7986;0.9998;0.0001;0.0001
1.8220;485.8185;0.9998;0.0001;0.0001
1.8320;486.8384;0.9998;0.0001;0.0001
1.8420;487.8582;0.9998;0.0001;0.0001
1.8520;488.8781;0.9998;0.0001;0.0001
1.8620;489.8979;0.9998;0.0001;0.0001
1.8720;490.9178;0.9998;0.0001;0.0001
1.8820;491.9377;0.9998;0.0001;0.0001
1.8920;492.9575;0.9998;0.0001;0.0001
1.9020;493.9774;0.9998;0.0001;0.0001
1.9120;494.9972;0.9998;0.0001;0.0001
1.9220;496.0171;0.9998;0.0001;0.0001
1.9320;497.0370;0.9998;0.0001;0.0001
1.9420;498.0568;0.9998;0.0001;0.0001
1.9520;499.0767;0.9998;0.0001;0.0001
1.9620;500.0965;0.9998;0.0001;0.0001
1.9720;501.1164;0.9998;0.0001;0.0001
1.9820;502.1363;0.9998;0.0001;0.0001
1.9920;503.1561;0.9998;0.0001;0.0001
2.0020;504.1760;0.9998;0.0001;0.0001
2.0120;505.1958;0.9998;0.0001;0.0001
2.0220;506.2157;0.9998;0.0001;0.0001
2.0320;507.2356;0.9998;0.0001;0.0001
2.0420;508.2554;0.9998;0.0001;0.0001
2.0520;509.2753;0.9998;0.0001;0.0001
2.0620;510.2951;0.9998;0.0001;0.0001
2.0720;511.3150;0.9998;0.0001;0.0001
2.0820;512.3349;0.9998;0.0001;0.0001
2.0920;513.3547;0.9998;0.0001;0.0001
2.1020;514.3746;0.9998;0.0001;0.0001
2.1120;515.3944;0.9998;0.0001;0.0001
2.1220;516.4143;0.9998;0.0001;0.0001
2.1320;517.4342;0.9998;0.0001;0.0001
2.1420;518.4540;0.9998;0.0001;0.0001
2.1520;519.4739;0.9998;0.0001;0.0001
2.1620;520.4937;0.9998;0.0001;0.0001
2.1720;521.5136;0.9998;0.0001;0.0001
2.1820;522.5334;0.9998;0.0001;0.0001
2.1920;523.5533;0.9998;0.0001;0.0001
2.2020;524.5732;0.9998;0.0001;0.0001
2.2120;525.5930;0.9998;0.0001;0.0001
2.2220;526.6129;0.9998;0.0001;0.0001
2.2320;527.6327;0.9998;0.0001;0.0001
2.2420;528.6526;0.9998;0.0001;0.0001
2.2520;529.6725;0.9998;0.0001;0.0001
2.2620;530.6923;0.9998;0.0001;0.0001
2.2720;531.7122;0.9998;0.0001;0.0001
2.2820;532.7320;0.9998;0.0001;0.0001
2.2920;533.7519;0.9998;0.0001;0.0001
2.3020;534.7718;0.9998;0.0001;0.0001
2.3120;535.7916;0.9998;0.0001;0.0001
2.3220;536.8115;0.9998;0.0001;0.0001
2.3320;537.8313;0.9998;0.0001;0.0001
2.3420;538.8512;0.9998;0.0001;0.0001
2.3520;539.8711;0.9998;0.0001;0.0001
2.3620;540.8909;0.9998;0.0001;0.0001
2.3720;541.9108;0.9998;0.0001;0.0001
2.3820;542.9306;0.9998;0.0001;0.0001
2.3920;543.9505;0.9998;0.0001;0.0001
2.4020;544.9704;0.9998;0.0001;0.0001
2.4120;545.9902;0.9998;0.0001;0.0001
2.4220;547.0101;0.9998;0.0001;0.0001
2.4320;548.0299;0.9998;0.0001;0.0001
2.4420;549.0498;0.9998;0.0001;0.0001
2.4520;550.0697;0.9998;0.0001;0.0001
2.4620;551.0895;0.9998;0.0001;0.0001
2.4720;552.1094;0.9998;0.0001;0.0001
2.4820;553.1292;0.9998;0.0001;0.0001
2.4920;554.1491;0.9998;0.0001;0.0001
2.5020;555.1690;0.9998;0.0001;0.0001
2.5120;556.1888;0.9998;0.0001;0.0001
2.5220;557.2087;0.9998;0.0001;0.0001
2.5320;558.2285;0.9998;0.0001;0.0001
2.5420;559.2484;0.9998;0.0001;0.0001
2.5520;560.2683;0.9998;0.0001;0.0001
2.5620;561.2881;0.9998;0.0001;0.0001
2.5720;562.3080;0.9998;0.0001;0.0001
2.5820;563.3278;0.9998;0.0001;0.0001
2.5920;564.3477;0.9998;0.0001;0.0001
2.6020;565.3676;0.9998;0.0001;0.0001
2.6120;566.3874;0.9998;0.0001;0.0001
2.6220;567.4073;0.9998;0.0001;0.0001
2.6320;568.4271;0.9998;0.0001;0.0001
2.6420;569.4470;0.9998;0.0001;0.0001
2.6520;570.4668;0.9998;0.0001;0.0001
2.6620;571.4867;0.9998;0.0001;0.0001
2.6720;572.5066;0.9998;0.0001;0.0001
2.6820;573.5264;0.9998;0.0001;0.0001
2.6920;574.5463;0.9998;0.0001;0.0001
2.7020;575.5661;0.9998;0.0001;0.0001
2.7120;576.5860;0.9998;0.0001;0.0001
2.7220;577.6059;0.9998;0.0001;0.0001
2.7320;578.6257;0.9998;0.0001;0.0001
2.7420;579.6456;0.9998;0.0001;0.0001
2.7520;580.6654;0.9998;0.0001;0.0001
2.7620;581.6853;0.9998;0.0001;0.0001
2.7720;582.7052;0.9998;0.0001;0.0001
2.7820;583.7250;0.9998;0.0001;0.0001
2.7920;584.7449;0.9998;0.0001;0.0001
2.8020;585.7647;0.9998;0.0001;0.0001
2.8120;586.7846;0.9998;0.0001;0.0001
2.8220;587.8045;0.9998;0.0001;0.0001
2.8320;588.8243;0.9998;0.0001;0.0001
2.8420;589.8442;0.9998;0.0001;0.0001
2.8520;590.8640;0.9998;0.0001;0.0001
2.8620;591.8839;0.9998;0.0001;0.0001
2.8720;592.9038;0.9998;0.0001;0.0001
2.8820;593.9236;0.9998;0.0001;0.0001
2.8920;594.9435;0.9998;0.0001;0.0001
2.9020;595.9633;0.9998;0.0001;0.0001
2.9120;596.9832;0.9998;0.0001;0.0001
2.9220;598.0031;0.9998;0.0001;0.0001
2.9320;599.0229;0.9998;0.0001;0.0001
2.9420;600.0428;0.9998;0.0001;0.0001
2.9520;601.0626;0.9998;0.0001;0.0001
2.9620;602.0825;0.9998;0.0001;0.0001
2.9720;603.1024;0.9998;0.0001;0.0001
2.9820;604.1222;0.9998;0.0001;0.0001
2.9920;605.1421;0.9998;0.0001;0.0001
3.0020;606.1619;0.9998;0.0001;0.0001
3.0120;607.1818;0.9998;0.0001;0.0001
3.0220;608.2017;0.9998;0.0001;0.0001
3.0320;609.2215;0.9998;0.0001;0.0001
3.0420;610.2414;0.9998;0.0001;0.0001
3.0520;611.2612;0.9998;0.0001;0.0001
3.0620;612.2811;0.9998;0.0001;0.0001
3.0720;613.3009;0.9998;0.0001;0.0001
3.0820;614.3208;0.9998;0.0001;0.0001
3.0920;615.3407;0.9998;0.0001;0.0001
3.1020;616.3605;0.9998;0.0001;0.0001
3.1120;617.3804;0.9998;0.0001;0.0001
3.1220;618.4002;0.9998;0.0001;0.0001
3.1320;619.4201;0.9998;0.0001;0.0001
3.1420;620.4400;0.9998;0.0001;0.0001
3.1520;621.4598;0.9998;0.0001;0.0001
3.1620;622.4797;0.9998;0.0001;0.0001
3.1720;623.4995;0.9998;0.0001;0.0001
3.1820;624.5194;0.9998;0.0001;0.0001
3.1920;625.5393;0.9998;0.0001;0.0001
3.2020;626.5591;0.9998;0.0001;0.0001
3.2120;627.5790;0.9998;0.0001;0.0001
3.2220;628.5988;0.9998;0.0001;0.0001
3.2320;629.6187;0.9998;0.0001;0.0001
3.2420;630.6386;0.9998;0.0001;0.0001
3.2520;631.6584;0.9998;0.0001;0.0001
3.2620;632.6783;0.9998;0.0001;0.0001
3.2720;633.6981;0.9998;0.0001;0.0001
3.2820;634.7180;0.9998;0.0001;0.0001
3.2920;635.7379;0.9998;0.0001;0.0001
3.3020;636.7577;0.9998;0.0001;0.0001
3.3120;637.7776;0.9998;0.0001;0.0001
3.3220;638.7974;0.9998;0.0001;0.0001
3.3320;639.8173;0.9998;0.0001;0.0001
3.3420;640.8372;0.9998;0.0001;0.0001
3.3520;641.8570;0.9998;0.0001;0.0001
3.3620;642.8769;0.9998;0.0001;0.0001
3.3720;643.8967;0.9998;0.0001;0.0001
3.3820;644.9166;0.9998;0.0001;0.0001
3.3920;645.9364;0.9998;0.0001;0.0001
3.4020;646.9563;0.9998;0.0001;0.0001
3.4120;647.9762;0.9998;0.0001;0.0001
3.4220;648.9960;0.9998;0.0001;0.0001
3.4320;650.0159;0.9998;0.0001;0.0001
3.4420;651.0357;0.9998;0.0001;0.0001
3.4520;652.0556;0.9998;0.0001;0.0001
3.4620;653.0755;0.9998;0.0001;0.0001
3.4720;654.0953;0.9998;0.0001;0.0001
3.4820;655.1152;0.9998;0.0001;0.0001
3.4920;656.1350;0.9998;0.0001;0.0001
3.5020;657.1549;0.9998;0.0001;0.0001
3.5120;658.1748;0.9998;0.0001;0.0001
3.5220;659.1946;0.9998;0.0001;0.0001
3.5320;660.2145;0.9998;0.0001;0.0001
3.5420;661.2343;0.9998;0.0001;0.0001
3.5520;662.2542;0.9998;0.0001;0.0001
3.5620;663.2741;0.9998;0.0001;0.0001
3.5720;664.2939;0.9998;0.0001;0.0001
3.5820;665.3138;0.9998;0.0001;0.0001
3.5920;666.3336;0.9998;0.0001;0.0001
3.6020;667.3535;0.9998;0.0001;0.0001
3.6120;668.3734;0.9998;0.0001;0.0001
3.6220;669.3932;0.9998;0.0001;0.0001
3.6320;670.4131;0.9998;0.0001;0.0001
3.6420;671.4329;0.9998;0.0001;0.0001
3.6520;672.4528;0.9998;0.0001;0.0001
3.6620;673.4727;0.9998;0.0001;0.0001
3.6720;674.4925;0.9998;0.0001;0.0001
3.6820;675.5124;0.9998;0.0001;0.0001
3.6920;676.5322;0.9998;0.0001;0.0001
3.7020;677.5521;0.9998;0.0001;0.0001
3.7120;678.5719;0.9998;0.0001;0.0001
3.7220;679.5918;0.9998;0.0001;0.0001
3.7320;680.6117;0.9998;0.0001;0.0001
3.7420;681.6315;0.9998;0.0001;0.0001
3.7520;682.6514;0.9998;0.0001;0.0001
3.7620;683.6712;0.9998;0.0001;0.0001
3.7720;684.6911;0.9998;0.0001;0.0001
3.7820;685.7110;0.9998;0.0001;0.0001
3.7920;686.7308;0.9998;0.0001;0.0001
3.8020;687.7507;0.9998;0.0001;0.0001
3.8120;688.7705;0.9998;0.0001;0.0001
3.8220;689.7904;0.9998;0.0001;0.0001
3.8320;690.8103;0.9998;0.0001;0.0001
3.8420;691.8301;0.9998;0.0001;0.0001
3.8520;692.8500;0.9998;0.0001;0.0001
3.8620;693.8698;0.9998;0.0001;0.0001
3.8720;694.8897;0.9998;0.0001;0.0001
3.8820;695.9096;0.9998;0.0001;0.0001
3.8920;696.9294;0.9998;0.0001;0.0001
3.9020;697.9493;0.9998;0.0001;0.0001
3.9120;698.9691;0.9998;0.0001;0.0001
3.9220;699.9890;0.9998;0.0001;0.0001
3.9320;701.0089;0.9998;0.0001;0.0001
3.9420;702.0287;0.9998;0.0001;0.0001
3.9520;703.0486;0.9998;0.0001;0.0001
3.9620;704.0684;0.9998;0.0001;0.0001
3.9720;705.0883;0.9998;0.0001;0.0001
3.9820;706.1082;0.9998;0.0001;0.0001
3.9920;707.1280;0.9998;0.0001;0.0001
4.0020;708.1479;0.9998;0.0001;0.0001
4.0120;709.1677;0.9998;0.0001;0.0001
4.0220;710.1876;0.9998;0.0001;0.0001
4.0320;711.2074;0.9998;0.0001;0.0001
4.0420;712.2273;0.9998;0.0001;0.0001
4.0520;713.2472;0.9998;0.0001;0.0001
4.0620;714.2670;0.9998;0.0001;0.0001
4.0720;715.2869;0.9998;0.0001;0.0001
4.0820;716.3067;0.9998;0.0001;0.0001
4.0920;717.3266;0.9998;0.0001;0.0001
4.1020;718.3465;0.9998;0.0001;0.0001
4.1120;719.3663;0.9998;0.0001;0.0001
4.1220;720.3862;0.9998;0.0001;0.0001
4.1320;721.4060;0.9998;0.0001;0.0001
4.1420;722.4259;0.9998;0.0001;0.0001
4.1520;723.4458;0.9998;0.0001;0.0001
4.1620;724.4656;0.9998;0.0001;0.0001
4.1720;725.4855;0.9998;0.0001;0.0001
4.1820;726.5053;0.9998;0.0001;0.0001
4.1920;727.5252;0.9998;0.0001;0.0001
4.2020;728.5451;0.9998;0.0001;0.0001
4.2120;729.5649;0.9998;0.0001;0.0001
4.2220;730.5848;0.9998;0.0001;0.0001
4.2320;731.6046;0.9998;0.0001;0.0001
4.2420;732.6245;0.9998;0.0001;0.0001
4.2520;733.6444;0.9998;0.0001;0.0001
4.2620;734.6642;0.9998;0.0001;0.0001
4.2720;735.6841;0.9998;0.0001;0.0001
4.2820;736.7039;0.9998;0.0001;0.0001
4.2920;737.7238;0.9998;0.0001;0.0001
4.3020;738.7436;0.9998;0.0001;0.0001
4.3120;739.7635;0.9998;0.0001;0.0001
4.3220;740.7834;0.9998;0.0001;0.0001
4.3320;741.8032;0.9998;0.0001;0.0001
4.3420;742.8231;0.9998;0.0001;0.0001
4.3520;743.8429;0.9998;0.0001;0.0001
4.3620;744.8628;0.9998;0.0001;0.0001
4.3720;745.8827;0.9998;0.0001;0.0001
4.3820;746.9025;0.9998;0.0001;0.0001
4.3920;747.9224;0.9998;0.0001;0.0001
4.4020;748.9422;0.9998;0.0001;0.0001
4.4120;749.9621;0.9998;0.0001;0.0001
4.4220;750.9820;0.9998;0.0001;0.0001
4.4320;752.0018;0.9998;0.0001;0.0001
4.4420;753.0217;0.9998;0.0001;0.0001
4.4520;754.0415;0.9998;0.0001;0.0001
4.4620;755.0614;0.9998;0.0001;0.0001
4.4720;756.0813;0.9998;0.0001;0.0001
4.4820;757.1011;0.9998;0.0001;0.0001
4.4920;758.1210;0.9998;0.0001;0.0001
4.5020;759.1408;0.9998;0.0001;0.0001
4.5120;760.1607;0.9998;0.0001;0.0001
4.5220;761.1806;0.9998;0.0001;0.0001
4.5320;762.2004;0.9998;0.0001;0.0001
4.5420;763.2203;0.9998;0.0001;0.0001
4.5520;764.2401;0.9998;0.0001;0.0001
4.5620;765.2600;0.9998;0.0001;0.0001
4.5720;766.2798;0.9998;0.0001;0.0001
4.5820;767.2997;0.9998;0.0001;0.0001
4.5920;768.3196;0.9998;0.0001;0.0001
4.6020;769.3394;0.9998;0.0001;0.0001
4.6120;770.3593;0.9998;0.0001;0.0001
4.6220;771.3791;0.9998;0.0001;0.0001
4.6320;772.3990;0.9998;0.0001;0.0001
4.6420;773.4189;0.9998;0.0001;0.0001
4.6520;774.4387;0.9998;0.0001;0.0001
4.6620;775.4586;0.9998;0.0001;0.0001
4.6720;776.4784;0.9998;0.0001;0.0001
4.6820;777.4983;0.9998;0.0001;0.0001
4.6920;778.5182;0.9998;0.0001;0.0001
4.7020;779.5380;0.9998;0.0001;0.0001
4.7120;780.5579;0.9998;0.0001;0.0001
4.7220;781.5777;0.9998;0.0001;0.0001
4.7320;782.5976;0.9998;0.0001;0.0001
4.7420;783.6175;0.9998;0.0001;0.0001
4.7520;784.6373;0.9998;0.0001;0.0001
4.7620;785.6572;0.9998;0.0001;0.0001
4.7720;786.6770;0.9998;0.0001;0.0001
4.7820;787.6969;0.9998;0.0001;0.0001
4.7920;788.7168;0.9998;0.0001;0.0001
4.8020;789.7366;0.9998;0.0001;0.0001
4.8120;790.7565;0.9998;0.0001;0.0001
4.8220;791.7763;0.9998;0.0001;0.0001
4.8320;792.7962;0.9998;0.0001;0.0001
4.8420;793.8160;0.9998;0.0001;0.0001
4.8520;794.8359;0.9998;0.0001;0.0001
4.8620;795.8558;0.9998;0.0001;0.0001
4.8720;796.8756;0.9998;0.0001;0.0001
4.8820;797.8955;0.9998;0.0001;0.0001
4.8920;798.9153;0.9998;0.0001;0.0001
4.9020;799.9352;0.9998;0.0001;0.0001
4.9120;800.9551;0.9998;0.0001;0.0001
4.9220;801.9749;0.9998;0.0001;0.0001
4.9320;802.9948;0.9998;0.0001;0.0001
4.9420;804.0146;0.9998;0.0001;0.0001
4.9520;805.0345;0.9998;0.0001;0.0001
4.9620;806.0544;0.9998;0.0001;0.0001
4.9720;807.0742;0.9998;0.0001;0.0001
4.9820;808.0941;0.9998;0.0001;0.0001
4.9920;809.1139;0.9998;0.0001;0.0001
5.0020;810.1338;0.9998;0.0001;0.0001
5.0120;811.1537;0.9998;0.0001;0.0001
5.0220;812.1735;0.9998;0.0001;0.0001
5.0320;813.1934;0.9998;0.0001;0.0001
5.0420;814.2132;0.9998;0.0001;0.0001
5.0520;815.2331;0.9998;0.0001;0.0001
5.0620;816.2530;0.9998;0.0001;0.0001
5.0720;817.2728;0.9998;0.0001;0.0001
5.0820;818.2927;0.9998;0.0001;0.0001
5.0920;819.3125;0.9998;0.0001;0.0001
5.1020;820.3324;0.9998;0.0001;0.0001
5.1120;821.3522;0.9998;0.0001;0.0001
5.1220;822.3721;0.9998;0.0001;0.0001
5.1320;823.3920;0.9998;0.0001;0.0001
5.1420;824.4118;0.9998;0.0001;0.0001
5.1520;825.4317;0.9998;0.0001;0.0001
5.1620;826.4515;0.9998;0.0001;0.0001
5.1720;827.4714;0.9998;0.0001;0.0001
5.1820;828.4913;0.9998;0.0001;0.0001
5.1920;829.5111;0.9998;0.0001;0.0001
5.2020;830.5310;0.9998;0.0001;0.0001
5.2120;831.5508;0.9998;0.0001;0.0001
5.2220;832.5707;0.9998;0.0001;0.0001
5.2320;833.5906;0.9998;0.0001;0.0001
5.2420;834.6104;0.9998;0.0001;0.0001
5.2520;835.6303;0.9998;0.0001;0.0001
5.2620;836.6501;0.9998;0.0001;0.0001
5.2720;837.6700;0.9998;0.0001;0.0001
5.2820;838.6899;0.9998;0.0001;0.0001
5.2920;839.7097;0.9998;0.0001;0.0001
5.3020;840.7296;0.9998;0.0001;0.0001
5.3120;841.7494;0.9998;0.0001;0.0001
5.3220;842.7693;0.9998;0.0001;0.0001
5.3320;843.7891;0.9998;0.0001;0.0001
5.3420;844.8090;0.9998;0.0001;0.0001
5.3520;845.8289;0.9998;0.0001;0.0001
5.3620;846.8487;0.9998;0.0001;0.0001
5.3720;847.8686;0.9998;0.0001;0.0001
5.3820;848.8884;0.9998;0.0001;0.0001
5.3920;849.9083;0.9998;0.0001;0.0001
5.4020;850.9282;0.9998;0.0001;0.0001
5.4120;851.9480;0.9998;0.0001;0.0001
5.4220;852.9679;0.9998;0.0001;0.0001
5.4320;853.9877;0.9998;0.0001;0.0001
5.4420;855.0076;0.9998;0.0001;0.0001
5.4520;856.0275;0.9998;0.0001;0.0001
5.4620;857.0473;0.9998;0.0001;0.0001
5.4720;858.0672;0.9998;0.0001;0.0001
5.4820;859.0870;0.9998;0.0001;0.0001
5.4920;860.1069;0.9998;0.0001;0.0001
5.5020;861.1268;0.9998;0.0001;0.0001
5.5120;862.1466;0.9998;0.0001;0.0001
5.5220;863.1665;0.9998;0.0001;0.0001
5.5320;864.1863;0.9998;0.0001;0.0001
5.5420;865.2062;0.9998;0.0001;0.0001
5.5520;866.2260;0.9998;0.0001;0.0001
5.5620;867.2459;0.9998;0.0001;0.0001
5.5720;868.2658;0.9998;0.0001;0.0001
5.5820;869.2856;0.9998;0.0001;0.0001
5.5920;870.3055;0.9998;0.0001;0.0001
5.6020;871.3253;0.9998;0.0001;0.0001
5.6120;872.3452;0.9998;0.0001;0.0001
5.6220;873.3651;0.9998;0.0001;0.0001
5.6320;874.3849;0.9998;0.0001;0.0001
5.6420;875.4048;0.9998;0.0001;0.0001
5.6520;876.4246;0.9998;0.0001;0.0001
5.6620;877.4445;0.9998;0.0001;0.0001
5.6720;878.4644;0.9998;0.0001;0.0001
5.6820;879.4842;0.9998;0.0001;0.0001
5.6920;880.5041;0.9998;0.0001;0.0001
5.7020;881.5239;0.9998;0.0001;0.0001
5.7120;882.5438;0.9998;0.0001;0.0001
5.7220;883.5637;0.9998;0.0001;0.0001
5.7320;884.5835;0.9998;0.0001;0.0001
5.7420;885.6034;0.9998;0.0001;0.0001
5.7520;886.6232;0.9998;0.0001;0.0001
5.7620;887.6431;0.9998;0.0001;0.0001
5.7720;888.6629;0.9998;0.0001;0.0001
5.7820;889.6828;0.9998;0.0001;0.0001
5.7920;890.7027;0.9998;0.0001;0.0001
5.8020;891.7225;0.9998;0.0001;0.0001
5.8120;892.7424;0.9998;0.0001;0.0001
5.8220;893.7622;0.9998;0.0001;0.0001
5.8320;894.7821;0.9998;0.0001;0.0001
5.8420;895.8020;0.9998;0.0001;0.0001
5.8520;896.8218;0.9998;0.0001;0.0001
5.8620;897.8417;0.9998;0.0001;0.0001
5.8720;898.8615;0.9998;0.0001;0.0001
5.8820;899.8814;0.9998;0.0001;0.0001
5.8920;900.9013;0.9998;0.0001;0.0001
5.9020;901.9211;0.9998;0.0001;0.0001
5.9120;902.9410;0.9998;0.0001;0.0001
5.9220;903.9608;0.9998;0.0001;0.0001
5.9320;904.9807;0.9998;0.0001;0.0001
5.9420;906.0006;0.9998;0.0001;0.0001
5.9520;907.0204;0.9998;0.0001;0.0001
5.9620;908.0403;0.9998;0.0001;0.0001
5.9720;909.0601;0.9998;0.0001;0.0001
5.9820;910.0800;0.9998;0.0001;0.0001
5.9920;911.0998;0.9998;0.0001;0.0001
6.0020;912.1197;0.9998;0.0001;0.0001
6.0120;913.1396;0.9998;0.0001;0.0001
6.0220;914.1594;0.9998;0.0001;0.0001
6.0320;915.1793;0.9998;0.0001;0.0001
6.0420;916.1991;0.9998;0.0001;0.0001
6.0520;917.2190;0.9998;0.0001;0.0001
6.0620;918.2389;0.9998;0.0001;0.0001
6.0720;919.2587;0.9998;0.0001;0.0001
6.0820;920.2786;0.9998;0.0001;0.0001
6.0920;921.2984;0.9998;0.0001;0.0001
6.1020;922.3183;0.9998;0.0001;0.0001
6.1120;923.3382;0.9998;0.0001;0.0001
6.1220;924.3580;0.9998;0.0001;0.0001
6.1320;925.3779;0.9998;0.0001;0.0001
6.1420;926.3977;0.9998;0.0001;0.0001
6.1520;927.4176;0.9998;0.0001;0.0001
6.1620;928.4375;0.9998;0.0001;0.0001
6.1720;929.4573;0.9998;0.0001;0.0001
6.1820;930.4772;0.9998;0.0001;0.0001
6.1920;931.4970;0.9998;0.0001;0.0001
6.2020;932.5169;0.9998;0.0001;0.0001
6.2120;933.5367;0.9998;0.0001;0.0001
6.2220;934.5566;0.9998;0.0001;0.0001
6.2320;935.5765;0.9998;0.0001;0.0001
6.2420;936.5963;0.9998;0.0001;0.0001
6.2520;937.6162;0.9998;0.0001;0.0001
6.2620;938.6360;0.9998;0.0001;0.0001
6.2720;939.6559;0.9998;0.0001;0.0001
6.2820;940.6758;0.9998;0.0001;0.0001
6.2920;941.6956;0.9998;0.0001;0.0001
6.3020;942.7155;0.9998;0.0001;0.0001
6.3120;943.7353;0.9998;0.0001;0.0001
6.3220;944.7552;0.9998;0.0001;0.0001
6.3320;945.7750;0.9998;0.0001;0.0001
6.3420;946.7949;0.9998;0.0001;0.0001
6.3520;947.8148;0.9998;0.0001;0.0001
6.3620;948.8346;0.9998;0.0001;0.0001
6.3720;949.8545;0.9998;0.0001;0.0001
6.3820;950.8743;0.9998;0.0001;0.0001
6.3920;951.8942;0.9998;0.0001;0.0001
6.4020;952.9140;0.9998;0.0001;0.0001
6.4120;953.9339;0.9998;0.0001;0.0001
6.4220;954.9538;0.9998;0.0001;0.0001
6.4320;955.9736;0.9998;0.0001;0.0001
6.4420;956.9935;0.9998;0.0001;0.0001
6.4520;958.0133;0.9998;0.0001;0.0001
6.4620;959.0332;0.9998;0.0001;0.0001
6.4720;960.0530;0.9998;0.0001;0.0001
6.4820;961.0729;0.9998;0.0001;0.0001
6.4920;962.0927;0.9998;0.0001;0.0001
6.5020;963.1126;0.9998;0.0001;0.0001
6.5120;964.1324;0.9998;0.0001;0.0001
6.5220;965.1523;0.9998;0.0001;0.0001
6.5320;966.1721;0.9998;0.0001;0.0001
6.5420;967.1920;0.9998;0.0001;0.0001
6.5520;968.2118;0.9998;0.0001;0.0001
6.5620;969.2317;0.9998;0.0001;0.0001
6.5720;970.2515;0.9998;0.0001;0.0001
6.5820;971.2714;0.9998;0.0001;0.0001
6.5920;972.2912;0.9998;0.0001;0.0001
6.6020;973.3111;0.9998;0.0001;0.0001
6.6120;974.3309;0.9998;0.0001;0.0001
6.6220;975.3508;0.9998;0.0001;0.0001
6.6320;976.3706;0.9998;0.0001;0.0001
6.6420;977.3905;0.9998;0.0001;0.0001
6.6520;978.4103;0.9998;0.0001;0.0001
6.6620;979.4301;0.9998;0.0001;0.0001
6.6720;980.4500;0.9998;0.0001;0.0001
6.6820;981.4698;0.9998;0.0001;0.0001
6.6920;982.4896;0.9998;0.0001;0.0001
6.7020;983.5095;0.9998;0.0001;0.0001
6.7120;984.5293;0.9998;0.0001;0.0001
6.7220;985.5491;0.9998;0.0001;0.0001
6.7320;986.5689;0.9998;0.0001;0.0001
6.7420;987.5888;0.9998;0.0001;0.0001
6.7520;988.6086;0.9998;0.0001;0.0001
6.7620;989.6284;0.9998;0.0001;0.0001
6.7720;990.6482;0.9998;0.0001;0.0001
6.7820;991.6680;0.9998;0.0001;0.0001
6.7920;992.6878;0.9998;0.0001;0.0001
6.8020;993.7076;0.9998;0.0001;0.0001
6.8120;994.7274;0.9998;0.0001;0.0001
6.8220;995.7472;0.9998;0.0001;0.0001
6.8320;996.7670;0.9998;0.0001;0.0001
6.8420;997.7867;0.9998;0.0001;0.0001
6.8520;998.8065;0.9998;0.0001;0.0001
6.8620;999.8263;0.9998;0.0001;0.0001
6.8720;1000.8460;0.9998;0.0001;0.0001
6.8820;1001.8658;0.9998;0.0001;0.0001
6.8920;1002.8855;0.9998;0.0001;0.0001
6.9020;1003.9052;0.9998;0.0001;0.0001
6.9120;1004.9249;0.9998;0.0001;0.0001
6.9220;1005.9446;0.9998;0.0001;0.0001
6.9320;1006.9643;0.9998;0.0001;0.0001
6.9420;1007.9840;0.9998;0.0001;0.0001
6.9520;1009.0036;0.9998;0.0001;0.0001
6.9620;1010.0233;0.9998;0.0001;0.0001
6.9720;1011.0429;0.9998;0.0001;0.0001
6.9820;1012.0625;0.9998;0.0001;0.0001
6.9920;1013.0821;0.9998;0.0001;0.0001
7.0020;1014.1016;0.9998;0.0001;0.0001
7.0120;1015.1212;0.9998;0.0001;0.0001
7.0220;1016.1407;0.9998;0.0001;0.0001
7.0320;1017.1602;0.9998;0.0001;0.0001
7.0420;1018.1797;0.9998;0.0001;0.0001
7.0520;1019.1991;0.9998;0.0001;0.0001
7.0620;1020.2186;0.9998;0.0001;0.0001
7.0720;1021.2380;0.9998;0.0001;0.0001
7.0820;1022.2573;0.9998;0.0001;0.0001
7.0920;1023.2767;0.9998;0.0001;0.0001
7.1020;1024.2960;0.9998;0.0001;0.0001
7.1120;1025.3153;0.9998;0.0001;0.0001
7.1220;1026.3346;0.9998;0.0001;0.0001
7.1320;1027.3538;0.9998;0.0001;0.0001
7.1420;1028.3731;0.9998;0.0001;0.0001
7.1520;1029.3923;0.9998;0.0001;0.0001
7.1620;1030.4115;0.9998;0.0001;0.0001
7.1720;1031.4307;0.9998;0.0001;0.0001
7.1820;1032.4499;0.9998;0.0001;0.0001
7.1920;1033.4691;0.9998;0.0001;0.0001
7.2020;1034.4883;0.9998;0.0001;0.0001
7.2120;1035.5075;0.9998;0.0001;0.0001
7.2220;1036.5268;0.9998;0.0001;0.0001
7.2320;1037.5460;0.9998;0.0001;0.0001
7.2420;1038.5653;0.9998;0.0001;0.0001
7.2520;1039.5846;0.9998;0.0001;0.0001
7.2620;1040.6039;0.9998;0.0001;0.0001
7.2720;1041.6233;0.9998;0.0001;0.0001
7.2820;1042.6427;0.9998;0.0001;0.0001
7.2920;1043.6621;0.9998;0.0001;0.0001
7.3020;1044.6816;0.9998;0.0001;0.0001
7.3120;1045.7011;0.9998;0.0001;0.0001
7.3220;1046.7207;0.9998;0.0001;0.0001
7.3320;1047.7403;0.9998;0.0001;0.0001
7.3420;1048.7599;0.9998;0.0001;0.0001
7.3520;1049.7796;0.9998;0.0001;0.0001
7.3620;1050.7993;0.9998;0.0001;0.0001
7.3720;1051.8190;0.9998;0.0001;0.0001
7.3820;1052.8387;0.9998;0.0001;0.0001
7.3920;1053.8585;0.9998;0.0001;0.0001
7.4020;1054.8782;0.9998;0.0001;0.0001
7.4120;1055.8980;0.9998;0.0001;0.0001
7.4220;1056.9178;0.9998;0.0001;0.0001
7.4320;1057.9376;0.9998;0.0001;0.0001
7.4420;1058.9574;0.9998;0.0001;0.0001
7.4520;1059.9772;0.9998;0.0001;0.0001
7.4620;1060.9970;0.9998;0.0001;0.0001
7.4720;1062.0168;0.9998;0.0001;0.0001
7.4820;1063.0366;0.9998;0.0001;0.0001
7.4920;1064.0564;0.9998;0.0001;0.0001
7.5020;1065.0762;0.9998;0.0001;0.0001
7.5120;1066.0960;0.9998;0.0001;0.0001
7.5220;1067.1158;0.9998;0.0001;0.0001
7.5320;1068.1356;0.9998;0.0001;0.0001
7.5420;1069.1554;0.9998;0.0001;0.0001
7.5520;1070.1752;0.9998;0.0001;0.0001
7.5620;1071.1950;0.9998;0.0001;0.0001
7.5720;1072.2148;0.9998;0.0001;0.0001
7.5820;1073.2347;0.9998;0.0001;0.0001
7.5920;1074.2545;0.9998;0.0001;0.0001
7.6020;1075.2743;0.9998;0.0001;0.0001
7.6120;1076.2941;0.9998;0.0001;0.0001
7.6220;1077.3139;0.9998;0.0001;0.0001
7.6320;1078.3337;0.9998;0.0001;0.0001
7.6420;1079.3535;0.9998;0.0001;0.0001
7.6520;1080.3733;0.9998;0.0001;0.0001
7.6620;1081.3931;0.9998;0.0001;0.0001
7.6720;1082.4129;0.9998;0.0001;0.0001
7.6820;1083.4328;0.9998;0.0001;0.0001
7.6920;1084.4526;0.9998;0.0001;0.0001
7.7020;1085.4724;0.9998;0.0001;0.0001
7.7120;1086.4922;0.9998;0.0001;0.0001
7.7220;1087.5120;0.9998;0.0001;0.0001
7.7320;1088.5318;0.9998;0.0001;0.0001
7.7420;1089.5516;0.9998;0.0001;0.0001
7.7520;1090.5714;0.9998;0.0001;0.0001
7.7620;1091.5912;0.9998;0.0001;0.0001
7.7720;1092.6110;0.9998;0.0001;0.0001
7.7820;1093.6309;0.9998;0.0001;0.0001
7.7920;1094.6507;0.9998;0.0001;0.0001
7.8020;1095.6705;0.9998;0.0001;0.0001
7.8120;1096.6903;0.9998;0.0001;0.0001
7.8220;1097.7101;0.9998;0.0001;0.0001
7.8320;1098.7299;0.9998;0.0001;0.0001
7.8420;1099.7497;0.9998;0.0001;0.0001
7.8520;1100.7695;0.9998;0.0001;0.0001
7.8620;1101.7893;0.9998;0.0001;0.0001
7.8720;1102.8091;0.9998;0.0001;0.0001
7.8820;1103.8289;0.9998;0.0001;0.0001
7.8920;1104.8487;0.9998;0.0001;0.0001
7.9020;1105.8686;0.9998;0.0001;0.0001
7.9120;1106.8884;0.9998;0.0001;0.0001
7.9220;1107.9082;0.9998;0.0001;0.0001
7.9320;1108.9280;0.9998;0.0001;0.0001
7.9420;1109.9478;0.9998;0.0001;0.0001
7.9520;1110.9676;0.9998;0.0001;0.0001
7.9620;1111.9874;0.9998;0.0001;0.0001
7.9720;1113.0072;0.9998;0.0001;0.0001
7.9820;1114.0270;0.9998;0.0001;0.0001
7.9920;1115.0468;0.9998;0.0001;0.0001
8.0020;1116.0666;0.9998;0.0001;0.0001
8.0120;1117.0864;0.9998;0.0001;0.0001
8.0220;1118.1062;0.9998;0.0001;0.0001
8.0320;1119.1260;0.9998;0.0001;0.0001
8.0420;1120.1459;0.9998;0.0001;0.0001
8.0520;1121.1657;0.9998;0.0001;0.0001
8.0620;1122.1855;0.9998;0.0001;0.0001
8.0720;1123.2053;0.9998;0.0001;0.0001
8.0820;1124.2251;0.9998;0.0001;0.0001
8.0920;1125.2449;0.9998;0.0001;0.0001
8.1020;1126.2647;0.9998;0.0001;0.0001
8.1120;1127.2845;0.9998;0.0001;0.0001
8.1220;1128.3043;0.9998;0.0001;0.0001
8.1320;1129.3241;0.9998;0.0001;0.0001
8.1420;1130.3439;0.9998;0.0001;0.0001
8.1520;1131.3637;0.9998;0.0001;0.0001
8.1620;1132.3835;0.9998;0.0001;0.0001
8.1720;1133.4033;0.9998;0.0001;0.0001
8.1820;1134.4231;0.9998;0.0001;0.0001
8.1920;1135.4429;0.9998;0.0001;0.0001
8.2020;1136.4627;0.9998;0.0001;0.0001
8.2120;1137.4825;0.9998;0.0001;0.0001
8.2220;1138.5023;0.9998;0.0001;0.0001
8.2320;1139.5221;0.9998;0.0001;0.0001
8.2420;1140.5419;0.9998;0.0001;0.0001
8.2520;1141.5617;0.9998;0.0001;0.0001
8.2620;1142.5815;0.9998;0.0001;0.0001
8.2720;1143.6012;0.9998;0.0001;0.0001
8.2820;1144.6210;0.9998;0.0001;0.0001
8.2920;1145.6408;0.9998;0.0001;0.0001
8.3020;1146.6606;0.9998;0.0001;0.0001
8.3120;1147.6804;0.9998;0.0001;0.0001
8.3220;1148.7002;0.9998;0.0001;0.0001
8.3320;1149.7200;0.9998;0.0001;0.0001
8.3420;1150.7397;0.9998;0.0001;0.0001
8.3520;1151.7595;0.9998;0.0001;0.0001
8.3620;1152.7793;0.9998;0.0001;0.0001
8.3720;1153.7991;0.9998;0.0001;0.0001
8.3820;1154.8189;0.9998;0.0001;0.0001
8.3920;1155.8386;0.9998;0.0001;0.0001
8.4020;1156.8584;0.9998;0.0001;0.0001
8.4120;1157.8782;0.9998;0.0001;0.0001
8.4220;1158.8979;0.9998;0.0001;0.0001
8.4320;1159.9177;0.9998;0.0001;0.0001
8.4420;1160.9374;0.9998;0.0001;0.0001
8.4520;1161.9572;0.9998;0.0001;0.0001
8.4620;1162.9769;0.9998;0.0001;0.0001
8.4720;1163.9967;0.9998;0.0001;0.0001
8.4820;1165.0164;0.9998;0.0001;0.0001
8.4920;1166.0362;0.9998;0.0001;0.0001
8.5020;1167.0559;0.9998;0.0001;0.0001
8.5120;1168.0757;0.9998;0.0001;0.0001
8.5220;1169.0954;0.9998;0.0001;0.0001
8.5320;1170.1151;0.9998;0.0001;0.0001
8.5420;1171.1348;0.9998;0.0001;0.0001
8.5520;1172.1545;0.9998;0.0001;0.0001
8.5620;1173.1742;0.9998;0.0001;0.0001
8.5720;1174.1939;0.9998;0.0001;0.0001
8.5820;1175.2136;0.9998;0.0001;0.0001
8.5920;1176.2333;0.9998;0.0001;0.0001
8.6020;1177.2530;0.9998;0.0001;0.0001
8.6120;1178.2727;0.9998;0.0001;0.0001
8.6220;1179.2924;0.9998;0.0001;0.0001
8.6320;1180.3120;0.9998;0.0001;0.0001
8.6420;1181.3317;0.9998;0.0001;0.0001
8.6520;1182.3514;0.9998;0.0001;0.0001
8.6620;1183.3710;0.9998;0.0001;0.0001
8.6720;1184.3907;0.9998;0.0001;0.0001
8.6820;1185.4103;0.9998;0.0001;0.0001
8.6920;1186.4299;0.9998;0.0001;0.0001
8.7020;1187.4496;0.9998;0.0001;0.0001
8.7120;1188.4692;0.9998;0.0001;0.0001
8.7220;1189.4888;0.9998;0.0001;0.0001
8.7320;1190.5084;0.9998;0.0001;0.0001
8.7420;1191.5281;0.9998;0.0001;0.0001
8.7520;1192.5477;0.9998;0.0001;0.0001
8.7620;1193.5673;0.9998;0.0001;0.0001
8.7720;1194.5869;0.9998;0.0001;0.0001
8.7820;1195.6065;0.9998;0.0001;0.0001
8.7920;1196.6261;0.9998;0.0001;0.0001
8.8020;1197.6457;0.9998;0.0001;0.0001
8.8120;1198.6653;0.9998;0.0001;0.0001
8.8220;1199.6850;0.9998;0.0001;0.0001
8.8320;1200.7046;0.9998;0.0001;0.0001
8.8420;1201.7242;0.9998;0.0001;0.0001
8.8520;1202.7438;0.9998;0.0001;0.0001
8.8620;1203.7635;0.9998;0.0001;0.0001
8.8720;1204.7831;0.9998;0.0001;0.0001
8.8820;1205.8028;0.9998;0.0001;0.0001
8.8920;1206.8224;0.9998;0.0001;0.0001
8.9020;1207.8421;0.9998;0.0001;0.0001
8.9120;1208.8618;0.9998;0.0001;0.0001
8.9220;1209.8815;0.9998;0.0001;0.0001
8.9320;1210.9012;0.9998;0.0001;0.0001
8.9420;1211.9209;0.9998;0.0001;0.0001
8.9520;1212.9406;0.9998;0.0001;0.0001
8.9620;1213.9603;0.9998;0.0001;0.0001
8.9720;1214.9800;0.9998;0.0001;0.0001
8.9820;1215.9998;0.9998;0.0001;0.0001
8.9920;1217.0195;0.9998;0.0001;0.0001
9.0020;1218.0393;0.9998;0.0001;0.0001
9.0120;1219.0590;0.9998;0.0001;0.0001
9.0220;1220.0788;0.9998;0.0001;0.0001
9.0320;1221.0985;0.9998;0.0001;0.0001
9.0420;1222.1183;0.9998;0.0001;0.0001
9.0520;1223.1381;0.9998;0.0001;0.0001
9.0620;1224.1579;0.9998;0.0001;0.0001
9.0720;1225.1776;0.9998;0.0001;0.0001
9.0820;1226.1974;0.9998;0.0001;0.0001
9.0920;1227.2172;0.9998;0.0001;0.0001
9.1020;1228.2370;0.9998;0.0001;0.0001
9.1120;1229.2568;0.9998;0.0001;0.0001
9.1220;1230.2765;0.9998;0.0001;0.0001
9.1320;1231.2963;0.9998;0.0001;0.0001
9.1420;1232.3161;0.9998;0.0001;0.0001
9.1520;1233.3359;0.9998;0.0001;0.0001
9.1620;1234.3557;0.9998;0.0001;0.0001
9.1720;1235.3755;0.9998;0.0001;0.0001
9.1820;1236.3953;0.9998;0.0001;0.0001
9.1920;1237.4151;0.9998;0.0001;0.0001
9.2020;1238.4348;0.9998;0.0001;0.0001
9.2120;1239.4546;0.9998;0.0001;0.0001
9.2220;1240.4744;0.9998;0.0001;0.0001
9.2320;1241.4942;0.9998;0.0001;0.0001
9.2420;1242.5140;0.9998;0.0001;0.0001
9.2520;1243.5338;0.9998;0.0001;0.0001
9.2620;1244.5536;0.9998;0.0001;0.0001
9.2720;1245.5734;0.9998;0.0001;0.0001
9.2820;1246.5931;0.9998;0.0001;0.0001
9.2920;1247.6129;0.9998;0.0001;0.0001
9.3020;1248.6327;0.9998;0.0001;0.0001
9.3120;1249.6525;0.9998;0.0001;0.0001
9.3220;1250.6723;0.9998;0.0001;0.0001
9.3320;1251.6921;0.9998;0.0001;0.0001
9.3420;1252.7119;0.9998;0.0001;0.0001
9.3520;1253.7317;0.9998;0.0001;0.0001
9.3620;1254.7514;0.9998;0.0001;0.0001
9.3720;1255.7712;0.9998;0.0001;0.0001
9.3820;1256.7910;0.9998;0.0001;0.0001
9.3920;1257.8108;0.9998;0.0001;0.0001
9.4020;1258.8306;0.9998;0.0001;0.0001
9.4120;1259.8504;0.9998;0.0001;0.0001
9.4220;1260.8702;0.9998;0.0001;0.0001
9.4320;1261.8900;0.9998;0.0001;0.0001
9.4420;1262.9097;0.9998;0.0001;0.0001
9.4520;1263.9295;0.9998;0.0001;0.0001
9.4620;1264.9493;0.9998;0.0001;0.0001
9.4720;1265.9691;0.9998;0.0001;0.0001
9.4820;1266.9889;0.9998;0.0001;0.0001
9.4920;1268.0087;0.9998;0.0001;0.0001
9.5020;1269.0285;0.9998;0.0001;0.0001
9.5120;1270.0483;0.9998;0.0001;0.0001
9.5220;1271.0680;0.9998;0.0001;0.0001
9.5320;1272.0878;0.9998;0.0001;0.0001
9.5420;1273.1076;0.9998;0.0001;0.0001
9.5520;1274.1274;0.9998;0.0001;0.0001
9.5620;1275.1472;0.9998;0.0001;0.0001
9.5720;1276.1670;0.9998;0.0001;0.0001
9.5820;1277.1868;0.9998;0.0001;0.0001
9.5920;1278.2066;0.9998;0.0001;0.0001
9.6020;1279.2263;0.9998;0.0001;0.0001
9.6120;1280.2461;0.9998;0.0001;0.0001
9.6220;1281.2659;0.9998;0.0001;0.0001
9.6320;1282.2857;0.9998;0.0001;0.0001
9.6420;1283.3055;0.9998;0.0001;0.0001
9.6520;1284.3253;0.9998;0.0001;0.0001
9.6620;1285.3451;0.9998;0.0001;0.0001
9.6720;1286.3648;0.9998;0.0001;0.0001
9.6820;1287.3846;0.9998;0.0001;0.0001
9.6920;1288.4044;0.9998;0.0001;0.0001
9.7020;1289.4242;0.9998;0.0001;0.0001
9.7120;1290.4440;0.9998;0.0001;0.0001
9.7220;1291.4638;0.9998;0.0001;0.0001
9.7320;1292.4836;0.9998;0.0001;0.0001
9.7420;1293.5034;0.9998;0.0001;0.0001
9.7520;1294.5231;0.9998;0.0001;0.0001
9.7620;1295.5429;0.9998;0.0001;0.0001
9.7720;1296.5627;0.9998;0.0001;0.0001
9.7820;1297.5825;0.9998;0.0001;0.0001
9.7920;1298.6023;0.9998;0.0001;0.0001
9.8020;1299.6221;0.9998;0.0001;0.0001
9.8120;1300.6419;0.9998;0.0001;0.0001
9.8220;1301.6616;0.9998;0.0001;0.0001
9.8320;1302.6814;0.9998;0.0001;0.0001
9.8420;1303.7012;0.9998;0.0001;0.0001
9.8520;1304.7210;0.9998;0.0001;0.0001
9.8620;1305.7408;0.9998;0.0001;0.0001
9.8720;1306.7606;0.9998;0.0001;0.0001
9.8820;1307.7804;0.9998;0.0001;0.0001
9.8920;1308.8001;0.9998;0.0001;0.0001
9.9020;1309.8199;0.9998;0.0001;0.0001
9.9120;1310.8397;0.9998;0.0001;0.0001
9.9220;1311.8595;0.9998;0.0001;0.0001
9.9320;1312.8793;0.9998;0.0001;0.0001
9.9420;1313.8991;0.9998;0.0001;0.0001
9.9520;1314.9188;0.9998;0.0001;0.0001
9.9620;1315.9386;0.9998;0.0001;0.0001
9.9720;1316.9584;0.9998;0.0001;0.0001
9.9820;1317.9782;0.9998;0.0001;0.0001
9.9920;1318.9980;0.9998;0.0001;0.0001
10.0020;1320.0178;0.9998;0.0001;0.0001
10.0120;1321.0376;0.9998;0.0001;0.0001
10.0220;1322.0573;0.9998;0.0001;0.0001
10.0320;1323.0771;0.9998;0.0001;0.0001
10.0420;1324.0969;0.9998;0.0001;0.0001
10.0520;1325.1167;0.9998;0.0001;0.0001
10.0620;1326.1365;0.9998;0.0001;0.0001
10.0720;1327.1563;0.9998;0.0001;0.0001
10.0820;1328.1760;0.9998;0.0001;0.0001
10.0920;1329.1958;0.9998;0.0001;0.0001
10.1020;1330.2156;0.9998;0.0001;0.0001
10.1120;1331.2354;0.9998;0.0001;0.0001
10.1220;1332.2552;0.9998;0.0001;0.0001
10.1320;1333.2750;0.9998;0.0001;0.0001
10.1420;1334.2948;0.9998;0.0001;0.0001
10.1520;1335.3145;0.9998;0.0001;0.0001
10.1620;1336.3343;0.9998;0.0001;0.0001
10.1720;1337.3541;0.9998;0.0001;0.0001
10.1820;1338.3739;0.9998;0.0001;0.0001
10.1920;1339.3937;0.9998;0.0001;0.0001
10.2020;1340.4135;0.9998;0.0001;0.0001
10.2120;1341.4332;0.9998;0.0001;0.0001
10.2220;1342.4530;0.9998;0.0001;0.0001
10.2320;1343.4728;0.9998;0.0001;0.0001
10.2420;1344.4926;0.9998;0.0001;0.0001
10.2520;1345.5124;0.9998;0.0001;0.0001
10.2620;1346.5322;0.9998;0.0001;0.0001
10.2720;1347.5519;0.9998;0.0001;0.0001
10.2820;1348.5717;0.9998;0.0001;0.0001
10.2920;1349.5915;0.9998;0.0001;0.0001
10.3020;1350.6113;0.9998;0.0001;0.0001
10.3120;1351.6311;0.9998;0.0001;0.0001
10.3220;1352.6509;0.9998;0.0001;0.0001
10.3320;1353.6706;0.9998;0.0001;0.0001
10.3420;1354.6904;0.9998;0.0001;0.0001
10.3520;1355.7102;0.9998;0.0001;0.0001
10.3620;1356.7300;0.9998;0.0001;0.0001
10.3720;1357.7498;0.9998;0.0001;0.0001
10.3820;1358.7695;0.9998;0.0001;0.0001
10.3920;1359.7893;0.9998;0.0001;0.0001
10.4020;1360.8091;0.9998;0.0001;0.0001
10.4120;1361.8289;0.9998;0.0001;0.0001
10.4220;1362.8487;0.9998;0.0001;0.0001
10.4320;1363.8685;0.9998;0.0001;0.0001
10.4420;1364.8882;0.9998;0.0001;0.0001
10.4520;1365.9080;0.9998;0.0001;0.0001
10.4620;1366.9278;0.9998;0.0001;0.0001
10.4720;1367.9476;0.9998;0.0001;0.0001
10.4820;1368.9674;0.9998;0.0001;0.0001
10.4920;1369.9872;0.9998;0.0001;0.0001
10.5020;1371.0069;0.9998;0.0001;0.0001
10.5120;1372.0267;0.9998;0.0001;0.0001
10.5220;1373.0465;0.9998;0.0001;0.0001
10.5320;1374.0663;0.9998;0.0001;0.0001
10.5420;1375.0861;0.9998;0.0001;0.0001
10.5520;1376.1058;0.9998;0.0001;0.0001
10.5620;1377.1256;0.9998;0.0001;0.0001
10.5720;1378.1454;0.9998;0.0001;0.0001
10.5820;1379.1652;0.9998;0.0001;0.0001
10.5920;1380.1850;0.9998;0.0001;0.0001
10.6020;1381.2048;0.9998;0.0001;0.0001
10.6120;1382.2245;0.9998;0.0001;0.0001
10.6220;1383.2443;0.9998;0.0001;0.0001
10.6320;1384.2641;0.9998;0.0001;0.0001
10.6420;1385.2839;0.9998;0.0001;0.0001
10.6520;1386.3037;0.9998;0.0001;0.0001
10.6620;1387.3234;0.9998;0.0001;0.0001
10.6720;1388.3432;0.9998;0.0001;0.0001
10.6820;1389.3630;0.9998;0.0001;0.0001
10.6920;1390.3828;0.9998;0.0001;0.0001
10.7020;1391.4026;0.9998;0.0001;0.0001
10.7120;1392.4223;0.9998;0.0001;0.0001
10.7220;1393.4421;0.9998;0.0001;0.0001
10.7320;1394.4619;0.9998;0.0001;0.0001
10.7420;1395.4817;0.9998;0.0001;0.0001
10.7520;1396.5015;0.9998;0.0001;0.0001
10.7620;1397.5212;0.9998;0.0001;0.0001
10.7720;1398.5410;0.9998;0.0001;0.0001
10.7820;1399.5608;0.9998;0.0001;0.0001
10.7920;1400.5806;0.9998;0.0001;0.0001
10.8020;1401.6004;0.9998;0.0001;0.0001
10.8120;1402.6201;0.9998;0.0001;0.0001
10.8220;1403.6399;0.9998;0.0001;0.0001
10.8320;1404.6597;0.9998;0.0001;0.0001
10.8420;1405.6795;0.9998;0.0001;0.0001
10.8520;1406.6993;0.9998;0.0001;0.0001
10.8620;1407.7190;0.9998;0.0001;0.0001
10.8720;1408.7388;0.9998;0.0001;0.0001
10.8820;1409.7586;0.9998;0.0001;0.0001
10.8920;1410.7784;0.9998;0.0001;0.0001
10.9020;1411.7982;0.9998;0.0001;0.0001
10.9120;1412.8179;0.9998;0.0001;0.0001
10.9220;1413.8377;0.9998;0.0001;0.0001
10.9320;1414.8575;0.9998;0.0001;0.0001
10.9420;1415.8773;0.9998;0.0001;0.0001
10.9520;1416.8971;0.9998;0.0001;0.0001
10.9620;1417.9168;0.9998;0.0001;0.0001
10.9720;1418.9366;0.9998;0.0001;0.0001
10.9820;1419.9564;0.9998;0.0001;0.0001
10.9920;1420.9762;0.9998;0.0001;0.0001
11.0020;1421.9960;0.9998;0.0001;0.0001
11.0120;1423.0157;0.9998;0.0001;0.0001
11.0220;1424.0355;0.9998;0.0001;0.0001
11.0320;1425.0553;0.9998;0.0001;0.0001
11.0420;1426.0751;0.9998;0.0001;0.0001
11.0520;1427.0949;0.9998;0.0001;0.0001
11.0620;1428.1146;0.9998;0.0001;0.0001
11.0720;1429.1344;0.9998;0.0001;0.0001
11.0820;1430.1542;0.9998;0.0001;0.0001
11.0920;1431.1740;0.9998;0.0001;0.0001
11.1020;1432.1937;0.9998;0.0001;0.0001
11.1120;1433.2135;0.9998;0.0001;0.0001
11.1220;1434.2333;0.9998;0.0001;0.0001
11.1320;1435.2531;0.9998;0.0001;0.0001
11.1420;1436.2729;0.9998;0.0001;0.0001
11.1520;1437.2926;0.9998;0.0001;0.0001
11.1620;1438.3124;0.9998;0.0001;0.0001
11.1720;1439.3322;0.9998;0.0001;0.0001
11.1820;1440.3520;0.9998;0.0001;0.0001
11.1920;1441.3717;0.9998;0.0001;0.0001
11.2020;1442.3915;0.9998;0.0001;0.0001
11.2120;1443.4113;0.9998;0.0001;0.0001
11.2220;1444.4311;0.9998;0.0001;0.0001
11.2320;1445.4509;0.9998;0.0001;0.0001
11.2420;1446.4706;0.9998;0.0001;0.0001
11.2520;1447.4904;0.9998;0.0001;0.0001
11.2620;1448.5102;0.9998;0.0001;0.0001
11.2720;1449.5300;0.9998;0.0001;0.0001
11.2820;1450.5497;0.9998;0.0001;0.0001
11.2920;1451.5695;0.9998;0.0001;0.0001
11.3020;1452.5893;0.9998;0.0001;0.0001
11.3120;1453.6091;0.9998;0.0001;0.0001
11.3220;1454.6289;0.9998;0.0001;0.0001
11.3320;1455.6486;0.9998;0.0001;0.0001
11.3420;1456.6684;0.9998;0.0001;0.0001
11.3520;1457.6882;0.9998;0.0001;0.0001
11.3620;1458.7080;0.9998;0.0001;0.0001
11.3720;1459.7277;0.9998;0.0001;0.0001
11.3820;1460.7475;0.9998;0.0001;0.0001
11.3920;1461.7673;0.9998;0.0001;0.0001
11.4020;1462.7871;0.9998;0.0001;0.0001
11.4120;1463.8068;0.9998;0.0001;0.0001
11.4220;1464.8266;0.9998;0.0001;0.0001
11.4320;1465.8464;0.9998;0.0001;0.0001
11.4420;1466.8662;0.9998;0.0001;0.0001
11.4520;1467.8860;0.9998;0.0001;0.0001
11.4620;1468.9057;0.9998;0.0001;0.0001
11.4720;1469.9255;0.9998;0.0001;0.0001
11.4820;1470.9453;0.9998;0.0001;0.0001
11.4920;1471.9651;0.9998;0.0001;0.0001
11.5020;1472.9848;0.9998;0.0001;0.0001
11.5120;1474.0046;0.9998;0.0001;0.0001
11.5220;1475.0244;0.9998;0.0001;0.0001
11.5320;1476.0442;0.9998;0.0001;0.0001
11.5420;1477.0639;0.9998;0.0001;0.0001
11.5520;1478.0837;0.9998;0.0001;0.0001
11.5620;1479.1035;0.9998;0.0001;0.0001
11.5720;1480.1233;0.9998;0.0001;0.0001
11.5820;1481.1430;0.9998;0.0001;0.0001
11.5920;1482.1628;0.9998;0.0001;0.0001
11.6020;1483.1826;0.9998;0.0001;0.0001
11.6120;1484.2024;0.9998;0.0001;0.0001
11.6220;1485.2221;0.9998;0.0001;0.0001
11.6320;1486.2419;0.9998;0.0001;0.0001
11.6420;1487.2617;0.9998;0.0001;0.0001
11.6520;1488.2815;0.9998;0.0001;0.0001
11.6620;1489.3012;0.9998;0.0001;0.0001
11.6720;1490.3210;0.9998;0.0001;0.0001
11.6820;1491.3408;0.9998;0.0001;0.0001
11.6920;1492.3606;0.9998;0.0001;0.0001
11.7020;1493.3803;0.9998;0.0001;0.0001
11.7120;1494.4001;0.9998;0.0001;0.0001
11.7220;1495.4199;0.9998;0.0001;0.0001
11.7320;1496.4397;0.9998;0.0001;0.0001
11.7420;1497.4594;0.9998;0.0001;0.0001
11.7520;1498.4792;0.9998;0.0001;0.0001
11.7620;1499.4990;0.9998;0.0001;0.0001
11.7720;1500.5188;0.9998;0.0001;0.0001
11.7820;1501.5385;0.9998;0.0001;0.0001
11.7920;1502.5583;0.9998;0.0001;0.0001
11.8020;1503.5781;0.9998;0.0001;0.0001
11.8120;1504.5979;0.9998;0.0001;0.0001
11.8220;1505.6176;0.9998;0.0001;0.0001
11.8320;1506.6374;0.9998;0.0001;0.0001
11.8420;1507.6572;0.9998;0.0001;0.0001
11.8520;1508.6770;0.9998;0.0001;0.0001
11.8620;1509.6967;0.9998;0.0001;0.0001
11.8720;1510.7165;0.9998;0.0001;0.0001
11.8820;1511.7363;0.9998;0.0001;0.0001
11.8920;1512.7561;0.9998;0.0001;0.0001
11.9020;1513.7758;0.9998;0.0001;0.0001
11.9120;1514.7956;0.9998;0.0001;0.0001
11.9220;1515.8154;0.9998;0.0001;0.0001
11.9320;1516.8352;0.9998;0.0001;0.0001
11.9420;1517.8549;0.9998;0.0001;0.0001
11.9520;1518.8747;0.9998;0.0001;0.0001
11.9620;1519.8945;0.9998;0.0001;0.0001
11.9720;1520.9143;0.9998;0.0001;0.0001
11.9820;1521.9340;0.9998;0.0001;0.0001
11.9920;1522.9538;0.9998;0.0001;0.0001
12.0020;1523.9736;0.9998;0.0001;0.0001
12.0120;1524.9933;0.9998;0.0001;0.0001
12.0220;1526.0131;0.9998;0.0001;0.0001
12.0320;1527.0329;0.9998;0.0001;0.0001
12.0420;1528.0527;0.9998;0.0001;0.0001
12.0520;1529.0724;0.9998;0.0001;0.0001
12.0620;1530.0922;0.9998;0.0001;0.0001
12.0720;1531.1120;0.9998;0.0001;0.0001
12.0820;1532.1318;0.9998;0.0001;0.0001
12.0920;1533.1515;0.9998;0.0001;0.0001
12.1020;1534.1713;0.9998;0.0001;0.0001
12.1120;1535.1911;0.9998;0.0001;0.0001
12.1220;1536.2108;0.9998;0.0001;0.0001
12.1320;1537.2306;0.9998;0.0001;0.0001
12.1420;1538.2504;0.9998;0.0001;0.0001
12.1520;1539.2702;0.9998;0.0001;0.0001
12.1620;1540.2899;0.9998;0.0001;0.0001
12.1720;1541.3097;0.9998;0.0001;0.0001
12.1820;1542.3295;0.9998;0.0001;0.0001
12.1920;1543.3493;0.9998;0.0001;0.0001
12.2020;1544.3690;0.9998;0.0001;0.0001
12.2120;1545.3888;0.9998;0.0001;0.0001
12.2220;1546.4086;0.9998;0.0001;0.0001
12.2320;1547.4283;0.9998;0.0001;0.0001
12.2420;1548.4481;0.9998;0.0001;0.0001
12.2520;1549.4679;0.9998;0.0001;0.0001
12.2620;1550.4877;0.9998;0.0001;0.0001
12.2720;1551.5074;0.9998;0.0001;0.0001
12.2820;1552.5272;0.9998;0.0001;0.0001
12.2920;1553.5470;0.9998;0.0001;0.0001
12.3020;1554.5667;0.9998;0.0001;0.0001
12.3120;1555.5865;0.9998;0.0001;0.0001
12.3220;1556.6063;0.9998;0.0001;0.0001
12.3320;1557.6261;0.9998;0.0001;0.0001
12.3420;1558.6458;0.9998;0.0001;0.0001
12.3520;1559.6656;0.9998;0.0001;0.0001
12.3620;1560.6854;0.9998;0.0001;0.0001
12.3720;1561.7051;0.9998;0.0001;0.0001
12.3820;1562.7249;0.9998;0.0001;0.0001
12.3920;1563.7447;0.9998;0.0001;0.0001
12.4020;1564.7645;0.9998;0.0001;0.0001
12.4120;1565.7842;0.9998;0.0001;0.0001
12.4220;1566.8040;0.9998;0.0001;0.0001
12.4320;1567.8238;0.9998;0.0001;0.0001
12.4420;1568.8435;0.9998;0.0001;0.0001
12.4520;1569.8633;0.9998;0.0001;0.0001
12.4620;1570.8831;0.9998;0.0001;0.0001
12.4720;1571.9028;0.9998;0.0001;0.0001
12.4820;1572.9226;0.9998;0.0001;0.0001
12.4920;1573.9424;0.9998;0.0001;0.0001
12.5020;1574.9622;0.9998;0.0001;0.0001
12.5120;1575.9819;0.9998;0.0001;0.0001
12.5220;1577.0017;0.9998;0.0001;0.0001
12.5320;1578.0215;0.9998;0.0001;0.0001
12.5420;1579.0412;0.9998;0.0001;0.0001
12.5520;1580.0610;0.9998;0.0001;0.0001
12.5620;1581.0808;0.9998;0.0001;0.0001
12.5720;1582.1006;0.9998;0.0001;0.0001
12.5820;1583.1203;0.9998;0.0001;0.0001
12.5920;1584.1401;0.9998;0.0001;0.0001
12.6020;1585.1599;0.9998;0.0001;0.0001
12.6120;1586.1796;0.9998;0.0001;0.0001
12.6220;1587.1994;0.9998;0.0001;0.0001
12.6320;1588.2192;0.9998;0.0001;0.0001
12.6420;1589.2389;0.9998;0.0001;0.0001
12.6520;1590.2587;0.9998;0.0001;0.0001
12.6620;1591.2785;0.9998;0.0001;0.0001
12.6720;1592.2983;0.9998;0.0001;0.0001
12.6820;1593.3180;0.9998;0.0001;0.0001
12.6920;1594.3378;0.9998;0.0001;0.0001
12.7020;1595.3576;0.9998;0.0001;0.0001
12.7120;1596.3773;0.9998;0.0001;0.0001
12.7220;1597.3971;0.9998;0.0001;0.0001
12.7320;1598.4169;0.9998;0.0001;0.0001
12.7420;1599.4366;0.9998;0.0001;0.0001
12.7520;1600.4564;0.9998;0.0001;0.0001
12.7620;1601.4762;0.9998;0.0001;0.0001
12.7720;1602.4959;0.9998;0.0001;0.0001
12.7820;1603.5157;0.9998;0.0001;0.0001
12.7920;1604.5355;0.9998;0.0001;0.0001
12.8020;1605.5552;0.9998;0.0001;0.0001
12.8120;1606.5750;0.9998;0.0001;0.0001
12.8220;1607.5948;0.9998;0.0001;0.0001
12.8320;1608.6146;0.9998;0.0001;0.0001
12.8420;1609.6343;0.9998;0.0001;0.0001
12.8520;1610.6541;0.9998;0.0001;0.0001
12.8620;1611.6739;0.9998;0.0001;0.0001
12.8720;1612.6936;0.9998;0.0001;0.0001
12.8820;1613.7134;0.9998;0.0001;0.0001
12.8920;1614.7332;0.9998;0.0001;0.0001
12.9020;1615.7529;0.9998;0.0001;0.0001
12.9120;1616.7727;0.9998;0.0001;0.0001
12.9220;1617.7925;0.9998;0.0001;0.0001
12.9320;1618.8122;0.9998;0.0001;0.0001
12.9420;1619.8320;0.9998;0.0001;0.0001
12.9520;1620.8518;0.9998;0.0001;0.0001
12.9620;1621.8715;0.9998;0.0001;0.0001
12.9720;1622.8913;0.9998;0.0001;0.0001
12.9820;1623.9111;0.9998;0.0001;0.0001
12.9920;1624.9308;0.9998;0.0001;0.0001
13.0020;1625.9506;0.9998;0.0001;0.0001
13.0120;1626.9704;0.9998;0.0001;0.0001
13.0220;1627.9901;0.9998;0.0001;0.0001
13.0320;1629.0099;0.9998;0.0001;0.0001
13.0420;1630.0297;0.9998;0.0001;0.0001
13.0520;1631.0494;0.9998;0.0001;0.0001
13.0620;1632.0692;0.9998;0.0001;0.0001
13.0720;1633.0890;0.9998;0.0001;0.0001
13.0820;1634.1087;0.9998;0.0001;0.0001
13.0920;1635.1285;0.9998;0.0001;0.0001
13.1020;1636.1483;0.9998;0.0001;0.0001
13.1120;1637.1680;0.9998;0.0001;0.0001
13.1220;1638.1878;0.9998;0.0001;0.0001
13.1320;1639.2076;0.9998;0.0001;0.0001
13.1420;1640.2274;0.9998;0.0001;0.0001
13.1520;1641.2471;0.9998;0.0001;0.0001
13.1620;1642.2669;0.9998;0.0001;0.0001
13.1720;1643.2867;0.9998;0.0001;0.0001
13.1820;1644.3064;0.9998;0.0001;0.0001
13.1920;1645.3262;0.9998;0.0001;0.0001
13.2020;1646.3459;0.9998;0.0001;0.0001
13.2120;1647.3657;0.9998;0.0001;0.0001
13.2220;1648.3855;0.9998;0.0001;0.0001
13.2320;1649.4052;0.9998;0.0001;0.0001
13.2420;1650.4250;0.9998;0.0001;0.0001
13.2520;1651.4448;0.9998;0.0001;0.0001
13.2620;1652.4645;0.9998;0.0001;0.0001
13.2720;1653.4843;0.9998;0.0001;0.0001
13.2820;1654.5041;0.9998;0.0001;0.0001
13.2920;1655.5238;0.9998;0.0001;0.0001
13.3020;1656.5436;0.9998;0.0001;0.0001
13.3120;1657.5634;0.9998;0.0001;0.0001
13.3220;1658.5831;0.9998;0.0001;0.0001
13.3320;1659.6029;0.9998;0.0001;0.0001
13.3420;1660.6227;0.9998;0.0001;0.0001
13.3520;1661.6424;0.9998;0.0001;0.0001
13.3620;1662.6622;0.9998;0.0001;0.0001
13.3720;1663.6820;0.9998;0.0001;0.0001
13.3820;1664.7017;0.9998;0.0001;0.0001
13.3920;1665.7215;0.9998;0.0001;0.0001
13.4020;1666.7413;0.9998;0.0001;0.0001
13.4120;1667.7610;0.9998;0.0001;0.0001
13.4220;1668.7808;0.9998;0.0001;0.0001
13.4320;1669.8006;0.9998;0.0001;0.0001
13.4420;1670.8203;0.9998;0.0001;0.0001
13.4520;1671.8401;0.9998;0.0001;0.0001
13.4620;1672.8599;0.9998;0.0001;0.0001
13.4720;1673.8796;0.9998;0.0001;0.0001
13.4820;1674.8994;0.9998;0.0001;0.0001
13.4920;1675.9192;0.9998;0.0001;0.0001
13.5020;1676.9389;0.9998;0.0001;0.0001
13.5120;1677.9587;0.9998;0.0001;0.0001
13.5220;1678.9784;0.9998;0.0001;0.0001
13.5320;1679.9982;0.9998;0.0001;0.0001
13.5420;1681.0180;0.9998;0.0001;0.0001
13.5520;1682.0377;0.9998;0.0001;0.0001
13.5620;1683.0575;0.9998;0.0001;0.0001
13.5720;1684.0773;0.9998;0.0001;0.0001
13.5820;1685.0970;0.9998;0.0001;0.0001
13.5920;1686.1168;0.9998;0.0001;0.0001
13.6020;1687.1366;0.9998;0.0001;0.0001
13.6120;1688.1563;0.9998;0.0001;0.0001
13.6220;1689.1761;0.9998;0.0001;0.0001
13.6320;1690.1959;0.9998;0.0001;0.0001
13.6420;1691.2156;0.9998;0.0001;0.0001
13.6520;1692.2354;0.9998;0.0001;0.0001
13.6620;1693.2551;0.9998;0.0001;0.0001
13.6720;1694.2749;0.9998;0.0001;0.0001
13.6820;1695.2947;0.9998;0.0001;0.0001
13.6920;1696.3144;0.9998;0.0001;0.0001
13.7020;1697.3342;0.9998;0.0001;0.0001
13.7120;1698.3540;0.9998;0.0001;0.0001
13.7220;1699.3737;0.9998;0.0001;0.0001
13.7320;1700.3935;0.9998;0.0001;0.0001
13.7420;1701.4133;0.9998;0.0001;0.0001
13.7520;1702.4330;0.9998;0.0001;0.0001
13.7620;1703.4528;0.9998;0.0001;0.0001
13.7720;1704.4725;0.9998;0.0001;0.0001
13.7820;1705.4923;0.9998;0.0001;0.0001
13.7920;1706.5121;0.9998;0.0001;0.0001
13.8020;1707.5318;0.9998;0.0001;0.0001
13.8120;1708.5516;0.9998;0.0001;0.0001
13.8220;1709.5714;0.9998;0.0001;0.0001
13.8320;1710.5911;0.9998;0.0001;0.0001
13.8420;1711.6109;0.9998;0.0001;0.0001
13.8520;1712.6306;0.9998;0.0001;0.0001
13.8620;1713.6504;0.9998;0.0001;0.0001
13.8720;1714.6702;0.9998;0.0001;0.0001
13.8820;1715.6899;0.9998;0.0001;0.0001
13.8920;1716.7097;0.9998;0.0001;0.0001
13.9020;1717.7295;0.9998;0.0001;0.0001
13.9120;1718.7492;0.9998;0.0001;0.0001
13.9220;1719.7690;0.9998;0.0001;0.0001
13.9320;1720.7887;0.9998;0.0001;0.0001
13.9420;1721.8085;0.9998;0.0001;0.0001
13.9520;1722.8283;0.9998;0.0001;0.0001
13.9620;1723.8480;0.9998;0.0001;0.0001
13.9720;1724.8678;0.9998;0.0001;0.0001
13.9820;1725.8876;0.9998;0.0001;0.0001
13.9920;1726.9073;0.9998;0.0001;0.0001
14.0020;1727.9271;0.9998;0.0001;0.0001
14.0120;1728.9468;0.9998;0.0001;0.0001
14.0220;1729.9666;0.9998;0.0001;0.0001
14.0320;1730.9864;0.9998;0.0001;0.0001
14.0420;1732.0061;0.9998;0.0001;0.0001
14.0520;1733.0259;0.9998;0.0001;0.0001
14.0620;1734.0457;0.9998;0.0001;0.0001
14.0720;1735.0654;0.9998;0.0001;0.0001
14.0820;1736.0852;0.9998;0.0001;0.0001
14.0920;1737.1049;0.9998;0.0001;0.0001
14.1020;1738.1247;0.9998;0.0001;0.0001
14.1120;1739.1445;0.9998;0.0001;0.0001
14.1220;1740.1642;0.9998;0.0001;0.0001
14.1320;1741.1840;0.9998;0.0001;0.0001
14.1420;1742.2037;0.9998;0.0001;0.0001
14.1520;1743.2235;0.9998;0.0001;0.0001
14.1620;1744.2433;0.9998;0.0001;0.0001
14.1720;1745.2630;0.9998;0.0001;0.0001
14.1820;1746.2828;0.9998;0.0001;0.0001
14.1920;1747.3025;0.9998;0.0001;0.0001
14.2020;1748.3223;0.9998;0.0001;0.0001
14.2120;1749.3421;0.9998;0.0001;0.0001
14.2220;1750.3618;0.9998;0.0001;0.0001
14.2320;1751.3816;0.9998;0.0001;0.0001
14.2420;1752.4013;0.9998;0.0001;0.0001
14.2520;1753.4211;0.9998;0.0001;0.0001
14.2620;1754.4409;0.9998;0.0001;0.0001
14.2720;1755.4606;0.9998;0.0001;0.0001
14.2820;1756.4804;0.9998;0.0001;0.0001
14.2920;1757.5001;0.9998;0.0001;0.0001
14.3020;1758.5199;0.9998;0.0001;0.0001
14.3120;1759.5397;0.9998;0.0001;0.0001
14.3220;1760.5594;0.9998;0.0001;0.0001
14.3320;1761.5792;0.9998;0.0001;0.0001
14.3420;1762.5989;0.9998;0.0001;0.0001
14.3520;1763.6187;0.9998;0.0001;0.0001
14.3620;1764.6385;0.9998;0.0001;0.0001
14.3720;1765.6582;0.9998;0.0001;0.0001
14.3820;1766.6780;0.9998;0.0001;0.0001
14.3920;1767.6977;0.9998;0.0001;0.0001
14.4020;1768.7175;0.9998;0.0001;0.0001
14.4120;1769.7373;0.9998;0.0001;0.0001
14.4220;1770.7570;0.9998;0.0001;0.0001
14.4320;1771.7768;0.9998;0.0001;0.0001
14.4420;1772.7965;0.9998;0.0001;0.0001
14.4520;1773.8163;0.9998;0.0001;0.0001
14.4620;1774.8361;0.9998;0.0001;0.0001
14.4720;1775.8558;0.9998;0.0001;0.0001
14.4820;1776.8756;0.9998;0.0001;0.0001
14.4920;1777.8953;0.9998;0.0001;0.0001
14.5020;1778.9151;0.9998;0.0001;0.0001
14.5120;1779.9349;0.9998;0.0001;0.0001
14.5220;1780.9546;0.9998;0.0001;0.0001
14.5320;1781.9744;0.9998;0.0001;0.0001
14.5420;1782.9941;0.9998;0.0001;0.0001
14.5520;1784.0139;0.9998;0.0001;0.0001
14.5620;1785.0337;0.9998;0.0001;0.0001
14.5720;1786.0534;0.9998;0.0001;0.0001
14.5820;1787.0732;0.9998;0.0001;0.0001
14.5920;1788.0929;0.9998;0.0001;0.0001
14.6020;1789.1127;0.9998;0.0001;0.0001
14.6120;1790.1324;0.9998;0.0001;0.0001
14.6220;1791.1522;0.9998;0.0001;0.0001
14.6320;1792.1720;0.9998;0.0001;0.0001
14.6420;1793.1917;0.9998;0.0001;0.0001
14.6520;1794.2115;0.9998;0.0001;0.0001
14.6620;1795.2312;0.9998;0.0001;0.0001
14.6720;1796.2510;0.9998;0.0001;0.0001
14.6820;1797.2708;0.9998;0.0001;0.0001
14.6920;1798.2905;0.9998;0.0001;0.0001
14.7020;1799.3103;0.9998;0.0001;0.0001
14.7120;1800.3300;0.9998;0.0001;0.0001
14.7220;1801.3498;0.9998;0.0001;0.0001
14.7320;1802.3695;0.9998;0.0001;0.0001
14.7420;1803.3893;0.9998;0.0001;0.0001
14.7520;1804.4091;0.9998;0.0001;0.0001
14.7620;1805.4288;0.9998;0.0001;0.0001
14.7720;1806.4486;0.9998;0.0001;0.0001
14.7820;1807.4683;0.9998;0.0001;0.0001
14.7920;1808.4881;0.9998;0.0001;0.0001
14.8020;1809.5078;0.9998;0.0001;0.0001
14.8120;1810.5276;0.9998;0.0001;0.0001
14.8220;1811.5474;0.9998;0.0001;0.0001
14.8320;1812.5671;0.9998;0.0001;0.0001
14.8420;1813.5869;0.9998;0.0001;0.0001
14.8520;1814.6066;0.9998;0.0001;0.0001
14.8620;1815.6264;0.9998;0.0001;0.0001
14.8720;1816.6461;0.9998;0.0001;0.0001
14.8820;1817.6659;0.9998;0.0001;0.0001
14.8920;1818.6857;0.9998;0.0001;0.0001
14.9020;1819.7054;0.9998;0.0001;0.0001
14.9120;1820.7252;0.9998;0.0001;0.0001
14.9220;1821.7449;0.9998;0.0001;0.0001
14.9320;1822.7647;0.9998;0.0001;0.0001
14.9420;1823.7844;0.9998;0.0001;0.0001
14.9520;1824.8042;0.9998;0.0001;0.0001
14.9620;1825.8239;0.9998;0.0001;0.0001
14.9720;1826.8437;0.9998;0.0001;0.0001
14.9820;1827.8635;0.9998;0.0001;0.0001
14.9920;1828.8832;0.9998;0.0001;0.0001
15.0020;1829.9030;0.9998;0.0001;0.0001
15.0120;1830.9227;0.9998;0.0001;0.0001
15.0220;1831.9425;0.9998;0.0001;0.0001
15.0320;1832.9622;0.9998;0.0001;0.0001
15.0420;1833.9820;0.9998;0.0001;0.0001
15.0520;1835.0018;0.9998;0.0001;0.0001
15.0620;1836.0215;0.9998;0.0001;0.0001
15.0720;1837.0413;0.9998;0.0001;0.0001
15.0820;1838.0610;0.9998;0.0001;0.0001
15.0920;1839.0808;0.9998;0.0001;0.0001
15.1020;1840.1005;0.9998;0.0001;0.0001
15.1120;1841.1203;0.9998;0.0001;0.0001
15.1220;1842.1400;0.9998;0.0001;0.0001
15.1320;1843.1598;0.9998;0.0001;0.0001
15.1420;1844.1796;0.9998;0.0001;0.0001
15.1520;1845.1993;0.9998;0.0001;0.0001
15.1620;1846.2191;0.9998;0.0001;0.0001
15.1720;1847.2388;0.9998;0.0001;0.0001
15.1820;1848.2586;0.9998;0.0001;0.0001
15.1920;1849.2783;0.9998;0.0001;0.0001
15.2020;1850.2981;0.9998;0.0001;0.0001
15.2120;1851.3178;0.9998;0.0001;0.0001
15.2220;1852.3376;0.9998;0.0001;0.0001
15.2320;1853.3573;0.9998;0.0001;0.0001
15.2420;1854.3771;0.9998;0.0001;0.0001
15.2520;1855.3969;0.9998;0.0001;0.0001
15.2620;1856.4166;0.9998;0.0001;0.0001
15.2720;1857.4364;0.9998;0.0001;0.0001
15.2820;1858.4561;0.9998;0.0001;0.0001
15.2920;1859.4759;0.9998;0.0001;0.0001
15.3020;1860.4956;0.9998;0.0001;0.0001
15.3120;1861.5154;0.9998;0.0001;0.0001
15.3220;1862.5351;0.9998;0.0001;0.0001
15.3320;1863.5549;0.9998;0.0001;0.0001
15.3420;1864.5746;0.9998;0.0001;0.0001
15.3520;1865.5944;0.9998;0.0001;0.0001
15.3620;1866.6142;0.9998;0.0001;0.0001
15.3720;1867.6339;0.9998;0.0001;0.0001
15.3820;1868.6537;0.9998;0.0001;0.0001
15.3920;1869.6734;0.9998;0.0001;0.0001
15.4020;1870.6932;0.9998;0.0001;0.0001
15.4120;1871.7129;0.9998;0.0001;0.0001
15.4220;1872.7327;0.9998;0.0001;0.0001
15.4320;1873.7524;0.9998;0.0001;0.0001
15.4420;1874.7722;0.9998;0.0001;0.0001
15.4520;1875.7919;0.9998;0.0001;0.0001
15.4620;1876.8117;0.9998;0.0001;0.0001
15.4720;1877.8314;0.9998;0.0001;0.0001
15.4820;1878.8512;0.9998;0.0001;0.0001
15.4920;1879.8709;0.9998;0.0001;0.0001
15.5020;1880.8907;0.9998;0.0001;0.0001
15.5120;1881.9105;0.9998;0.0001;0.0001
15.5220;1882.9302;0.9998;0.0001;0.0001
15.5320;1883.9500;0.9998;0.0001;0.0001
15.5420;1884.9697;0.9998;0.0001;0.0001
15.5520;1885.9895;0.9998;0.0001;0.0001
15.5620;1887.0092;0.9998;0.0001;0.0001
15.5720;1888.0290;0.9998;0.0001;0.0001
15.5820;1889.0487;0.9998;0.0001;0.0001
15.5920;1890.0685;0.9998;0.0001;0.0001
15.6020;1891.0882;0.9998;0.0001;0.0001
15.6120;1892.1080;0.9998;0.0001;0.0001
15.6220;1893.1277;0.9998;0.0001;0.0001
15.6320;1894.1475;0.9998;0.0001;0.0001
15.6420;1895.1672;0.9998;0.0001;0.0001
15.6520;1896.1870;0.9998;0.0001;0.0001
15.6620;1897.2067;0.9998;0.0001;0.0001
15.6720;1898.2265;0.9998;0.0001;0.0001
15.6820;1899.2462;0.9998;0.0001;0.0001
15.6920;1900.2660;0.9998;0.0001;0.0001
15.7020;1901.2858;0.9998;0.0001;0.0001
15.7120;1902.3055;0.9998;0.0001;0.0001
15.7220;1903.3253;0.9998;0.0001;0.0001
15.7320;1904.3450;0.9998;0.0001;0.0001
15.7420;1905.3648;0.9998;0.0001;0.0001
15.7520;1906.3845;0.9998;0.0001;0.0001
15.7620;1907.4043;0.9998;0.0001;0.0001
15.7720;1908.4240;0.9998;0.0001;0.0001
15.7820;1909.4438;0.9998;0.0001;0.0001
15.7920;1910.4635;0.9998;0.0001;0.0001
15.8020;1911.4833;0.9998;0.0001;0.0001
15.8120;1912.5030;0.9998;0.0001;0.0001
15.8220;1913.5228;0.9998;0.0001;0.0001
15.8320;1914.5425;0.9998;0.0001;0.0001
15.8420;1915.5623;0.9998;0.0001;0.0001
15.8520;1916.5820;0.9998;0.0001;0.0001
15.8620;1917.6018;0.9998;0.0001;0.0001
15.8720;1918.6215;0.9998;0.0001;0.0001
15.8820;1919.6413;0.9998;0.0001;0.0001
15.8920;1920.6610;0.9998;0.0001;0.0001
15.9020;1921.6808;0.9998;0.0001;0.0001
15.9120;1922.7005;0.9998;0.0001;0.0001
15.9220;1923.7203;0.9998;0.0001;0.0001
15.9320;1924.7400;0.9998;0.0001;0.0001
15.9420;1925.7598;0.9998;0.0001;0.0001
15.9520;1926.7795;0.9998;0.0001;0.0001
15.9620;1927.7993;0.9998;0.0001;0.0001
15.9720;1928.8190;0.9998;0.0001;0.0001
15.9820;1929.8388;0.9998;0.0001;0.0001
15.9920;1930.8585;0.9998;0.0001;0.0001
16.0020;1931.8783;0.9998;0.0001;0.0001
16.0120;1932.8980;0.9998;0.0001;0.0001
16.0220;1933.9178;0.9998;0.0001;0.0001
16.0320;1934.9375;0.9998;0.0001;0.0001
16.0420;1935.9573;0.9998;0.0001;0.0001
16.0520;1936.9770;0.9998;0.0001;0.0001
16.0620;1937.9968;0.9998;0.0001;0.0001
16.0720;1939.0165;0.9998;0.0001;0.0001
16.0820;1940.0363;0.9998;0.0001;0.0001
16.0920;1941.0560;0.9998;0.0001;0.0001
16.1020;1942.0758;0.9998;0.0001;0.0001
16.1120;1943.0955;0.9998;0.0001;0.0001
16.1220;1944.1153;0.9998;0.0001;0.0001
16.1320;1945.1350;0.9998;0.0001;0.0001
16.1420;1946.1548;0.9998;0.0001;0.0001
16.1520;1947.1745;0.9998;0.0001;0.0001
16.1620;1948.1943;0.9998;0.0001;0.0001
16.1720;1949.2140;0.9998;0.0001;0.0001
16.1820;1950.2338;0.9998;0.0001;0.0001
16.1920;1951.2535;0.9998;0.0001;0.0001
16.2020;1952.2733;0.9998;0.0001;0.0001
16.2120;1953.2930;0.9998;0.0001;0.0001
16.2220;1954.3127;0.9998;0.0001;0.0001
16.2320;1955.3325;0.9998;0.0001;0.0001
16.2420;1956.3522;0.9998;0.0001;0.0001
16.2520;1957.3720;0.9998;0.0001;0.0001
16.2620;1958.3917;0.9998;0.0001;0.0001
16.2720;1959.4115;0.9998;0.0001;0.0001
16.2820;1960.4312;0.9998;0.0001;0.0001
16.2920;1961.4510;0.9998;0.0001;0.0001
16.3020;1962.4707;0.9998;0.0001;0.0001
16.3120;1963.4905;0.9998;0.0001;0.0001
16.3220;1964.5102;0.9998;0.0001;0.0001
16.3320;1965.5300;0.9998;0.0001;0.0001
16.3420;1966.5497;0.9998;0.0001;0.0001
16.3520;1967.5695;0.9998;0.0001;0.0001
16.3620;1968.5892;0.9998;0.0001;0.0001
16.3720;1969.6090;0.9998;0.0001;0.0001
16.3820;1970.6287;0.9998;0.0001;0.0001
16.3920;1971.6485;0.9998;0.0001;0.0001
16.4020;1972.6682;0.9998;0.0001;0.0001
16.4120;1973.6880;0.9998;0.0001;0.0001
16.4220;1974.7077;0.9998;0.0001;0.0001
16.4320;1975.7274;0.9998;0.0001;0.0001
16.4420;1976.7472;0.9998;0.0001;0.0001
16.4520;1977.7669;0.9998;0.0001;0.0001
16.4620;1978.7867;0.9998;0.0001;0.0001
16.4720;1979.8064;0.9998;0.0001;0.0001
16.4820;1980.8262;0.9998;0.0001;0.0001
16.4920;1981.8459;0.9998;0.0001;0.0001
16.5020;1982.8657;0.9998;0.0001;0.0001
16.5120;1983.8854;0.9998;0.0001;0.0001
16.5220;1984.9052;0.9998;0.0001;0.0001
16.5320;1985.9249;0.9998;0.0001;0.0001
16.5420;1986.9447;0.9998;0.0001;0.0001
16.5520;1987.9644;0.9998;0.0001;0.0001
16.5620;1988.9841;0.9998;0.0001;0.0001
16.5720;1990.0039;0.9998;0.0001;0.0001
16.5820;1991.0236;0.9998;0.0001;0.0001
16.5920;1992.0434;0.9998;0.0001;0.0001
16.6020;1993.0631;0.9998;0.0001;0.0001
16.6120;1994.0829;0.9998;0.0001;0.0001
16.6220;1995.1026;0.9998;0.0001;0.0001
16.6320;1996.1224;0.9998;0.0001;0.0001
16.6420;1997.1421;0.9998;0.0001;0.0001
16.6520;1998.1619;0.9998;0.0001;0.0001
16.6620;1999.1816;0.9998;0.0001;0.0001
16.6720;2000.2013;0.9998;0.0001;0.0001
16.6820;2001.2211;0.9998;0.0001;0.0001
16.6920;2002.2408;0.9998;0.0001;0.0001
16.7020;2003.2606;0.9998;0.0001;0.0001
16.7120;2004.2800;0.9998;0.0001;0.0001
16.7220;2005.2940;0.9997;0.0002;0.0002
16.7320;2006.2951;0.9995;0.0002;0.0003
16.7420;2007.2758;0.9992;0.0002;0.0005
16.7520;2008.2019;0.9986;0.0003;0.0011
16.7620;2008.8752;0.9964;0.0003;0.0033
16.7720;2009.0768;0.9912;0.0003;0.0085
16.7820;2009.1003;0.9849;0.0003;0.0149
16.7920;2009.1020;0.9784;0.0003;0.0214
16.8020;2009.1028;0.9719;0.0003;0.0279
16.8120;2009.1030;0.9654;0.0003;0.0343
16.8220;2009.1033;0.9589;0.0003;0.0408
16.8320;2009.1031;0.9524;0.0003;0.0473
16.8420;2009.1030;0.9459;0.0003;0.0538
16.8520;2009.1033;0.9394;0.0003;0.0603
16.8620;2009.1031;0.9330;0.0003;0.0668
16.8720;2009.1030;0.9265;0.0003;0.0733
16.8820;2009.1032;0.9200;0.0003;0.0798
16.8920;2009.1031;0.9135;0.0003;0.0863
16.9020;2009.1030;0.9070;0.0003;0.0927
16.9120;2009.1032;0.9005;0.0003;0.0992
16.9220;2009.1031;0.8940;0.0003;0.1057
16.9320;2009.1030;0.8875;0.0003;0.1122
16.9420;2009.1032;0.8810;0.0003;0.1187
16.9520;2009.1031;0.8746;0.0003;0.1252
16.9620;2009.1029;0.8681;0.0003;0.1317
16.9720;2009.1032;0.8616;0.0003;0.1382
16.9820;2009.1031;0.8551;0.0003;0.1447
16.9920;2009.1033;0.8486;0.0003;0.1512
17.0020;2009.1032;0.8421;0.0003;0.1576
17.0120;2009.1031;0.8356;0.0003;0.1641
17.0220;2009.1033;0.8291;0.0003;0.1706
17.0320;2009.1032;0.8226;0.0003;0.1771
17.0420;2009.1030;0.8161;0.0003;0.1836
17.0520;2009.1033;0.8097;0.0003;0.1901
17.0620;2009.1032;0.8032;0.0003;0.1966
17.0720;2009.1030;0.7967;0.0003;0.2031
17.0820;2009.1033;0.7902;0.0003;0.2096
17.0920;2009.1031;0.7837;0.0003;0.2161
17.1020;2009.1030;0.7772;0.0003;0.2225
17.1120;2009.1032;0.7707;0.0003;0.2290
17.1220;2009.1031;0.7642;0.0003;0.2355
17.1320;2009.1030;0.7577;0.0003;0.2420
17.1420;2009.1032;0.7512;0.0003;0.2485
17.1520;2009.1031;0.7448;0.0003;0.2550
17.1620;2009.1030;0.7383;0.0003;0.2615
17.1720;2009.1032;0.7318;0.0003;0.2680
17.1820;2009.1031;0.7253;0.0003;0.2745
17.1920;2009.1033;0.7188;0.0003;0.2809
17.2020;2009.1032;0.7123;0.0003;0.2874
17.2120;2009.1031;0.7058;0.0003;0.2939
17.2220;2009.1033;0.6993;0.0003;0.3004
17.2320;2009.1032;0.6928;0.0003;0.3069
17.2420;2009.1030;0.6863;0.0003;0.3134
17.2520;2009.1033;0.6799;0.0003;0.3199
17.2620;2009.1032;0.6734;0.0003;0.3264
17.2720;2009.1030;0.6669;0.0003;0.3329
17.2820;2009.1033;0.6604;0.0003;0.3394
17.2920;2009.1031;0.6539;0.0003;0.3458
17.3020;2009.1030;0.6474;0.0003;0.3523
17.3120;2009.1032;0.6409;0.0003;0.3588
17.3220;2009.1031;0.6344;0.0003;0.3653
17.3320;2009.1030;0.6279;0.0003;0.3718
17.3420;2009.1032;0.6215;0.0003;0.3783
17.3520;2009.1031;0.6150;0.0003;0.3848
17.3620;2009.1033;0.6085;0.0003;0.3913
17.3720;2009.1032;0.6020;0.0003;0.3978
17.3820;2009.1031;0.5955;0.0003;0.4043
17.3920;2009.1033;0.5890;0.0003;0.4107
17.4020;2009.1032;0.5825;0.0003;0.4172
17.4120;2009.1030;0.5760;0.0003;0.4237
17.4220;2009.1033;0.5695;0.0003;0.4302
17.4320;2009.1031;0.5630;0.0003;0.4367
17.4420;2009.1030;0.5566;0.0003;0.4432
17.4520;2009.1032;0.5501;0.0003;0.4497
17.4620;2009.1031;0.5436;0.0003;0.4562
17.4720;2009.1030;0.5371;0.0003;0.4627
17.4820;2009.1032;0.5306;0.0003;0.4692
17.4920;2009.1031;0.5241;0.0003;0.4756
17.5020;2009.1033;0.5176;0.0003;0.4821
17.5120;2009.1032;0.5111;0.0003;0.4886
17.5220;2009.1031;0.5046;0.0003;0.4951
17.5320;2009.1033;0.4981;0.0003;0.5016
17.5420;2009.1032;0.4917;0.0003;0.5081
17.5520;2009.1031;0.4852;0.0003;0.5146
17.5620;2009.1033;0.4787;0.0003;0.5211
17.5720;2009.1031;0.4722;0.0003;0.5276
17.5820;2009.1030;0.4657;0.0003;0.5341
17.5920;2009.1032;0.4592;0.0003;0.5405
17.6020;2009.1031;0.4527;0.0003;0.5470
17.6120;2009.1030;0.4462;0.0003;0.5535
17.6220;2009.1032;0.4397;0.0003;0.5600
17.6320;2009.1031;0.4332;0.0003;0.5665
17.6420;2009.1033;0.4268;0.0003;0.5730
17.6520;2009.1032;0.4203;0.0003;0.5795
17.6620;2009.1031;0.4138;0.0003;0.5860
17.6720;2009.1033;0.4073;0.0003;0.5925
17.6820;2009.1032;0.4008;0.0003;0.5989
17.6920;2009.1030;0.3943;0.0003;0.6054
17.7020;2009.1033;0.3878;0.0003;0.6119
17.7120;2009.1031;0.3813;0.0003;0.6184
17.7220;2009.1030;0.3748;0.0003;0.6249
17.7320;2009.1032;0.3684;0.0003;0.6314
17.7420;2009.1031;0.3619;0.0003;0.6379
17.7520;2009.1033;0.3554;0.0003;0.6444
17.7620;2009.1032;0.3489;0.0003;0.6509
17.7720;2009.1031;0.3424;0.0003;0.6574
17.7820;2009.1033;0.3359;0.0003;0.6638
17.7920;2009.1032;0.3294;0.0003;0.6703
17.8020;2009.1031;0.3229;0.0003;0.6768
17.8120;2009.1033;0.3164;0.0003;0.6833
17.8220;2009.1031;0.3099;0.0003;0.6898
17.8320;2009.1030;0.3035;0.0003;0.6963
17.8420;2009.1032;0.2970;0.0003;0.7028
17.8520;2009.1031;0.2905;0.0003;0.7093
17.8620;2009.1030;0.2840;0.0003;0.7158
17.8720;2009.1032;0.2775;0.0003;0.7223
17.8820;2009.1031;0.2710;0.0003;0.7287
17.8920;2009.1033;0.2645;0.0003;0.7352
17.9020;2009.1032;0.2580;0.0003;0.7417
17.9120;2009.1031;0.2515;0.0003;0.7482
17.9220;2009.1033;0.2450;0.0003;0.7547
17.9320;2009.1032;0.2386;0.0003;0.7612
17.9420;2009.1030;0.2321;0.0003;0.7677
17.9520;2009.1032;0.2256;0.0003;0.7742
17.9620;2009.1031;0.2191;0.0003;0.7807
17.9720;2009.1030;0.2126;0.0003;0.7872
17.9820;2009.1032;0.2061;0.0003;0.7936
17.9920;2009.1031;0.1996;0.0003;0.8001
18.0020;2009.1033;0.1931;0.0003;0.8066
18.0120;2009.1032;0.1866;0.0003;0.8131
18.0220;2009.1031;0.1801;0.0003;0.8196
18.0320;2009.1033;0.1737;0.0003;0.8261
18.0420;2009.1032;0.1672;0.0003;0.8326
18.0520;2009.1030;0.1607;0.0003;0.8391
18.0620;2009.1032;0.1542;0.0003;0.8456
18.0720;2009.1031;0.1477;0.0003;0.8520
18.0820;2009.1033;0.1412;0.0003;0.8585
18.0920;2009.1032;0.1347;0.0003;0.8650
18.1020;2009.1031;0.1282;0.0003;0.8715
18.1120;2009.1033;0.1217;0.0003;0.8780
18.1220;2009.1032;0.1153;0.0003;0.8845
18.1320;2009.1031;0.1088;0.0003;0.8910
18.1420;2009.1033;0.1023;0.0003;0.8975
18.1520;2009.1031;0.0958;0.0003;0.9040
18.1620;2009.1030;0.0893;0.0003;0.9105
18.1720;2009.1032;0.0828;0.0003;0.9169
18.1820;2009.1031;0.0763;0.0003;0.9234
18.1920;2009.1033;0.0698;0.0003;0.9299
18.2020;2009.1032;0.0633;0.0003;0.9364
18.2120;2009.1031;0.0568;0.0003;0.9429
18.2220;2009.1033;0.0504;0.0003;0.9494
18.2320;2009.1032;0.0439;0.0003;0.9559
18.2420;2009.1031;0.0374;0.0003;0.9624
18.2520;2009.1033;0.0309;0.0003;0.9689
18.2620;2009.1032;0.0244;0.0003;0.9754
18.2720;2009.1031;0.0179;0.0003;0.9818
18.2820;2009.1031;0.0114;0.0003;0.9883
18.2920;2009.1033;0.0049;0.0003;0.9948
18.3020;2009.3443;0.0007;0.0003;0.9991
18.3120;2010.0421;0.0006;0.0003;0.9991
18.3220;2010.7406;0.0006;0.0003;0.9991
18.3320;2011.4394;0.0006;0.0003;0.9991
18.3420;2012.1384;0.0006;0.0003;0.9992
18.3520;2012.8376;0.0006;0.0003;0.9992
18.3620;2013.5369;0.0006;0.0003;0.9992
18.3720;2014.2364;0.0005;0.0003;0.9992
18.3820;2014.9360;0.0005;0.0003;0.9992
18.3920;2015.6357;0.0005;0.0003;0.9992
18.4020;2016.3354;0.0005;0.0002;0.9992
18.4120;2017.0353;0.0005;0.0002;0.9993
18.4220;2017.7352;0.0005;0.0002;0.9993
18.4320;2018.4351;0.0005;0.0002;0.9993
18.4420;2019.1351;0.0005;0.0002;0.9993
18.4520;2019.8352;0.0005;0.0002;0.9993
18.4620;2020.5353;0.0005;0.0002;0.9993
18.4720;2021.2354;0.0004;0.0002;0.9993
18.4820;2021.9356;0.0004;0.0002;0.9993
18.4920;2022.6358;0.0004;0.0002;0.9993
18.5020;2023.3361;0.0004;0.0002;0.9993
18.5120;2024.0363;0.0004;0.0002;0.9993
18.5220;2024.7366;0.0004;0.0002;0.9993
18.5320;2025.4369;0.0004;0.0002;0.9993
18.5420;2026.1372;0.0004;0.0002;0.9993
18.5520;2026.8376;0.0004;0.0002;0.9994
18.5620;2027.5380;0.0004;0.0002;0.9994
18.5720;2028.2384;0.0004;0.0002;0.9994
18.5820;2028.9388;0.0004;0.0002;0.9994
18.5920;2029.6392;0.0004;0.0002;0.9994
18.6020;2030.3396;0.0004;0.0002;0.9994
18.6120;2031.0400;0.0004;0.0002;0.9994
18.6220;2031.7405;0.0004;0.0002;0.9994
18.6320;2032.4410;0.0004;0.0002;0.9994
18.6420;2033.1414;0.0004;0.0002;0.9994
18.6520;2033.8419;0.0004;0.0002;0.9994
18.6620;2034.5424;0.0004;0.0002;0.9994
18.6720;2035.2429;0.0004;0.0002;0.9994
18.6820;2035.9435;0.0004;0.0002;0.9994
18.6920;2036.6440;0.0004;0.0002;0.9994
18.7020;2037.3445;0.0004;0.0002;0.9994
18.7120;2038.0451;0.0004;0.0002;0.9994
18.7220;2038.7456;0.0003;0.0002;0.9994
18.7320;2039.4462;0.0003;0.0002;0.9994
18.7420;2040.1467;0.0003;0.0002;0.9994
18.7520;2040.8473;0.0003;0.0002;0.9994
18.7620;2041.5479;0.0003;0.0002;0.9994
18.7720;2042.2484;0.0003;0.0002;0.9994
18.7820;2042.9490;0.0003;0.0002;0.9994
18.7920;2043.6496;0.0003;0.0002;0.9994
18.8020;2044.3502;0.0003;0.0002;0.9994
18.8120;2045.0508;0.0003;0.0002;0.9994
18.8220;2045.7514;0.0003;0.0002;0.9994
18.8320;2046.4520;0.0003;0.0002;0.9994
18.8420;2047.1526;0.0003;0.0002;0.9994
18.8520;2047.8532;0.0003;0.0002;0.9995
18.8620;2048.5539;0.0003;0.0002;0.9995
18.8720;2049.2545;0.0003;0.0002;0.9995
18.8820;2049.9551;0.0003;0.0002;0.9995
18.8920;2050.6557;0.0003;0.0002;0.9995
18.9020;2051.3564;0.0003;0.0002;0.9995
18.9120;2052.0570;0.0003;0.0002;0.9995
18.9220;2052.7576;0.0003;0.0002;0.9995
18.9320;2053.4583;0.0003;0.0002;0.9995
18.9420;2054.1589;0.0003;0.0002;0.9995
18.9520;2054.8596;0.0003;0.0002;0.9995
18.9620;2055.5602;0.0003;0.0002;0.9995
18.9720;2056.2609;0.0003;0.0002;0.9995
18.9820;2056.9615;0.0003;0.0002;0.9995
18.9920;2057.6622;0.0003;0.0002;0.9995
19.0020;2058.3629;0.0003;0.0002;0.9995
19.0120;2059.0635;0.0003;0.0002;0.9995
19.0220;2059.7642;0.0003;0.0002;0.9995
19.0320;2060.4649;0.0003;0.0002;0.9995
19.0420;2061.1655;0.0003;0.0002;0.9995
19.0520;2061.8662;0.0003;0.0002;0.9995
19.0620;2062.5669;0.0003;0.0002;0.9995
19.0720;2063.2676;0.0003;0.0002;0.9995
19.0820;2063.9682;0.0003;0.0002;0.9995
19.0920;2064.6689;0.0003;0.0002;0.9995
19.1020;2065.3696;0.0003;0.0002;0.9995
19.1120;2066.0703;0.0003;0.0002;0.9995
19.1220;2066.7710;0.0003;0.0002;0.9995
19.1320;2067.4717;0.0003;0.0002;0.9995
19.1420;2068.1723;0.0003;0.0002;0.9995
19.1520;2068.8730;0.0003;0.0002;0.9995
19.1620;2069.5737;0.0003;0.0002;0.9995
19.1720;2070.2744;0.0003;0.0002;0.9995
19.1820;2070.9751;0.0003;0.0002;0.9995
19.1920;2071.6758;0.0003;0.0002;0.9995
19.2020;2072.3765;0.0003;0.0002;0.9995
19.2120;2073.0772;0.0003;0.0002;0.9995
19.2220;2073.7779;0.0003;0.0002;0.9995
19.2320;2074.4786;0.0003;0.0002;0.9995
19.2420;2075.1793;0.0003;0.0002;0.9995
19.2520;2075.8800;0.0003;0.0002;0.9995
19.2620;2076.5807;0.0003;0.0002;0.9995
19.2720;2077.2814;0.0003;0.0002;0.9995
19.2820;2077.9821;0.0003;0.0002;0.9995
19.2920;2078.6828;0.0003;0.0002;0.9995
19.3020;2079.3835;0.0003;0.0002;0.9995
19.3120;2080.0842;0.0003;0.0002;0.9995
19.3220;2080.7850;0.0003;0.0002;0.9995
19.3320;2081.4857;0.0003;0.0002;0.9995
19.3420;2082.1864;0.0003;0.0002;0.9995
19.3520;2082.8871;0.0003;0.0002;0.9995
19.3620;2083.5878;0.0003;0.0002;0.9995
19.3720;2084.2885;0.0003;0.0002;0.9995
19.3820;2084.9892;0.0003;0.0002;0.9995
19.3920;2085.6899;0.0003;0.0002;0.9995
19.4020;2086.3907;0.0003;0.0002;0.9995
19.4120;2087.0914;0.0002;0.0002;0.9995
19.4220;2087.7921;0.0002;0.0002;0.9995
19.4320;2088.4928;0.0002;0.0002;0.9995
19.4420;2089.1935;0.0002;0.0002;0.9995
19.4520;2089.8943;0.0002;0.0002;0.9995
19.4620;2090.5950;0.0002;0.0002;0.9995
19.4720;2091.2957;0.0002;0.0002;0.9995
19.4820;2091.9964;0.0002;0.0002;0.9995
19.4920;2092.6972;0.0002;0.0002;0.9996
19.5020;2093.3979;0.0002;0.0002;0.9996
19.5120;2094.0986;0.0002;0.0002;0.9996
19.5220;2094.7993;0.0002;0.0002;0.9996
19.5320;2095.5001;0.0002;0.0002;0.9996
19.5420;2096.2008;0.0002;0.0002;0.9996
19.5520;2096.9015;0.0002;0.0002;0.9996
19.5620;2097.6022;0.0002;0.0002;0.9996
19.5720;2098.3030;0.0002;0.0002;0.9996
19.5820;2099.0037;0.0002;0.0002;0.9996
19.5920;2099.7044;0.0002;0.0002;0.9996
19.6020;2100.4052;0.0002;0.0002;0.9996
19.6120;2101.1059;0.0002;0.0002;0.9996
19.6220;2101.8066;0.0002;0.0002;0.9996
19.6320;2102.5074;0.0002;0.0002;0.9996
19.6420;2103.2081;0.0002;0.0002;0.9996
19.6520;2103.9088;0.0002;0.0002;0.9996
19.6620;2104.6096;0.0002;0.0002;0.9996
19.6720;2105.3103;0.0002;0.0002;0.9996
19.6820;2106.0110;0.0002;0.0002;0.9996
19.6920;2106.7118;0.0002;0.0002;0.9996
19.7020;2107.4125;0.0002;0.0002;0.9996
19.7120;2108.1132;0.0002;0.0002;0.9996
19.7220;2108.8140;0.0002;0.0002;0.9996
19.7320;2109.5147;0.0002;0.0002;0.9996
19.7420;2110.2155;0.0002;0.0002;0.9996
19.7520;2110.9162;0.0002;0.0002;0.9996
19.7620;2111.6169;0.0002;0.0002;0.9996
19.7720;2112.3177;0.0002;0.0002;0.9996
19.7820;2113.0184;0.0002;0.0002;0.9996
19.7920;2113.7191;0.0002;0.0002;0.9996
19.8020;2114.4199;0.0002;0.0002;0.9996
19.8120;2115.1206;0.0002;0.0002;0.9996
19.8220;2115.8214;0.0002;0.0002;0.9996
19.8320;2116.5221;0.0002;0.0002;0.9996
19.8420;2117.2229;0.0002;0.0002;0.9996
19.8520;2117.9236;0.0002;0.0002;0.9996
19.8620;2118.6243;0.0002;0.0002;0.9996
19.8720;2119.3251;0.0002;0.0002;0.9996
19.8820;2120.0258;0.0002;0.0002;0.9996
19.8920;2120.7266;0.0002;0.0002;0.9996
19.9020;2121.4273;0.0002;0.0002;0.9996
19.9120;2122.1281;0.0002;0.0002;0.9996
19.9220;2122.8288;0.0002;0.0002;0.9996
19.9320;2123.5295;0.0002;0.0002;0.9996
19.9420;2124.2303;0.0002;0.0002;0.9996
19.9520;2124.9310;0.0002;0.0002;0.9996
19.9620;2125.6318;0.0002;0.0002;0.9996
19.9720;2126.3325;0.0002;0.0002;0.9996
19.9820;2127.0333;0.0002;0.0002;0.9996
19.9920;2127.7340;0.0002;0.0002;0.9996
20.0020;2128.1544;0.0002;0.0002;0.9996
20.0120;2127.4537;0.0002;0.0002;0.9996
20.0220;2126.7529;0.0002;0.0002;0.9996
20.0320;2126.0522;0.0002;0.0002;0.9996
20.0420;2125.3515;0.0002;0.0002;0.9996
20.0520;2124.6507;0.0002;0.0002;0.9996
20.0620;2123.9500;0.0002;0.0002;0.9996
20.0720;2123.2492;0.0002;0.0002;0.9996
20.0820;2122.5485;0.0002;0.0002;0.9996
20.0920;2121.8477;0.0002;0.0002;0.9996
20.1020;2121.1470;0.0002;0.0002;0.9996
20.1120;2120.4462;0.0002;0.0002;0.9996
20.1220;2119.7455;0.0002;0.0002;0.9996
20.1320;2119.0448;0.0002;0.0002;0.9996
20.1420;2118.3440;0.0002;0.0002;0.9996
20.1520;2117.6433;0.0002;0.0002;0.9996
20.1620;2116.9425;0.0002;0.0002;0.9996
20.1720;2116.2418;0.0002;0.0002;0.9996
20.1820;2115.5410;0.0002;0.0002;0.9996
20.1920;2114.8403;0.0002;0.0002;0.9996
20.2020;2114.1396;0.0002;0.0002;0.9996
20.2120;2113.4388;0.0002;0.0002;0.9996
20.2220;2112.7381;0.0002;0.0002;0.9996
20.2320;2112.0373;0.0002;0.0002;0.9996
20.2420;2111.3366;0.0002;0.0002;0.9996
20.2520;2110.6359;0.0002;0.0002;0.9996
20.2620;2109.9351;0.0002;0.0002;0.9996
20.2720;2109.2344;0.0002;0.0002;0.9996
20.2820;2108.5337;0.0002;0.0002;0.9996
20.2920;2107.8329;0.0002;0.0002;0.9996
20.3020;2107.1322;0.0002;0.0002;0.9996
20.3120;2106.4314;0.0002;0.0002;0.9996
20.3220;2105.7307;0.0002;0.0002;0.9996
20.3320;2105.0300;0.0002;0.0002;0.9996
20.3420;2104.3292;0.0002;0.0002;0.9996
20.3520;2103.6285;0.0002;0.0002;0.9996
20.3620;2102.9278;0.0002;0.0002;0.9996
20.3720;2102.2270;0.0002;0.0002;0.9996
20.3820;2101.5263;0.0002;0.0002;0.9996
20.3920;2100.8256;0.0002;0.0002;0.9996
20.4020;2100.1248;0.0002;0.0002;0.9996
20.4120;2099.4241;0.0002;0.0002;0.9996
20.4220;2098.7234;0.0002;0.0002;0.9996
20.4320;2098.0227;0.0002;0.0002;0.9996
20.4420;2097.3219;0.0002;0.0002;0.9996
20.4520;2096.6212;0.0002;0.0002;0.9996
20.4620;2095.9205;0.0002;0.0002;0.9996
20.4720;2095.2197;0.0002;0.0002;0.9996
20.4820;2094.5190;0.0002;0.0002;0.9996
20.4920;2093.8183;0.0002;0.0002;0.9996
20.5020;2093.1176;0.0002;0.0002;0.9996
20.5120;2092.4168;0.0002;0.0002;0.9996
20.5220;2091.7161;0.0002;0.0002;0.9995
20.5320;2091.0154;0.0002;0.0002;0.9995
20.5420;2090.3147;0.0002;0.0002;0.9995
20.5520;2089.6139;0.0002;0.0002;0.9995
20.5620;2088.9132;0.0002;0.0002;0.9995
20.5720;2088.2125;0.0002;0.0002;0.9995
20.5820;2087.5118;0.0002;0.0002;0.9995
20.5920;2086.8111;0.0002;0.0002;0.9995
20.6020;2086.1103;0.0003;0.0002;0.9995
20.6120;2085.4096;0.0003;0.0002;0.9995
20.6220;2084.7089;0.0003;0.0002;0.9995
20.6320;2084.0082;0.0003;0.0002;0.9995
20.6420;2083.3075;0.0003;0.0002;0.9995
20.6520;2082.6068;0.0003;0.0002;0.9995
20.6620;2081.9061;0.0003;0.0002;0.9995
20.6720;2081.2053;0.0003;0.0002;0.9995
20.6820;2080.5046;0.0003;0.0002;0.9995
20.6920;2079.8039;0.0003;0.0002;0.9995
20.7020;2079.1032;0.0003;0.0002;0.9995
20.7120;2078.4025;0.0003;0.0002;0.9995
20.7220;2077.7018;0.0003;0.0002;0.9995
20.7320;2077.0011;0.0003;0.0002;0.9995
20.7420;2076.3004;0.0003;0.0002;0.9995
20.7520;2075.5997;0.0003;0.0002;0.9995
20.7620;2074.8990;0.0003;0.0002;0.9995
20.7720;2074.1983;0.0003;0.0002;0.9995
20.7820;2073.4976;0.0003;0.0002;0.9995
20.7920;2072.7969;0.0003;0.0002;0.9995
20.8020;2072.0962;0.0003;0.0002;0.9995
20.8120;2071.3955;0.0003;0.0002;0.9995
20.8220;2070.6948;0.0003;0.0002;0.9995
20.8320;2069.9941;0.0003;0.0002;0.9995
20.8420;2069.2934;0.0003;0.0002;0.9995
20.8520;2068.5927;0.0003;0.0002;0.9995
20.8620;2067.8920;0.0003;0.0002;0.9995
20.8720;2067.1913;0.0003;0.0002;0.9995
20.8820;2066.4906;0.0003;0.0002;0.9995
20.8920;2065.7900;0.0003;0.0002;0.9995
20.9020;2065.0893;0.0003;0.0002;0.9995
20.9120;2064.3886;0.0003;0.0002;0.9995
20.9220;2063.6879;0.0003;0.0002;0.9995
20.9320;2062.9872;0.0003;0.0002;0.9995
20.9420;2062.2866;0.0003;0.0002;0.9995
20.9520;2061.5859;0.0003;0.0002;0.9995
20.9620;2060.8852;0.0003;0.0002;0.9995
20.9720;2060.1845;0.0003;0.0002;0.9995
20.9820;2059.4839;0.0003;0.0002;0.9995
20.9920;2058.7832;0.0003;0.0002;0.9995
21.0020;2058.0826;0.0003;0.0002;0.9995
21.0120;2057.3819;0.0003;0.0002;0.9995
21.0220;2056.6812;0.0003;0.0002;0.9995
21.0320;2055.9806;0.0003;0.0002;0.9995
21.0420;2055.2799;0.0003;0.0002;0.9995
21.0520;2054.5793;0.0003;0.0002;0.9995
21.0620;2053.8786;0.0003;0.0002;0.9995
21.0720;2053.1780;0.0003;0.0002;0.9995
21.0820;2052.4773;0.0003;0.0002;0.9995
21.0920;2051.7767;0.0003;0.0002;0.9995
21.1020;2051.0761;0.0003;0.0002;0.9995
21.1120;2050.3754;0.0003;0.0002;0.9995
21.1220;2049.6748;0.0003;0.0002;0.9995
21.1320;2048.9742;0.0003;0.0002;0.9995
21.1420;2048.2735;0.0003;0.0002;0.9995
21.1520;2047.5729;0.0003;0.0002;0.9995
21.1620;2046.8723;0.0003;0.0002;0.9994
21.1720;2046.1717;0.0003;0.0002;0.9994
21.1820;2045.4711;0.0003;0.0002;0.9994
21.1920;2044.7705;0.0003;0.0002;0.9994
21.2020;2044.0699;0.0003;0.0002;0.9994
21.2120;2043.3693;0.0003;0.0002;0.9994
21.2220;2042.6687;0.0003;0.0002;0.9994
21.2320;2041.9681;0.0003;0.0002;0.9994
21.2420;2041.2676;0.0003;0.0002;0.9994
21.2520;2040.5670;0.0003;0.0002;0.9994
21.2620;2039.8664;0.0003;0.0002;0.9994
21.2720;2039.1659;0.0003;0.0002;0.9994
21.2820;2038.4653;0.0003;0.0002;0.9994
21.2920;2037.7648;0.0004;0.0002;0.9994
21.3020;2037.0642;0.0004;0.0002;0.9994
21.3120;2036.3637;0.0004;0.0002;0.9994
21.3220;2035.6632;0.0004;0.0002;0.9994
21.3320;2034.9627;0.0004;0.0002;0.9994
21.3420;2034.2621;0.0004;0.0002;0.9994
21.3520;2033.5617;0.0004;0.0002;0.9994
21.3620;2032.8612;0.0004;0.0002;0.9994
21.3720;2032.1607;0.0004;0.0002;0.9994
21.3820;2031.4602;0.0004;0.0002;0.9994
21.3920;2030.7598;0.0004;0.0002;0.9994
21.4020;2030.0593;0.0004;0.0002;0.9994
21.4120;2029.3589;0.0004;0.0002;0.9994
21.4220;2028.6585;0.0004;0.0002;0.9994
21.4320;2027.9581;0.0004;0.0002;0.9994
21.4420;2027.2577;0.0004;0.0002;0.9994
21.4520;2026.5573;0.0004;0.0002;0.9994
21.4620;2025.8570;0.0004;0.0002;0.9993
21.4720;2025.1567;0.0004;0.0002;0.9993
21.4820;2024.4564;0.0004;0.0002;0.9993
21.4920;2023.7561;0.0004;0.0002;0.9993
21.5020;2023.0558;0.0004;0.0002;0.9993
21.5120;2022.3556;0.0004;0.0002;0.9993
21.5220;2021.6554;0.0004;0.0002;0.9993
21.5320;2020.9552;0.0005;0.0002;0.9993
21.5420;2020.2551;0.0005;0.0002;0.9993
21.5520;2019.5550;0.0005;0.0002;0.9993
21.5620;2018.8549;0.0005;0.0002;0.9993
21.5720;2018.1549;0.0005;0.0002;0.9993
21.5820;2017.4550;0.0005;0.0002;0.9993
21.5920;2016.7551;0.0005;0.0002;0.9993
21.6020;2016.0553;0.0005;0.0002;0.9992
21.6120;2015.3555;0.0005;0.0003;0.9992
21.6220;2014.6559;0.0005;0.0003;0.9992
21.6320;2013.9563;0.0005;0.0003;0.9992
21.6420;2013.2569;0.0006;0.0003;0.9992
21.6520;2012.5575;0.0006;0.0003;0.9992
21.6620;2011.8584;0.0006;0.0003;0.9992
21.6720;2011.1594;0.0006;0.0003;0.9991
21.6820;2010.4607;0.0006;0.0003;0.9991
21.6920;2009.7622;0.0006;0.0003;0.9991
21.7020;2009.0641;0.0007;0.0003;0.9991
21.7120;2008.3661;0.0007;0.0003;0.9990
21.7220;2007.6678;0.0007;0.0003;0.9990
21.7320;2006.9686;0.0007;0.0003;0.9990
21.7420;2006.2685;0.0007;0.0003;0.9990
21.7520;2005.5679;0.0008;0.0003;0.9990
21.7620;2004.8671;0.0008;0.0003;0.9990
21.7720;2004.1662;0.0008;0.0003;0.9990
21.7820;2003.4652;0.0008;0.0003;0.9990
21.7920;2002.7643;0.0008;0.0003;0.9990
21.8020;2002.0633;0.0008;0.0003;0.9990
21.8120;2001.3624;0.0008;0.0003;0.9990
21.8220;2000.6614;0.0008;0.0003;0.9990
21.8320;1999.9604;0.0008;0.0003;0.9990
21.8420;1999.2595;0.0008;0.0003;0.9990
21.8520;1998.5585;0.0008;0.0003;0.9990
21.8620;1997.8575;0.0008;0.0003;0.9990
21.8720;1997.1566;0.0008;0.0003;0.9990
21.8820;1996.4556;0.0008;0.0003;0.9990
21.8920;1995.7546;0.0008;0.0003;0.9990
21.9020;1995.0537;0.0008;0.0003;0.9990
21.9120;1994.3527;0.0008;0.0003;0.9990
21.9220;1993.6518;0.0008;0.0003;0.9990
21.9320;1992.9508;0.0008;0.0003;0.9990
21.9420;1992.2498;0.0008;0.0003;0.9990
21.9520;1991.5489;0.0008;0.0003;0.9990
21.9620;1990.8479;0.0008;0.0003;0.9990
21.9720;1990.1469;0.0008;0.0003;0.9990
21.9820;1989.4460;0.0008;0.0003;0.9990
21.9920;1988.7450;0.0008;0.0003;0.9990
22.0020;1988.0440;0.0008;0.0003;0.9990
22.0120;1987.3431;0.0008;0.0003;0.9990
22.0220;1986.6421;0.0008;0.0003;0.9990
22.0320;1985.9411;0.0008;0.0003;0.9990
22.0420;1985.2402;0.0008;0.0003;0.9990
22.0520;1984.5392;0.0008;0.0003;0.9990
22.0620;1983.8382;0.0008;0.0003;0.9990
22.0720;1983.1373;0.0008;0.0003;0.9990
22.0820;1982.4363;0.0008;0.0003;0.9990
22.0920;1981.7353;0.0008;0.0003;0.9990
22.1020;1981.0344;0.0008;0.0003;0.9990
22.1120;1980.3334;0.0008;0.0003;0.9990
22.1220;1979.6324;0.0008;0.0003;0.9990
22.1320;1978.9315;0.0008;0.0003;0.9990
22.1420;1978.2305;0.0008;0.0003;0.9990
22.1520;1977.5295;0.0008;0.0003;0.9990
22.1620;1976.8286;0.0008;0.0003;0.9990
22.1720;1976.1276;0.0008;0.0003;0.9990
22.1820;1975.4266;0.0008;0.0003;0.9990
22.1920;1974.7257;0.0008;0.0003;0.9990
22.2020;1974.0247;0.0008;0.0003;0.9990
22.2120;1973.3237;0.0008;0.0003;0.9990
22.2220;1972.6227;0.0008;0.0003;0.9990
22.2320;1971.9218;0.0008;0.0003;0.9990
22.2420;1971.2208;0.0008;0.0003;0.9990
22.2520;1970.5198;0.0008;0.0003;0.9990
22.2620;1969.8189;0.0008;0.0003;0.9990
22.2720;1969.1179;0.0008;0.0003;0.9990
22.2820;1968.4169;0.0008;0.0003;0.9990
22.2920;1967.7159;0.0008;0.0003;0.9990
22.3020;1967.0150;0.0008;0.0003;0.9989
22.3120;1966.3140;0.0008;0.0003;0.9989
22.3220;1965.6130;0.0008;0.0003;0.9989
22.3320;1964.9121;0.0008;0.0003;0.9989
22.3420;1964.2111;0.0008;0.0003;0.9989
22.3520;1963.5101;0.0008;0.0003;0.9989
22.3620;1962.8091;0.0008;0.0003;0.9989
22.3720;1962.1082;0.0008;0.0003;0.9989
22.3820;1961.4072;0.0008;0.0003;0.9989
22.3920;1960.7062;0.0008;0.0003;0.9989
22.4020;1960.0052;0.0008;0.0003;0.9989
22.4120;1959.3043;0.0008;0.0003;0.9989
22.4220;1958.6033;0.0008;0.0003;0.9989
22.4320;1957.9023;0.0008;0.0003;0.9989
22.4420;1957.2014;0.0008;0.0003;0.9989
22.4520;1956.5004;0.0008;0.0003;0.9989
22.4620;1955.7994;0.0008;0.0003;0.9989
22.4720;1955.0984;0.0008;0.0003;0.9989
22.4820;1954.3974;0.0008;0.0003;0.9989
22.4920;1953.6965;0.0008;0.0003;0.9989
22.5020;1952.9955;0.0008;0.0003;0.9989
22.5120;1952.2945;0.0008;0.0003;0.9989
22.5220;1951.5935;0.0008;0.0003;0.9989
22.5320;1950.8926;0.0008;0.0003;0.9989
22.5420;1950.1916;0.0008;0.0003;0.9989
22.5520;1949.4906;0.0008;0.0003;0.9989
22.5620;1948.7896;0.0008;0.0003;0.9989
22.5720;1948.0887;0.0008;0.0003;0.9989
22.5820;1947.3877;0.0008;0.0003;0.9989
22.5920;1946.6867;0.0008;0.0003;0.9989
22.6020;1945.9857;0.0008;0.0003;0.9989
22.6120;1945.2847;0.0008;0.0003;0.9989
22.6220;1944.5838;0.0008;0.0003;0.9989
22.6320;1943.8828;0.0008;0.0003;0.9989
22.6420;1943.1818;0.0008;0.0003;0.9989
22.6520;1942.4808;0.0008;0.0003;0.9989
22.6620;1941.7798;0.0008;0.0003;0.9989
22.6720;1941.0789;0.0008;0.0003;0.9989
22.6820;1940.3779;0.0008;0.0003;0.9989
22.6920;1939.6769;0.0008;0.0003;0.9989
22.7020;1938.9759;0.0008;0.0003;0.9989
22.7120;1938.2749;0.0008;0.0003;0.9989
22.7220;1937.5739;0.0008;0.0003;0.9989
22.7320;1936.8730;0.0008;0.0003;0.9989
22.7420;1936.1720;0.0008;0.0003;0.9989
22.7520;1935.4710;0.0008;0.0003;0.9989
22.7620;1934.7700;0.0008;0.0003;0.9989
22.7720;1934.0690;0.0008;0.0003;0.9989
22.7820;1933.3680;0.0008;0.0003;0.9989
22.7920;1932.6671;0.0008;0.0003;0.9989
22.8020;1931.9661;0.0008;0.0003;0.9989
22.8120;1931.2651;0.0008;0.0003;0.9989
22.8220;1930.5641;0.0008;0.0003;0.9989
22.8320;1929.8631;0.0008;0.0003;0.9989
22.8420;1929.1621;0.0008;0.0003;0.9989
22.8520;1928.4611;0.0008;0.0004;0.9989
22.8620;1927.7601;0.0008;0.0004;0.9989
22.8720;1927.0592;0.0008;0.0004;0.9989
22.8820;1926.3582;0.0008;0.0004;0.9989
22.8920;1925.6572;0.0008;0.0004;0.9989
22.9020;1924.9562;0.0008;0.0004;0.9989
22.9120;1924.2552;0.0008;0.0004;0.9989
22.9220;1923.5542;0.0008;0.0004;0.9989
22.9320;1922.8532;0.0008;0.0004;0.9989
22.9420;1922.1522;0.0008;0.0004;0.9989
22.9520;1921.4512;0.0008;0.0004;0.9989
22.9620;1920.7502;0.0008;0.0004;0.9989
22.9720;1920.0493;0.0008;0.0004;0.9989
22.9820;1919.3483;0.0008;0.0004;0.9989
22.9920;1918.6473;0.0008;0.0004;0.9989
23.0020;1917.9463;0.0008;0.0004;0.9989
23.0120;1917.2453;0.0008;0.0004;0.9989
23.0220;1916.5443;0.0008;0.0004;0.9989
23.0320;1915.8433;0.0008;0.0004;0.9989
23.0420;1915.1423;0.0008;0.0004;0.9989
23.0520;1914.4413;0.0008;0.0004;0.9989
23.0620;1913.7403;0.0008;0.0004;0.9989
23.0720;1913.0393;0.0008;0.0004;0.9989
23.0820;1912.3383;0.0008;0.0004;0.9989
23.0920;1911.6373;0.0008;0.0004;0.9989
23.1020;1910.9363;0.0008;0.0004;0.9989
23.1120;1910.2353;0.0008;0.0004;0.9989
23.1220;1909.5343;0.0008;0.0004;0.9989
23.1320;1908.8333;0.0008;0.0004;0.9989
23.1420;1908.1323;0.0008;0.0004;0.9989
23.1520;1907.4313;0.0008;0.0004;0.9989
23.1620;1906.7303;0.0008;0.0004;0.9989
23.1720;1906.0293;0.0008;0.0004;0.9989
23.1820;1905.3283;0.0008;0.0004;0.9989
23.1920;1904.6273;0.0008;0.0004;0.9988
23.2020;1903.9263;0.0008;0.0004;0.9988
23.2120;1903.2253;0.0008;0.0004;0.9988
23.2220;1902.5243;0.0008;0.0004;0.9988
23.2320;1901.8233;0.0008;0.0004;0.9988
23.2420;1901.1223;0.0008;0.0004;0.9988
23.2520;1900.4213;0.0008;0.0004;0.9988
23.2620;1899.7203;0.0008;0.0004;0.9988
23.2720;1899.0193;0.0008;0.0004;0.9988
23.2820;1898.3183;0.0008;0.0004;0.9988
23.2920;1897.6173;0.0008;0.0004;0.9988
23.3020;1896.9163;0.0008;0.0004;0.9988
23.3120;1896.2153;0.0008;0.0004;0.9988
23.3220;1895.5143;0.0008;0.0004;0.9988
23.3320;1894.8133;0.0008;0.0004;0.9988
23.3420;1894.1123;0.0008;0.0004;0.9988
23.3520;1893.4112;0.0008;0.0004;0.9988
23.3620;1892.7102;0.0008;0.0004;0.9988
23.3720;1892.0092;0.0008;0.0004;0.9988
23.3820;1891.3082;0.0008;0.0004;0.9988
23.3920;1890.6072;0.0008;0.0004;0.9988
23.4020;1889.9062;0.0008;0.0004;0.9988
23.4120;1889.2052;0.0008;0.0004;0.9988
23.4220;1888.5042;0.0008;0.0004;0.9988
23.4320;1887.8031;0.0008;0.0004;0.9988
23.4420;1887.1021;0.0008;0.0004;0.9988
23.4520;1886.4011;0.0008;0.0004;0.9988
23.4620;1885.7001;0.0008;0.0004;0.9988
23.4720;1884.9991;0.0008;0.0004;0.9988
23.4820;1884.2981;0.0008;0.0004;0.9988
23.4920;1883.5971;0.0008;0.0004;0.9988
23.5020;1882.8960;0.0008;0.0004;0.9988
23.5120;1882.1950;0.0008;0.0005;0.9988
23.5220;1881.4940;0.0008;0.0005;0.9988
23.5320;1880.7930;0.0008;0.0005;0.9988
23.5420;1880.0920;0.0008;0.0005;0.9988
23.5520;1879.3909;0.0008;0.0005;0.9988
23.5620;1878.6899;0.0008;0.0005;0.9988
23.5720;1877.9889;0.0008;0.0005;0.9988
23.5820;1877.2879;0.0008;0.0005;0.9988
23.5920;1876.5868;0.0008;0.0005;0.9988
23.6020;1875.8858;0.0008;0.0005;0.9988
23.6120;1875.1848;0.0008;0.0005;0.9988
23.6220;1874.4838;0.0008;0.0005;0.9988
23.6320;1873.7827;0.0008;0.0005;0.9988
23.6420;1873.0817;0.0008;0.0005;0.9988
23.6520;1872.3807;0.0008;0.0005;0.9988
23.6620;1871.6797;0.0008;0.0005;0.9988
23.6720;1870.9786;0.0008;0.0005;0.9988
23.6820;1870.2776;0.0008;0.0005;0.9988
23.6920;1869.5766;0.0008;0.0005;0.9988
23.7020;1868.8755;0.0008;0.0005;0.9988
23.7120;1868.1745;0.0008;0.0005;0.9988
23.7220;1867.4735;0.0008;0.0005;0.9987
23.7320;1866.7724;0.0008;0.0005;0.9987
23.7420;1866.0714;0.0008;0.0005;0.9987
23.7520;1865.3704;0.0008;0.0005;0.9987
23.7620;1864.6693;0.0008;0.0005;0.9987
23.7720;1863.9683;0.0008;0.0005;0.9987
23.7820;1863.2673;0.0008;0.0005;0.9987
23.7920;1862.5662;0.0008;0.0005;0.9987
23.8020;1861.8652;0.0008;0.0005;0.9987
23.8120;1861.1642;0.0008;0.0005;0.9987
23.8220;1860.4631;0.0008;0.0005;0.9987
23.8320;1859.7621;0.0008;0.0005;0.9987
23.8420;1859.0610;0.0008;0.0005;0.9987
23.8520;1858.3600;0.0008;0.0005;0.9987
23.8620;1857.6589;0.0008;0.0005;0.9987
23.8720;1856.9579;0.0008;0.0005;0.9987
23.8820;1856.2568;0.0008;0.0005;0.9987
23.8920;1855.5558;0.0008;0.0005;0.9987
23.9020;1854.8548;0.0008;0.0005;0.9987
23.9120;1854.1537;0.0008;0.0005;0.9987
23.9220;1853.4527;0.0008;0.0005;0.9987
23.9320;1852.7516;0.0008;0.0006;0.9987
23.9420;1852.0506;0.0008;0.0006;0.9987
23.9520;1851.3495;0.0008;0.0006;0.9987
23.9620;1850.6485;0.0008;0.0006;0.9987
23.9720;1849.9474;0.0008;0.0006;0.9987
23.9820;1849.2463;0.0008;0.0006;0.9987
23.9920;1848.5453;0.0008;0.0006;0.9987
24.0020;1847.8442;0.0008;0.0006;0.9987
24.0120;1847.1432;0.0008;0.0006;0.9987
24.0220;1846.4421;0.0008;0.0006;0.9987
24.0320;1845.7411;0.0008;0.0006;0.9987
24.0420;1845.0400;0.0008;0.0006;0.9987
24.0520;1844.3389;0.0008;0.0006;0.9987
24.0620;1843.6379;0.0008;0.0006;0.9987
24.0720;1842.9368;0.0008;0.0006;0.9987
24.0820;1842.2357;0.0008;0.0006;0.9986
24.0920;1841.5347;0.0008;0.0006;0.9986
24.1020;1840.8336;0.0008;0.0006;0.9986
24.1120;1840.1325;0.0008;0.0006;0.9986
24.1220;1839.4315;0.0008;0.0006;0.9986
24.1320;1838.7304;0.0008;0.0006;0.9986
24.1420;1838.0293;0.0008;0.0006;0.9986
24.1520;1837.3283;0.0008;0.0006;0.9986
24.1620;1836.6272;0.0008;0.0006;0.9986
24.1720;1835.9261;0.0008;0.0006;0.9986
24.1820;1835.2250;0.0008;0.0006;0.9986
24.1920;1834.5240;0.0008;0.0006;0.9986
24.2020;1833.8229;0.0008;0.0006;0.9986
24.2120;1833.1218;0.0008;0.0006;0.9986
24.2220;1832.4207;0.0008;0.0006;0.9986
24.2320;1831.7196;0.0008;0.0007;0.9986
24.2420;1831.0186;0.0008;0.0007;0.9986
24.2520;1830.3175;0.0008;0.0007;0.9986
24.2620;1829.6164;0.0008;0.0007;0.9986
24.2720;1828.9153;0.0008;0.0007;0.9986
24.2820;1828.2142;0.0008;0.0007;0.9986
24.2920;1827.5131;0.0008;0.0007;0.9986
24.3020;1826.8120;0.0008;0.0007;0.9986
24.3120;1826.1109;0.0008;0.0007;0.9986
24.3220;1825.4098;0.0008;0.0007;0.9986
24.3320;1824.7087;0.0008;0.0007;0.9986
24.3420;1824.0076;0.0008;0.0007;0.9985
24.3520;1823.3065;0.0008;0.0007;0.9985
24.3620;1822.6054;0.0008;0.0007;0.9985
24.3720;1821.9043;0.0008;0.0007;0.9985
24.3820;1821.2032;0.0008;0.0007;0.9985
24.3920;1820.5021;0.0008;0.0007;0.9985
24.4020;1819.8010;0.0008;0.0007;0.9985
24.4120;1819.0999;0.0008;0.0007;0.9985
24.4220;1818.3988;0.0008;0.0007;0.9985
24.4320;1817.6977;0.0008;0.0007;0.9985
24.4420;1816.9966;0.0008;0.0007;0.9985
24.4520;1816.2955;0.0008;0.0008;0.9985
24.4620;1815.5944;0.0008;0.0008;0.9985
24.4720;1814.8932;0.0008;0.0008;0.9985
24.4820;1814.1921;0.0008;0.0008;0.9985
24.4920;1813.4910;0.0008;0.0008;0.9985
24.5020;1812.7899;0.0008;0.0008;0.9985
24.5120;1812.0888;0.0008;0.0008;0.9985
24.5220;1811.3876;0.0008;0.0008;0.9985
24.5320;1810.6865;0.0008;0.0008;0.9984
24.5420;1809.9854;0.0008;0.0008;0.9984
24.5520;1809.2842;0.0008;0.0008;0.9984
24.5620;1808.5831;0.0008;0.0008;0.9984
24.5720;1807.8820;0.0008;0.0008;0.9984
24.5820;1807.1808;0.0008;0.0008;0.9984
24.5920;1806.4797;0.0008;0.0008;0.9984
24.6020;1805.7786;0.0008;0.0008;0.9984
24.6120;1805.0774;0.0008;0.0008;0.9984
24.6220;1804.3763;0.0008;0.0009;0.9984
24.6320;1803.6751;0.0008;0.0009;0.9984
24.6420;1802.9740;0.0008;0.0009;0.9984
24.6520;1802.2728;0.0008;0.0009;0.9984
24.6620;1801.5717;0.0008;0.0009;0.9984
24.6720;1800.8705;0.0008;0.0009;0.9984
24.6820;1800.1694;0.0008;0.0009;0.9984
24.6920;1799.4682;0.0008;0.0009;0.9983
24.7020;1798.7670;0.0008;0.0009;0.9983
24.7120;1798.0659;0.0008;0.0009;0.9983
24.7220;1797.3647;0.0008;0.0009;0.9983
24.7320;1796.6635;0.0008;0.0009;0.9983
24.7420;1795.9624;0.0008;0.0009;0.9983
24.7520;1795.2612;0.0008;0.0009;0.9983
24.7620;1794.5600;0.0008;0.0010;0.9983
24.7720;1793.8588;0.0008;0.0010;0.9983
24.7820;1793.1577;0.0008;0.0010;0.9983
24.7920;1792.4565;0.0008;0.0010;0.9983
24.8020;1791.7553;0.0008;0.0010;0.9983
24.8120;1791.0541;0.0008;0.0010;0.9982
24.8220;1790.3529;0.0008;0.0010;0.9982
24.8320;1789.6517;0.0008;0.0010;0.9982
24.8420;1788.9505;0.0008;0.0010;0.9982
24.8520;1788.2493;0.0008;0.0010;0.9982
24.8620;1787.5481;0.0008;0.0010;0.9982
24.8720;1786.8469;0.0008;0.0011;0.9982
24.8820;1786.1457;0.0008;0.0011;0.9982
24.8920;1785.4445;0.0008;0.0011;0.9982
24.9020;1784.7433;0.0008;0.0011;0.9982
24.9120;1784.0420;0.0008;0.0011;0.9982
24.9220;1783.3408;0.0008;0.0011;0.9981
24.9320;1782.6396;0.0008;0.0011;0.9981
24.9420;1781.9384;0.0008;0.0011;0.9981
24.9520;1781.2371;0.0008;0.0011;0.9981
24.9620;1780.5359;0.0008;0.0011;0.9981
24.9720;1779.8347;0.0008;0.0012;0.9981
24.9820;1779.1334;0.0008;0.0012;0.9981
24.9920;1778.4322;0.0008;0.0012;0.9981
25.0020;1777.7309;0.0008;0.0012;0.9981
25.0120;1777.0297;0.0008;0.0012;0.9980
25.0220;1776.3284;0.0008;0.0012;0.9980
25.0320;1775.6272;0.0008;0.0012;0.9980
25.0420;1774.9259;0.0008;0.0012;0.9980
25.0520;1774.2246;0.0008;0.0013;0.9980
25.0620;1773.5233;0.0008;0.0013;0.9980
25.0720;1772.8221;0.0008;0.0013;0.9980
25.0820;1772.1208;0.0008;0.0013;0.9980
25.0920;1771.4195;0.0008;0.0013;0.9979
25.1020;1770.7182;0.0008;0.0013;0.9979
25.1120;1770.0169;0.0008;0.0013;0.9979
25.1220;1769.3156;0.0008;0.0014;0.9979
25.1320;1768.6143;0.0008;0.0014;0.9979
25.1420;1767.9130;0.0008;0.0014;0.9979
25.1520;1767.2117;0.0008;0.0014;0.9978
25.1620;1766.5104;0.0008;0.0014;0.9978
25.1720;1765.8090;0.0008;0.0014;0.9978
25.1820;1765.1077;0.0008;0.0014;0.9978
25.1920;1764.4064;0.0008;0.0015;0.9978
25.2020;1763.7050;0.0008;0.0015;0.9978
25.2120;1763.0037;0.0008;0.0015;0.9977
25.2220;1762.3023;0.0008;0.0015;0.9977
25.2320;1761.6010;0.0008;0.0015;0.9977
25.2420;1760.8996;0.0008;0.0016;0.9977
25.2520;1760.1983;0.0008;0.0016;0.9977
25.2620;1759.4969;0.0008;0.0016;0.9977
25.2720;1758.7955;0.0008;0.0016;0.9976
25.2820;1758.0941;0.0008;0.0016;0.9976
25.2920;1757.3927;0.0008;0.0017;0.9976
25.3020;1756.6913;0.0008;0.0017;0.9976
25.3120;1755.9899;0.0008;0.0017;0.9975
25.3220;1755.2885;0.0008;0.0017;0.9975
25.3320;1754.5871;0.0008;0.0017;0.9975
25.3420;1753.8857;0.0008;0.0018;0.9975
25.3520;1753.1842;0.0008;0.0018;0.9974
25.3620;1752.4828;0.0008;0.0018;0.9974
25.3720;1751.7813;0.0008;0.0018;0.9974
25.3820;1751.0799;0.0008;0.0019;0.9974
25.3920;1750.3784;0.0008;0.0019;0.9973
25.4020;1749.6769;0.0008;0.0019;0.9973
25.4120;1748.9754;0.0008;0.0020;0.9973
25.4220;1748.2740;0.0008;0.0020;0.9973
25.4320;1747.5724;0.0008;0.0020;0.9972
25.4420;1746.8709;0.0008;0.0020;0.9972
25.4520;1746.1694;0.0008;0.0021;0.9972
25.4620;1745.4679;0.0008;0.0021;0.9971
25.4720;1744.7663;0.0008;0.0021;0.9971
25.4820;1744.0648;0.0008;0.0022;0.9971
25.4920;1743.3632;0.0008;0.0022;0.9970
25.5020;1742.6617;0.0008;0.0022;0.9970
25.5120;1741.9601;0.0008;0.0023;0.9970
25.5220;1741.2585;0.0008;0.0023;0.9969
25.5320;1740.5569;0.0008;0.0024;0.9969
25.5420;1739.8553;0.0008;0.0024;0.9968
25.5520;1739.1536;0.0008;0.0024;0.9968
25.5620;1738.4520;0.0008;0.0025;0.9968
25.5720;1737.7503;0.0008;0.0025;0.9967
25.5820;1737.0486;0.0008;0.0026;0.9967
25.5920;1736.3470;0.0008;0.0026;0.9966
25.6020;1735.6453;0.0008;0.0027;0.9966
25.6120;1734.9435;0.0008;0.0027;0.9965
25.6220;1734.2418;0.0008;0.0028;0.9965
25.6320;1733.5401;0.0008;0.0028;0.9964
25.6420;1732.8383;0.0008;0.0029;0.9964
25.6520;1732.1365;0.0008;0.0029;0.9963
25.6620;1731.4347;0.0008;0.0030;0.9963
25.6720;1730.7329;0.0008;0.0031;0.9962
25.6820;1730.0311;0.0008;0.0031;0.9961
25.6920;1729.3292;0.0008;0.0032;0.9961
25.7020;1728.6273;0.0008;0.0032;0.9960
25.7120;1727.9254;0.0008;0.0033;0.9959
25.7220;1727.2235;0.0008;0.0034;0.9959
25.7320;1726.5216;0.0008;0.0035;0.9958
25.7420;1725.8196;0.0008;0.0035;0.9957
25.7520;1725.1176;0.0008;0.0036;0.9956
25.7620;1724.4156;0.0008;0.0037;0.9955
25.7720;1723.7136;0.0008;0.0038;0.9955
25.7820;1723.0115;0.0008;0.0039;0.9954
25.7920;1722.3094;0.0008;0.0040;0.9953
25.8020;1721.6073;0.0008;0.0041;0.9952
25.8120;1720.9052;0.0008;0.0042;0.9951
25.8220;1720.2030;0.0008;0.0043;0.9950
25.8320;1719.5007;0.0008;0.0044;0.9948
25.8420;1718.7985;0.0008;0.0045;0.9947
25.8520;1718.0962;0.0008;0.0046;0.9946
25.8620;1717.3939;0.0008;0.0048;0.9945
25.8720;1716.6915;0.0008;0.0049;0.9943
25.8820;1715.9891;0.0008;0.0050;0.9942
25.8920;1715.2866;0.0008;0.0052;0.9941
25.9020;1714.5841;0.0008;0.0053;0.9939
25.9120;1713.8816;0.0008;0.0055;0.9937
25.9220;1713.1790;0.0008;0.0057;0.9936
25.9320;1712.4763;0.0008;0.0059;0.9934
25.9420;1711.7736;0.0008;0.0060;0.9932
25.9520;1711.0709;0.0008;0.0063;0.9930
25.9620;1710.3680;0.0008;0.0065;0.9928
25.9720;1709.6651;0.0008;0.0067;0.9926
25.9820;1708.9621;0.0008;0.0069;0.9923
25.9920;1708.2591;0.0008;0.0072;0.9921
26.0020;1707.5560;0.0008;0.0075;0.9918
26.0120;1706.8527;0.0008;0.0078;0.9915
26.0220;1706.1494;0.0008;0.0081;0.9912
26.0320;1705.4460;0.0008;0.0084;0.9908
26.0420;1704.7425;0.0008;0.0088;0.9905
26.0520;1704.0389;0.0008;0.0091;0.9901
26.0620;1703.3351;0.0008;0.0096;0.9897
26.0720;1702.6313;0.0008;0.0100;0.9892
26.0820;1701.9272;0.0008;0.0105;0.9888
26.0920;1701.2231;0.0008;0.0110;0.9882
26.1020;1700.5187;0.0008;0.0116;0.9877
26.1120;1699.8142;0.0008;0.0122;0.9870
26.1220;1699.1095;0.0008;0.0129;0.9863
26.1320;1698.4045;0.0008;0.0137;0.9856
26.1420;1697.6993;0.0008;0.0145;0.9847
26.1520;1696.9938;0.0008;0.0154;0.9838
26.1620;1696.2881;0.0008;0.0165;0.9828
26.1720;1695.5819;0.0008;0.0177;0.9816
26.1820;1694.8755;0.0008;0.0190;0.9803
26.1920;1694.1685;0.0008;0.0205;0.9787
26.2020;1693.4611;0.0008;0.0222;0.9770
26.2120;1692.7531;0.0008;0.0242;0.9750
26.2220;1692.0444;0.0008;0.0265;0.9728
26.2320;1691.3350;0.0008;0.0292;0.9701
26.2420;1690.6246;0.0008;0.0323;0.9670
26.2520;1689.9132;0.0008;0.0359;0.9634
26.2620;1689.2007;0.0008;0.0400;0.9592
26.2720;1688.4867;0.0008;0.0447;0.9546
26.2820;1687.7711;0.0008;0.0498;0.9494
26.2920;1687.0540;0.0008;0.0552;0.9440
26.3020;1686.3350;0.0008;0.0607;0.9386
26.3120;1685.6144;0.0008;0.0660;0.9333
26.3220;1684.8922;0.0008;0.0709;0.9284
26.3320;1684.1684;0.0008;0.0753;0.9240
26.3420;1683.4434;0.0008;0.0791;0.9201
26.3520;1682.7172;0.0008;0.0825;0.9167
26.3620;1681.9899;0.0008;0.0856;0.9137
26.3720;1681.2617;0.0008;0.0884;0.9108
26.3820;1680.5326;0.0008;0.0914;0.9078
26.3920;1679.8024;0.0008;0.0948;0.9044
26.4020;1679.0710;0.0008;0.0991;0.9001
26.4120;1678.3379;0.0008;0.1048;0.8944
26.4220;1677.6026;0.0008;0.1125;0.8867
26.4320;1676.8642;0.0008;0.1231;0.8762
26.4420;1676.1216;0.0008;0.1373;0.8619
26.4520;1675.3733;0.0008;0.1563;0.8430
26.4620;1674.6174;0.0008;0.1812;0.8180
26.4720;1673.8512;0.0008;0.2135;0.7857
26.4820;1673.0715;0.0008;0.2547;0.7446
26.4920;1672.2740;0.0008;0.3065;0.6928
26.5020;1671.4529;0.0008;0.3710;0.6282
26.5120;1670.6007;0.0008;0.4508;0.5484
26.5220;1669.7067;0.0008;0.5488;0.4504
26.5320;1668.7556;0.0008;0.6688;0.3304
26.5420;1667.7236;0.0008;0.8157;0.1835
26.5520;1666.5741;0.0008;0.9758;0.0235
26.5620;1665.3635;0.0008;0.9807;0.0185
26.5720;1664.1517;0.0008;0.9819;0.0173
26.5820;1662.9388;0.0008;0.9830;0.0162
26.5920;1661.7250;0.0008;0.9840;0.0153
26.6020;1660.5103;0.0008;0.9848;0.0144
26.6120;1659.2950;0.0008;0.9856;0.0137
26.6220;1658.0790;0.0008;0.9863;0.0130
26.6320;1656.8624;0.0008;0.9869;0.0124
26.6420;1655.6453;0.0008;0.9874;0.0118
26.6520;1654.4277;0.0008;0.9880;0.0113
26.6620;1653.2096;0.0008;0.9884;0.0108
26.6720;1651.9911;0.0008;0.9889;0.0104
26.6820;1650.7723;0.0008;0.9893;0.0100
26.6920;1649.5531;0.0008;0.9897;0.0096
26.7020;1648.3335;0.0008;0.9900;0.0092
26.7120;1647.1137;0.0008;0.9903;0.0089
26.7220;1645.8935;0.0008;0.9906;0.0086
26.7320;1644.6731;0.0008;0.9909;0.0083
26.7420;1643.4525;0.0008;0.9912;0.0081
26.7520;1642.2316;0.0008;0.9914;0.0078
26.7620;1641.0104;0.0008;0.9917;0.0076
26.7720;1639.7891;0.0008;0.9919;0.0073
26.7820;1638.5676;0.0008;0.9921;0.0071
26.7920;1637.3459;0.0008;0.9923;0.0069
26.8020;1636.1240;0.0008;0.9925;0.0067
26.8120;1634.9020;0.0008;0.9927;0.0066
26.8220;1633.6797;0.0008;0.9929;0.0064
26.8320;1632.4574;0.0008;0.9930;0.0062
26.8420;1631.2349;0.0008;0.9932;0.0061
26.8520;1630.0122;0.0008;0.9933;0.0059
26.8620;1628.7894;0.0008;0.9935;0.0058
26.8720;1627.5665;0.0008;0.9936;0.0057
26.8820;1626.3435;0.0008;0.9937;0.0055
26.8920;1625.1204;0.0008;0.9938;0.0054
26.9020;1623.8971;0.0008;0.9940;0.0053
26.9120;1622.6738;0.0008;0.9941;0.0052
26.9220;1621.4503;0.0008;0.9942;0.0051
26.9320;1620.2268;0.0008;0.9943;0.0050
26.9420;1619.0031;0.0008;0.9944;0.0049
26.9520;1617.7794;0.0008;0.9945;0.0048
26.9620;1616.5555;0.0008;0.9946;0.0047
26.9720;1615.3316;0.0008;0.9947;0.0046
26.9820;1614.1076;0.0008;0.9948;0.0045
26.9920;1612.8836;0.0008;0.9948;0.0044
27.0020;1611.6594;0.0008;0.9949;0.0043
27.0120;1610.4352;0.0008;0.9950;0.0043
27.0220;1609.2109;0.0008;0.9951;0.0042
27.0320;1607.9866;0.0008;0.9951;0.0041
27.0420;1606.7622;0.0008;0.9952;0.0040
27.0520;1605.5377;0.0008;0.9953;0.0040
27.0620;1604.3131;0.0008;0.9953;0.0039
27.0720;1603.0885;0.0008;0.9954;0.0038
27.0820;1601.8639;0.0008;0.9955;0.0038
27.0920;1600.6392;0.0008;0.9955;0.0037
27.1020;1599.4144;0.0008;0.9956;0.0037
27.1120;1598.1896;0.0008;0.9956;0.0036
27.1220;1596.9647;0.0008;0.9957;0.0035
27.1320;1595.7398;0.0008;0.9958;0.0035
27.1420;1594.5148;0.0008;0.9958;0.0034
27.1520;1593.2898;0.0008;0.9959;0.0034
27.1620;1592.0647;0.0008;0.9959;0.0033
27.1720;1590.8396;0.0008;0.9959;0.0033
27.1820;1589.6144;0.0008;0.9960;0.0033
27.1920;1588.3893;0.0008;0.9960;0.0032
27.2020;1587.1640;0.0008;0.9961;0.0032
27.2120;1585.9387;0.0008;0.9961;0.0031
27.2220;1584.7134;0.0008;0.9962;0.0031
27.2320;1583.4881;0.0008;0.9962;0.0030
27.2420;1582.2627;0.0008;0.9962;0.0030
27.2520;1581.0373;0.0008;0.9963;0.0030
27.2620;1579.8118;0.0008;0.9963;0.0029
27.2720;1578.5863;0.0008;0.9964;0.0029
27.2820;1577.3608;0.0008;0.9964;0.0028
27.2920;1576.1352;0.0008;0.9964;0.0028
27.3020;1574.9096;0.0008;0.9965;0.0028
27.3120;1573.6840;0.0008;0.9965;0.0027
27.3220;1572.4583;0.0008;0.9965;0.0027
27.3320;1571.2327;0.0008;0.9966;0.0027
27.3420;1570.0069;0.0008;0.9966;0.0026
27.3520;1568.7812;0.0008;0.9966;0.0026
27.3620;1567.5554;0.0008;0.9967;0.0026
27.3720;1566.3296;0.0008;0.9967;0.0026
27.3820;1565.1038;0.0008;0.9967;0.0025
27.3920;1563.8780;0.0008;0.9967;0.0025
27.4020;1562.6521;0.0008;0.9968;0.0025
27.4120;1561.4262;0.0008;0.9968;0.0024
27.4220;1560.2003;0.0008;0.9968;0.0024
27.4320;1558.9743;0.0008;0.9969;0.0024
27.4420;1557.7483;0.0008;0.9969;0.0024
27.4520;1556.5223;0.0008;0.9969;0.0023
27.4620;1555.2963;0.0008;0.9969;0.0023
27.4720;1554.0703;0.0008;0.9969;0.0023
27.4820;1552.8442;0.0008;0.9970;0.0023
27.4920;1551.6181;0.0008;0.9970;0.0023
27.5020;1550.3920;0.0008;0.9970;0.0022
27.5120;1549.1659;0.0008;0.9970;0.0022
27.5220;1547.9397;0.0008;0.9971;0.0022
27.5320;1546.7136;0.0008;0.9971;0.0022
27.5420;1545.4874;0.0008;0.9971;0.0021
27.5520;1544.2612;0.0008;0.9971;0.0021
27.5620;1543.0349;0.0008;0.9971;0.0021
27.5720;1541.8087;0.0008;0.9972;0.0021
27.5820;1540.5824;0.0008;0.9972;0.0021
27.5920;1539.3562;0.0008;0.9972;0.0020
27.6020;1538.1299;0.0008;0.9972;0.0020
27.6120;1536.9035;0.0008;0.9972;0.0020
27.6220;1535.6772;0.0008;0.9973;0.0020
27.6320;1534.4509;0.0008;0.9973;0.0020
27.6420;1533.2245;0.0008;0.9973;0.0020
27.6520;1531.9981;0.0008;0.9973;0.0019
27.6620;1530.7717;0.0008;0.9973;0.0019
27.6720;1529.5453;0.0008;0.9973;0.0019
27.6820;1528.3189;0.0008;0.9974;0.0019
27.6920;1527.0924;0.0008;0.9974;0.0019
27.7020;1525.8660;0.0008;0.9974;0.0019
27.7120;1524.6395;0.0008;0.9974;0.0018
27.7220;1523.4130;0.0008;0.9974;0.0018
27.7320;1522.1865;0.0008;0.9974;0.0018
27.7420;1520.9600;0.0008;0.9975;0.0018
27.7520;1519.7335;0.0008;0.9975;0.0018
27.7620;1518.5070;0.0008;0.9975;0.0018
27.7720;1517.2804;0.0008;0.9975;0.0018
27.7820;1516.0538;0.0008;0.9975;0.0017
27.7920;1514.8273;0.0008;0.9975;0.0017
27.8020;1513.6007;0.0008;0.9975;0.0017
27.8120;1512.3741;0.0008;0.9975;0.0017
27.8220;1511.1474;0.0008;0.9976;0.0017
27.8320;1509.9208;0.0008;0.9976;0.0017
27.8420;1508.6942;0.0008;0.9976;0.0017
27.8520;1507.4675;0.0008;0.9976;0.0016
27.8620;1506.2408;0.0008;0.9976;0.0016
27.8720;1505.0142;0.0008;0.9976;0.0016
27.8820;1503.7875;0.0008;0.9976;0.0016
27.8920;1502.5608;0.0008;0.9976;0.0016
27.9020;1501.3341;0.0008;0.9977;0.0016
27.9120;1500.1074;0.0008;0.9977;0.0016
27.9220;1498.8806;0.0008;0.9977;0.0016
27.9320;1497.6539;0.0008;0.9977;0.0016
27.9420;1496.4271;0.0008;0.9977;0.0015
27.9520;1495.2004;0.0008;0.9977;0.0015
27.9620;1493.9736;0.0008;0.9977;0.0015
27.9720;1492.7468;0.0008;0.9977;0.0015
27.9820;1491.5200;0.0008;0.9977;0.0015
27.9920;1490.2932;0.0008;0.9978;0.0015
28.0020;1489.0664;0.0008;0.9978;0.0015
28.0120;1487.8396;0.0008;0.9978;0.0015
28.0220;1486.6128;0.0008;0.9978;0.0015
28.0320;1485.3859;0.0008;0.9978;0.0014
28.0420;1484.1591;0.0008;0.9978;0.0014
28.0520;1482.9322;0.0008;0.9978;0.0014
28.0620;1481.7053;0.0008;0.9978;0.0014
28.0720;1480.4785;0.0008;0.9978;0.0014
28.0820;1479.2516;0.0008;0.9978;0.0014
28.0920;1478.0247;0.0008;0.9979;0.0014
28.1020;1476.7978;0.0008;0.9979;0.0014
28.1120;1475.5709;0.0008;0.9979;0.0014
28.1220;1474.3440;0.0008;0.9979;0.0014
28.1320;1473.1170;0.0008;0.9979;0.0014
28.1420;1471.8901;0.0008;0.9979;0.0013
28.1520;1470.6632;0.0008;0.9979;0.0013
28.1620;1469.4362;0.0008;0.9979;0.0013
28.1720;1468.2093;0.0008;0.9979;0.0013
28.1820;1466.9823;0.0008;0.9979;0.0013
28.1920;1465.7553;0.0008;0.9979;0.0013
28.2020;1464.5284;0.0008;0.9979;0.0013
28.2120;1463.3014;0.0008;0.9980;0.0013
28.2220;1462.0744;0.0008;0.9980;0.0013
28.2320;1460.8474;0.0008;0.9980;0.0013
28.2420;1459.6204;0.0008;0.9980;0.0013
28.2520;1458.3933;0.0008;0.9980;0.0013
28.2620;1457.1663;0.0008;0.9980;0.0013
28.2720;1455.9393;0.0008;0.9980;0.0012
28.2820;1454.7123;0.0008;0.9980;0.0012
28.2920;1453.4852;0.0008;0.9980;0.0012
28.3020;1452.2582;0.0008;0.9980;0.0012
28.3120;1451.0311;0.0008;0.9980;0.0012
28.3220;1449.8041;0.0008;0.9980;0.0012
28.3320;1448.5770;0.0008;0.9980;0.0012
28.3420;1447.3499;0.0008;0.9980;0.0012
28.3520;1446.1228;0.0008;0.9981;0.0012
28.3620;1444.8957;0.0008;0.9981;0.0012
28.3720;1443.6686;0.0008;0.9981;0.0012
28.3820;1442.4415;0.0008;0.9981;0.0012
28.3920;1441.2144;0.0008;0.9981;0.0012
28.4020;1439.9873;0.0008;0.9981;0.0012
28.4120;1438.7602;0.0008;0.9981;0.0012
28.4220;1437.5331;0.0008;0.9981;0.0011
28.4320;1436.3060;0.0008;0.9981;0.0011
28.4420;1435.0788;0.0008;0.9981;0.0011
28.4520;1433.8517;0.0008;0.9981;0.0011
28.4620;1432.6245;0.0008;0.9981;0.0011
28.4720;1431.3974;0.0008;0.9981;0.0011
28.4820;1430.1702;0.0008;0.9981;0.0011
28.4920;1428.9431;0.0008;0.9981;0.0011
28.5020;1427.7159;0.0008;0.9981;0.0011
28.5120;1426.4887;0.0008;0.9982;0.0011
28.5220;1425.2615;0.0008;0.9982;0.0011
28.5320;1424.0343;0.0008;0.9982;0.0011
28.5420;1422.8072;0.0008;0.9982;0.0011
28.5520;1421.5800;0.0008;0.9982;0.0011
28.5620;1420.3528;0.0008;0.9982;0.0011
28.5720;1419.1256;0.0008;0.9982;0.0011
28.5820;1417.8983;0.0008;0.9982;0.0011
28.5920;1416.6711;0.0008;0.9982;0.0010
28.6020;1415.4439;0.0008;0.9982;0.0010
28.6120;1414.2167;0.0008;0.9982;0.0010
28.6220;1412.9895;0.0008;0.9982;0.0010
28.6320;1411.7622;0.0008;0.9982;0.0010
28.6420;1410.5350;0.0008;0.9982;0.0010
28.6520;1409.3077;0.0008;0.9982;0.0010
28.6620;1408.0805;0.0008;0.9982;0.0010
28.6720;1406.8532;0.0008;0.9982;0.0010
28.6820;1405.6260;0.0008;0.9982;0.0010
28.6920;1404.3987;0.0008;0.9982;0.0010
28.7020;1403.1715;0.0008;0.9983;0.0010
28.7120;1401.9442;0.0008;0.9983;0.0010
28.7220;1400.7169;0.0008;0.9983;0.0010
28.7320;1399.4896;0.0008;0.9983;0.0010
28.7420;1398.2623;0.0008;0.9983;0.0010
28.7520;1397.0351;0.0008;0.9983;0.0010
28.7620;1395.8078;0.0008;0.9983;0.0010
28.7720;1394.5805;0.0008;0.9983;0.0010
28.7820;1393.3532;0.0008;0.9983;0.0010
28.7920;1392.1259;0.0008;0.9983;0.0010
28.8020;1390.8986;0.0008;0.9983;0.0009
28.8120;1389.6712;0.0008;0.9983;0.0009
28.8220;1388.4439;0.0008;0.9983;0.0009
28.8320;1387.2166;0.0008;0.9983;0.0009
28.8420;1385.9893;0.0008;0.9983;0.0009
28.8520;1384.7619;0.0008;0.9983;0.0009
28.8620;1383.5346;0.0008;0.9983;0.0009
28.8720;1382.3073;0.0008;0.9983;0.0009
28.8820;1381.0799;0.0008;0.9983;0.0009
28.8920;1379.8526;0.0008;0.9983;0.0009
28.9020;1378.6252;0.0008;0.9983;0.0009
28.9120;1377.3979;0.0008;0.9983;0.0009
28.9220;1376.1705;0.0008;0.9983;0.0009
28.9320;1374.9432;0.0008;0.9983;0.0009
28.9420;1373.7158;0.0008;0.9984;0.0009
28.9520;1372.4884;0.0008;0.9984;0.0009
28.9620;1371.2611;0.0008;0.9984;0.0009
28.9720;1370.0337;0.0008;0.9984;0.0009
28.9820;1368.8063;0.0008;0.9984;0.0009
28.9920;1367.5789;0.0008;0.9984;0.0009
29.0020;1366.3516;0.0008;0.9984;0.0009
29.0120;1365.1242;0.0008;0.9984;0.0009
29.0220;1363.8968;0.0008;0.9984;0.0009
29.0320;1362.6694;0.0008;0.9984;0.0009
29.0420;1361.4420;0.0008;0.9984;0.0009
29.0520;1360.2146;0.0008;0.9984;0.0009
29.0620;1358.9872;0.0008;0.9984;0.0009
29.0720;1357.7598;0.0008;0.9984;0.0008
29.0820;1356.5324;0.0008;0.9984;0.0008
29.0920;1355.3050;0.0008;0.9984;0.0008
29.1020;1354.0775;0.0008;0.9984;0.0008
29.1120;1352.8501;0.0008;0.9984;0.0008
29.1220;1351.6227;0.0008;0.9984;0.0008
29.1320;1350.3953;0.0008;0.9984;0.0008
29.1420;1349.1678;0.0008;0.9984;0.0008
29.1520;1347.9404;0.0008;0.9984;0.0008
29.1620;1346.7130;0.0008;0.9984;0.0008
29.1720;1345.4855;0.0008;0.9984;0.0008
29.1820;1344.2581;0.0008;0.9984;0.0008
29.1920;1343.0306;0.0008;0.9984;0.0008
29.2020;1341.8032;0.0008;0.9984;0.0008
29.2120;1340.5757;0.0008;0.9984;0.0008
29.2220;1339.3483;0.0008;0.9984;0.0008
29.2320;1338.1208;0.0008;0.9985;0.0008
29.2420;1336.8934;0.0008;0.9985;0.0008
29.2520;1335.6659;0.0008;0.9985;0.0008
29.2620;1334.4384;0.0008;0.9985;0.0008
29.2720;1333.2110;0.0008;0.9985;0.0008
29.2820;1331.9835;0.0008;0.9985;0.0008
29.2920;1330.7560;0.0008;0.9985;0.0008
29.3020;1329.5286;0.0008;0.9985;0.0008
29.3120;1328.3011;0.0008;0.9985;0.0008
29.3220;1327.0736;0.0008;0.9985;0.0008
29.3320;1325.8461;0.0008;0.9985;0.0008
29.3420;1324.6186;0.0008;0.9985;0.0008
29.3520;1323.3911;0.0008;0.9985;0.0008
29.3620;1322.1636;0.0008;0.9985;0.0008
29.3720;1320.9361;0.0008;0.9985;0.0008
29.3820;1319.7086;0.0008;0.9985;0.0008
29.3920;1318.4811;0.0008;0.9985;0.0008
29.4020;1317.2536;0.0008;0.9985;0.0007
29.4120;1316.0261;0.0008;0.9985;0.0007
29.4220;1314.7986;0.0008;0.9985;0.0007
29.4320;1313.5711;0.0008;0.9985;0.0007
29.4420;1312.3436;0.0008;0.9985;0.0007
29.4520;1311.1161;0.0008;0.9985;0.0007
29.4620;1309.8886;0.0008;0.9985;0.0007
29.4720;1308.6610;0.0008;0.9985;0.0007
29.4820;1307.4335;0.0008;0.9985;0.0007
29.4920;1306.2060;0.0008;0.9985;0.0007
29.5020;1304.9785;0.0008;0.9985;0.0007
29.5120;1303.7509;0.0008;0.9985;0.0007
29.5220;1302.5234;0.0008;0.9985;0.0007
29.5320;1301.2959;0.0008;0.9985;0.0007
29.5420;1300.0683;0.0008;0.9985;0.0007
29.5520;1298.8408;0.0008;0.9985;0.0007
29.5620;1297.6132;0.0008;0.9985;0.0007
29.5720;1296.3857;0.0008;0.9985;0.0007
29.5820;1295.1582;0.0008;0.9985;0.0007
29.5920;1293.9306;0.0008;0.9985;0.0007
29.6020;1292.7031;0.0008;0.9985;0.0007
29.6120;1291.4755;0.0008;0.9986;0.0007
29.6220;1290.2479;0.0008;0.9986;0.0007
29.6320;1289.0204;0.0008;0.9986;0.0007
29.6420;1287.7928;0.0008;0.9986;0.0007
29.6520;1286.5653;0.0008;0.9986;0.0007
29.6620;1285.3377;0.0008;0.9986;0.0007
29.6720;1284.1101;0.0008;0.9986;0.0007
29.6820;1282.8826;0.0008;0.9986;0.0007
29.6920;1281.6550;0.0008;0.9986;0.0007
29.7020;1280.4274;0.0008;0.9986;0.0007
29.7120;1279.1998;0.0008;0.9986;0.0007
29.7220;1277.9723;0.0008;0.9986;0.0007
29.7320;1276.7447;0.0008;0.9986;0.0007
29.7420;1275.5171;0.0008;0.9986;0.0007
29.7520;1274.2895;0.0008;0.9986;0.0007
29.7620;1273.0619;0.0008;0.9986;0.0007
29.7720;1271.8343;0.0008;0.9986;0.0007
29.7820;1270.6068;0.0008;0.9986;0.0007
29.7920;1269.3792;0.0008;0.9986;0.0007
29.8020;1268.1516;0.0008;0.9986;0.0007
29.8120;1266.9240;0.0008;0.9986;0.0007
29.8220;1265.6964;0.0008;0.9986;0.0007
29.8320;1264.4688;0.0008;0.9986;0.0006
29.8420;1263.2412;0.0008;0.9986;0.0006
29.8520;1262.0136;0.0008;0.9986;0.0006
29.8620;1260.7860;0.0008;0.9986;0.0006
29.8720;1259.5584;0.0008;0.9986;0.0006
29.8820;1258.3307;0.0008;0.9986;0.0006
29.8920;1257.1031;0.0008;0.9986;0.0006
29.9020;1255.8755;0.0008;0.9986;0.0006
29.9120;1254.6479;0.0008;0.9986;0.0006
29.9220;1253.4203;0.0008;0.9986;0.0006
29.9320;1252.1927;0.0008;0.9986;0.0006
29.9420;1250.9650;0.0008;0.9986;0.0006
29.9520;1249.7374;0.0008;0.9986;0.0006
29.9620;1248.5098;0.0008;0.9986;0.0006
29.9720;1247.2822;0.0008;0.9986;0.0006
29.9820;1246.0545;0.0008;0.9986;0.0006
29.9920;1244.8269;0.0008;0.9986;0.0006
30.0020;1243.5993;0.0008;0.9986;0.0006
30.0120;1242.3716;0.0008;0.9986;0.0006
30.0220;1241.1440;0.0008;0.9986;0.0006
30.0320;1239.9164;0.0008;0.9986;0.0006
30.0420;1238.6887;0.0008;0.9986;0.0006
30.0520;1237.4611;0.0008;0.9986;0.0006
30.0620;1236.2334;0.0008;0.9986;0.0006
30.0720;1235.0058;0.0008;0.9986;0.0006
30.0820;1233.7782;0.0008;0.9986;0.0006
30.0920;1232.5505;0.0008;0.9986;0.0006
30.1020;1231.3229;0.0008;0.9986;0.0006
30.1120;1230.0952;0.0008;0.9986;0.0006
30.1220;1228.8675;0.0008;0.9987;0.0006
30.1320;1227.6399;0.0008;0.9987;0.0006
30.1420;1226.4122;0.0008;0.9987;0.0006
30.1520;1225.1846;0.0008;0.9987;0.0006
30.1620;1223.9569;0.0008;0.9987;0.0006
30.1720;1222.7293;0.0008;0.9987;0.0006
30.1820;1221.5016;0.0008;0.9987;0.0006
30.1920;1220.2739;0.0008;0.9987;0.0006
30.2020;1219.0463;0.0008;0.9987;0.0006
30.2120;1217.8186;0.0008;0.9987;0.0006
30.2220;1216.5909;0.0008;0.9987;0.0006
30.2320;1215.3632;0.0008;0.9987;0.0006
30.2420;1214.1356;0.0008;0.9987;0.0006
30.2520;1212.9079;0.0008;0.9987;0.0006
30.2620;1211.6802;0.0008;0.9987;0.0006
30.2720;1210.4525;0.0008;0.9987;0.0006
30.2820;1209.2248;0.0008;0.9987;0.0006
30.2920;1207.9972;0.0008;0.9987;0.0006
30.3020;1206.7695;0.0008;0.9987;0.0006
30.3120;1205.5418;0.0008;0.9987;0.0006
30.3220;1204.3141;0.0008;0.9987;0.0006
30.3320;1203.0864;0.0008;0.9987;0.0006
30.3420;1201.8587;0.0008;0.9987;0.0006
30.3520;1200.6310;0.0008;0.9987;0.0006
30.3620;1199.4033;0.0008;0.9987;0.0006
30.3720;1198.1756;0.0008;0.9987;0.0006
30.3820;1196.9479;0.0008;0.9987;0.0006
30.3920;1195.7202;0.0008;0.9987;0.0006
30.4020;1194.4925;0.0008;0.9987;0.0006
30.4120;1193.2648;0.0008;0.9987;0.0006
30.4220;1192.0371;0.0008;0.9987;0.0006
30.4320;1190.8094;0.0008;0.9987;0.0005
30.4420;1189.5817;0.0008;0.9987;0.0005
30.4520;1188.3540;0.0008;0.9987;0.0005
30.4620;1187.1263;0.0008;0.9987;0.0005
30.4720;1185.8986;0.0008;0.9987;0.0005
30.4820;1184.6709;0.0008;0.9987;0.0005
30.4920;1183.4431;0.0008;0.9987;0.0005
30.5020;1182.2154;0.0008;0.9987;0.0005
30.5120;1180.9877;0.0008;0.9987;0.0005
30.5220;1179.7600;0.0008;0.9987;0.0005
30.5320;1178.5323;0.0008;0.9987;0.0005
30.5420;1177.3045;0.0008;0.9987;0.0005
30.5520;1176.0768;0.0008;0.9987;0.0005
30.5620;1174.8491;0.0008;0.9987;0.0005
30.5720;1173.6214;0.0008;0.9987;0.0005
30.5820;1172.3936;0.0008;0.9987;0.0005
30.5920;1171.1659;0.0008;0.9987;0.0005
30.6020;1169.9382;0.0008;0.9987;0.0005
30.6120;1168.7104;0.0008;0.9987;0.0005
30.6220;1167.4827;0.0008;0.9987;0.0005
30.6320;1166.2550;0.0008;0.9987;0.0005
30.6420;1165.0272;0.0008;0.9987;0.0005
30.6520;1163.7995;0.0008;0.9987;0.0005
30.6620;1162.5717;0.0008;0.9987;0.0005
30.6720;1161.3440;0.0008;0.9987;0.0005
30.6820;1160.1163;0.0008;0.9987;0.0005
30.6920;1158.8885;0.0008;0.9987;0.0005
30.7020;1157.6608;0.0008;0.9987;0.0005
30.7120;1156.4330;0.0008;0.9987;0.0005
30.7220;1155.2053;0.0008;0.9987;0.0005
30.7320;1153.9775;0.0008;0.9987;0.0005
30.7420;1152.7498;0.0008;0.9987;0.0005
30.7520;1151.5220;0.0008;0.9987;0.0005
30.7620;1150.2942;0.0008;0.9987;0.0005
30.7720;1149.0665;0.0008;0.9987;0.0005
30.7820;1147.8387;0.0008;0.9987;0.0005
30.7920;1146.6110;0.0008;0.9987;0.0005
30.8020;1145.3832;0.0008;0.9987;0.0005
30.8120;1144.1554;0.0008;0.9987;0.0005
30.8220;1142.9277;0.0008;0.9987;0.0005
30.8320;1141.6999;0.0008;0.9987;0.0005
30.8420;1140.4721;0.0008;0.9987;0.0005
30.8520;1139.2444;0.0008;0.9987;0.0005
30.8620;1138.0166;0.0008;0.9987;0.0005
30.8720;1136.7888;0.0008;0.9987;0.0005
30.8820;1135.5611;0.0008;0.9988;0.0005
30.8920;1134.3333;0.0008;0.9988;0.0005
30.9020;1133.1055;0.0008;0.9988;0.0005
30.9120;1131.8777;0.0008;0.9988;0.0005
30.9220;1130.6500;0.0008;0.9988;0.0005
30.9320;1129.4222;0.0008;0.9988;0.0005
30.9420;1128.1944;0.0008;0.9988;0.0005
30.9520;1126.9666;0.0008;0.9988;0.0005
30.9620;1125.7388;0.0008;0.9988;0.0005
30.9720;1124.5111;0.0008;0.9988;0.0005
30.9820;1123.2833;0.0008;0.9988;0.0005
30.9920;1122.0555;0.0008;0.9988;0.0005
31.0020;1120.8277;0.0008;0.9988;0.0005
31.0120;1119.5999;0.0008;0.9988;0.0005
31.0220;1118.3721;0.0008;0.9988;0.0005
31.0320;1117.1443;0.0008;0.9988;0.0005
31.0420;1115.9166;0.0008;0.9988;0.0005
31.0520;1114.6888;0.0008;0.9988;0.0005
31.0620;1113.4610;0.0008;0.9988;0.0005
31.0720;1112.2332;0.0008;0.9988;0.0005
31.0820;1111.0054;0.0008;0.9988;0.0005
31.0920;1109.7776;0.0008;0.9988;0.0005
31.1020;1108.5498;0.0008;0.9988;0.0005
31.1120;1107.3220;0.0008;0.9988;0.0005
31.1220;1106.0942;0.0008;0.9988;0.0005
31.1320;1104.8664;0.0008;0.9988;0.0005
31.1420;1103.6386;0.0008;0.9988;0.0005
31.1520;1102.4108;0.0008;0.9988;0.0005
31.1620;1101.1830;0.0008;0.9988;0.0005
31.1720;1099.9552;0.0008;0.9988;0.0005
31.1820;1098.7274;0.0008;0.9988;0.0005
31.1920;1097.4996;0.0008;0.9988;0.0005
31.2020;1096.2717;0.0008;0.9988;0.0005
31.2120;1095.0439;0.0008;0.9988;0.0005
31.2220;1093.8161;0.0008;0.9988;0.0005
31.2320;1092.5883;0.0008;0.9988;0.0005
31.2420;1091.3605;0.0008;0.9988;0.0005
31.2520;1090.1327;0.0008;0.9988;0.0005
31.2620;1088.9049;0.0008;0.9988;0.0005
31.2720;1087.6770;0.0008;0.9988;0.0005
31.2820;1086.4492;0.0008;0.9988;0.0005
31.2920;1085.2214;0.0008;0.9988;0.0005
31.3020;1083.9936;0.0008;0.9988;0.0005
31.3120;1082.7658;0.0008;0.9988;0.0005
31.3220;1081.5379;0.0008;0.9988;0.0005
31.3320;1080.3101;0.0008;0.9988;0.0005
31.3420;1079.0823;0.0008;0.9988;0.0005
31.3520;1077.8544;0.0008;0.9988;0.0005
31.3620;1076.6266;0.0008;0.9988;0.0005
31.3720;1075.3988;0.0008;0.9988;0.0004
31.3820;1074.1709;0.0008;0.9988;0.0004
31.3920;1072.9431;0.0008;0.9988;0.0004
31.4020;1071.7153;0.0008;0.9988;0.0004
31.4120;1070.4874;0.0008;0.9988;0.0004
31.4220;1069.2596;0.0008;0.9988;0.0004
31.4320;1068.0317;0.0008;0.9988;0.0004
31.4420;1066.8039;0.0008;0.9988;0.0004
31.4520;1065.5761;0.0008;0.9988;0.0004
31.4620;1064.3482;0.0008;0.9988;0.0004
31.4720;1063.1204;0.0008;0.9988;0.0004
31.4820;1061.8925;0.0008;0.9988;0.0004
31.4920;1060.6647;0.0008;0.9988;0.0004
31.5020;1059.4368;0.0008;0.9988;0.0004
31.5120;1058.2090;0.0008;0.9988;0.0004
31.5220;1056.9811;0.0008;0.9988;0.0004
31.5320;1055.7532;0.0008;0.9988;0.0004
31.5420;1054.5254;0.0008;0.9988;0.0004
31.5520;1053.2975;0.0008;0.9988;0.0004
31.5620;1052.0696;0.0008;0.9988;0.0004
31.5720;1050.8418;0.0008;0.9988;0.0004
31.5820;1049.6139;0.0008;0.9988;0.0004
31.5920;1048.3860;0.0008;0.9988;0.0004
31.6020;1047.1582;0.0008;0.9988;0.0004
31.6120;1045.9303;0.0008;0.9988;0.0004
31.6220;1044.7024;0.0008;0.9988;0.0004
31.6320;1043.4746;0.0008;0.9988;0.0004
31.6420;1042.2467;0.0008;0.9988;0.0004
31.6520;1041.0188;0.0008;0.9988;0.0004
31.6620;1039.7909;0.0008;0.9988;0.0004
31.6720;1038.5630;0.0008;0.9988;0.0004
31.6820;1037.3351;0.0008;0.9988;0.0004
31.6920;1036.1073;0.0008;0.9988;0.0004
31.7020;1034.8794;0.0008;0.9988;0.0004
31.7120;1033.6515;0.0008;0.9988;0.0004
31.7220;1032.4236;0.0008;0.9988;0.0004
31.7320;1031.1957;0.0008;0.9988;0.0004
31.7420;1029.9678;0.0008;0.9988;0.0004
31.7520;1028.7399;0.0008;0.9988;0.0004
31.7620;1027.5120;0.0008;0.9988;0.0004
31.7720;1026.2841;0.0008;0.9988;0.0004
31.7820;1025.0562;0.0008;0.9988;0.0004
31.7920;1023.8283;0.0008;0.9988;0.0004
31.8020;1022.6004;0.0008;0.9988;0.0004
31.8120;1021.3725;0.0008;0.9988;0.0004
31.8220;1020.1446;0.0008;0.9988;0.0004
31.8320;1018.9167;0.0008;0.9988;0.0004
31.8420;1017.6888;0.0008;0.9988;0.0004
31.8520;1016.4609;0.0008;0.9988;0.0004
31.8620;1015.2330;0.0008;0.9988;0.0004
31.8720;1014.0050;0.0008;0.9988;0.0004
31.8820;1012.7771;0.0008;0.9988;0.0004
31.8920;1011.5492;0.0008;0.9988;0.0004
31.9020;1010.3213;0.0008;0.9988;0.0004
31.9120;1009.0934;0.0008;0.9988;0.0004
31.9220;1007.8655;0.0008;0.9988;0.0004
31.9320;1006.6375;0.0008;0.9988;0.0004
31.9420;1005.4096;0.0008;0.9988;0.0004
31.9520;1004.1817;0.0008;0.9988;0.0004
31.9620;1002.9538;0.0008;0.9988;0.0004
31.9720;1001.7259;0.0008;0.9988;0.0004
31.9820;1000.4979;0.0008;0.9988;0.0004
31.9920;999.2700;0.0008;0.9988;0.0004
32.0020;998.0421;0.0008;0.9988;0.0004
32.0120;996.8142;0.0008;0.9988;0.0004
32.0220;995.5862;0.0008;0.9988;0.0004
32.0320;994.3583;0.0008;0.9988;0.0004
32.0420;993.1304;0.0008;0.9988;0.0004
32.0520;991.9025;0.0008;0.9988;0.0004
32.0620;990.6745;0.0008;0.9988;0.0004
32.0720;989.4466;0.0008;0.9988;0.0004
32.0820;988.2187;0.0008;0.9988;0.0004
32.0920;986.9907;0.0008;0.9988;0.0004
32.1020;985.7628;0.0008;0.9988;0.0004
32.1120;984.5349;0.0008;0.9988;0.0004
32.1220;983.3069;0.0008;0.9988;0.0004
32.1320;982.0790;0.0008;0.9988;0.0004
32.1420;980.8511;0.0008;0.9988;0.0004
32.1520;979.6231;0.0008;0.9988;0.0004
32.1620;978.3952;0.0008;0.9988;0.0004
32.1720;977.1672;0.0008;0.9988;0.0004
32.1820;975.9393;0.0008;0.9988;0.0004
32.1920;974.7114;0.0008;0.9988;0.0004
32.2020;973.4834;0.0008;0.9988;0.0004
32.2120;972.2555;0.0008;0.9988;0.0004
32.2220;971.0275;0.0008;0.9989;0.0004
32.2320;969.7996;0.0008;0.9989;0.0004
32.2420;968.5717;0.0008;0.9989;0.0004
32.2520;967.3437;0.0008;0.9989;0.0004
32.2620;966.1158;0.0008;0.9989;0.0004
32.2720;964.8878;0.0008;0.9989;0.0004
32.2820;963.6599;0.0008;0.9989;0.0004
32.2920;962.4319;0.0008;0.9989;0.0004
32.3020;961.2040;0.0008;0.9989;0.0004
32.3120;959.9760;0.0008;0.9989;0.0004
32.3220;958.7481;0.0008;0.9989;0.0004
32.3320;957.5202;0.0008;0.9989;0.0004
32.3420;956.2922;0.0008;0.9989;0.0004
32.3520;955.0643;0.0008;0.9989;0.0004
32.3620;953.8363;0.0008;0.9989;0.0004
32.3720;952.6084;0.0008;0.9989;0.0004
32.3820;951.3804;0.0008;0.9989;0.0004
32.3920;950.1525;0.0008;0.9989;0.0004
32.4020;948.9245;0.0008;0.9989;0.0004
32.4120;947.6966;0.0008;0.9989;0.0004
32.4220;946.4686;0.0008;0.9989;0.0004
32.4320;945.2407;0.0008;0.9989;0.0004
32.4420;944.0127;0.0008;0.9989;0.0004
32.4520;942.7847;0.0008;0.9989;0.0004
32.4620;941.5568;0.0008;0.9989;0.0004
32.4720;940.3288;0.0008;0.9989;0.0004
32.4820;939.1009;0.0008;0.9989;0.0004
32.4920;937.8729;0.0008;0.9989;0.0004
32.5020;936.6450;0.0008;0.9989;0.0004
32.5120;935.4170;0.0008;0.9989;0.0004
32.5220;934.1891;0.0008;0.9989;0.0004
32.5320;932.9611;0.0008;0.9989;0.0004
32.5420;931.7331;0.0008;0.9989;0.0004
32.5520;930.5052;0.0008;0.9989;0.0004
32.5620;929.2772;0.0008;0.9989;0.0004
32.5720;928.0493;0.0008;0.9989;0.0004
32.5820;926.8213;0.0008;0.9989;0.0004
32.5920;925.5934;0.0008;0.9989;0.0004
32.6020;924.3654;0.0008;0.9989;0.0004
32.6120;923.1374;0.0008;0.9989;0.0004
32.6220;921.9095;0.0008;0.9989;0.0004
32.6320;920.6815;0.0008;0.9989;0.0004
32.6420;919.4535;0.0008;0.9989;0.0004
32.6520;918.2256;0.0008;0.9989;0.0004
32.6620;916.9976;0.0008;0.9989;0.0004
32.6720;915.7697;0.0008;0.9989;0.0004
32.6820;914.5417;0.0008;0.9989;0.0004
32.6920;913.3137;0.0008;0.9989;0.0004
32.7020;912.0858;0.0008;0.9989;0.0004
32.7120;910.8578;0.0008;0.9989;0.0004
32.7220;909.6298;0.0008;0.9989;0.0004
32.7320;908.4019;0.0008;0.9989;0.0004
32.7420;907.1739;0.0008;0.9989;0.0004
32.7520;905.9459;0.0008;0.9989;0.0004
32.7620;904.7180;0.0008;0.9989;0.0004
32.7720;903.4900;0.0008;0.9989;0.0004
32.7820;902.2620;0.0008;0.9989;0.0004
32.7920;901.0340;0.0008;0.9989;0.0004
32.8020;899.8061;0.0008;0.9989;0.0004
32.8120;898.5781;0.0008;0.9989;0.0004
32.8220;897.3501;0.0008;0.9989;0.0004
32.8320;896.1222;0.0008;0.9989;0.0004
32.8420;894.8942;0.0008;0.9989;0.0004
32.8520;893.6662;0.0008;0.9989;0.0004
32.8620;892.4382;0.0008;0.9989;0.0004
32.8720;891.2103;0.0008;0.9989;0.0004
32.8820;889.9823;0.0008;0.9989;0.0004
32.8920;888.7543;0.0008;0.9989;0.0004
32.9020;887.5264;0.0008;0.9989;0.0004
32.9120;886.2984;0.0008;0.9989;0.0004
32.9220;885.0704;0.0008;0.9989;0.0004
32.9320;883.8424;0.0008;0.9989;0.0004
32.9420;882.6144;0.0008;0.9989;0.0004
32.9520;881.3865;0.0008;0.9989;0.0004
32.9620;880.1585;0.0008;0.9989;0.0004
32.9720;878.9305;0.0008;0.9989;0.0004
32.9820;877.7025;0.0008;0.9989;0.0004
32.9920;876.4746;0.0008;0.9989;0.0004
33.0020;875.2466;0.0008;0.9989;0.0004
33.0120;874.0186;0.0008;0.9989;0.0004
33.0220;872.7906;0.0008;0.9989;0.0004
33.0320;871.5626;0.0008;0.9989;0.0004
33.0420;870.3347;0.0008;0.9989;0.0004
33.0520;869.1067;0.0008;0.9989;0.0004
33.0620;867.8787;0.0008;0.9989;0.0004
33.0720;866.6507;0.0008;0.9989;0.0004
33.0820;865.4227;0.0008;0.9989;0.0004
33.0920;864.1947;0.0008;0.9989;0.0004
33.1020;862.9668;0.0008;0.9989;0.0003
33.1120;861.7388;0.0008;0.9989;0.0003
33.1220;860.5108;0.0008;0.9989;0.0003
33.1320;859.2828;0.0008;0.9989;0.0003
33.1420;858.0548;0.0008;0.9989;0.0003
33.1520;856.8268;0.0008;0.9989;0.0003
33.1620;855.5988;0.0008;0.9989;0.0003
33.1720;854.3709;0.0008;0.9989;0.0003
33.1820;853.1429;0.0008;0.9989;0.0003
33.1920;851.9149;0.0008;0.9989;0.0003
33.2020;850.6869;0.0008;0.9989;0.0003
33.2120;849.4589;0.0008;0.9989;0.0003
33.2220;848.2309;0.0008;0.9989;0.0003
33.2320;847.0029;0.0008;0.9989;0.0003
33.2420;845.7749;0.0008;0.9989;0.0003
33.2520;844.5469;0.0008;0.9989;0.0003
33.2620;843.3190;0.0008;0.9989;0.0003
33.2720;842.0910;0.0008;0.9989;0.0003
33.2820;840.8630;0.0008;0.9989;0.0003
33.2920;839.6350;0.0008;0.9989;0.0003
33.3020;838.4070;0.0008;0.9989;0.0003
33.3120;837.1790;0.0008;0.9989;0.0003
33.3220;835.9510;0.0008;0.9989;0.0003
33.3320;834.7230;0.0008;0.9989;0.0003
33.3420;833.4950;0.0008;0.9989;0.0003
33.3520;832.2670;0.0008;0.9989;0.0003
33.3620;831.0390;0.0008;0.9989;0.0003
33.3720;829.8110;0.0008;0.9989;0.0003
33.3820;828.5830;0.0008;0.9989;0.0003
33.3920;827.3550;0.0008;0.9989;0.0003
33.4020;826.1270;0.0008;0.9989;0.0003
33.4120;824.8990;0.0008;0.9989;0.0003
33.4220;823.6710;0.0008;0.9989;0.0003
33.4320;822.4430;0.0008;0.9989;0.0003
33.4420;821.2150;0.0008;0.9989;0.0003
33.4520;819.9870;0.0008;0.9989;0.0003
33.4620;818.7590;0.0008;0.9989;0.0003
33.4720;817.5310;0.0008;0.9989;0.0003
33.4820;816.3030;0.0008;0.9989;0.0003
33.4920;815.0750;0.0008;0.9989;0.0003
33.5020;813.8470;0.0008;0.9989;0.0003
33.5120;812.6190;0.0008;0.9989;0.0003
33.5220;811.3910;0.0008;0.9989;0.0003
33.5320;810.1630;0.0008;0.9989;0.0003
33.5420;808.9350;0.0008;0.9989;0.0003
33.5520;807.7070;0.0008;0.9989;0.0003
33.5620;806.4790;0.0008;0.9989;0.0003
33.5720;805.2510;0.0008;0.9989;0.0003
33.5820;804.0230;0.0008;0.9989;0.0003
33.5920;802.7950;0.0008;0.9989;0.0003
33.6020;801.5670;0.0008;0.9989;0.0003
33.6120;800.3390;0.0008;0.9989;0.0003
33.6220;799.1110;0.0008;0.9989;0.0003
33.6320;797.8830;0.0008;0.9989;0.0003
33.6420;796.6550;0.0008;0.9989;0.0003
33.6520;795.4270;0.0008;0.9989;0.0003
33.6620;794.1990;0.0008;0.9989;0.0003
33.6720;792.9709;0.0008;0.9989;0.0003
33.6820;791.7429;0.0008;0.9989;0.0003
33.6920;790.5149;0.0008;0.9989;0.0003
33.7020;789.2869;0.0008;0.9989;0.0003
33.7120;788.0589;0.0008;0.9989;0.0003
33.7220;786.8309;0.0008;0.9989;0.0003
33.7320;785.6029;0.0008;0.9989;0.0003
33.7420;784.3749;0.0008;0.9989;0.0003
33.7520;783.1469;0.0008;0.9989;0.0003
33.7620;781.9189;0.0008;0.9989;0.0003
33.7720;780.6908;0.0008;0.9989;0.0003
33.7820;779.4628;0.0008;0.9989;0.0003
33.7920;778.2348;0.0008;0.9989;0.0003
33.8020;777.0068;0.0008;0.9989;0.0003
33.8120;775.7788;0.0008;0.9989;0.0003
33.8220;774.5508;0.0008;0.9989;0.0003
33.8320;773.3228;0.0008;0.9989;0.0003
33.8420;772.0947;0.0008;0.9989;0.0003
33.8520;770.8667;0.0008;0.9989;0.0003
33.8620;769.6387;0.0008;0.9989;0.0003
33.8720;768.4107;0.0008;0.9989;0.0003
33.8820;767.1827;0.0008;0.9989;0.0003
33.8920;765.9547;0.0008;0.9989;0.0003
33.9020;764.7266;0.0008;0.9989;0.0003
33.9120;763.4986;0.0008;0.9989;0.0003
33.9220;762.2706;0.0008;0.9989;0.0003
33.9320;761.0426;0.0008;0.9989;0.0003
33.9420;759.8146;0.0008;0.9989;0.0003
33.9520;758.5865;0.0008;0.9989;0.0003
33.9620;757.3585;0.0008;0.9989;0.0003
33.9720;756.1305;0.0008;0.9989;0.0003
33.9820;754.9025;0.0008;0.9989;0.0003
33.9920;753.6745;0.0008;0.9989;0.0003
34.0020;752.4464;0.0008;0.9989;0.0003
34.0120;751.2184;0.0008;0.9989;0.0003
34.0220;749.9904;0.0008;0.9989;0.0003
34.0320;748.7624;0.0008;0.9989;0.0003
34.0420;747.5343;0.0008;0.9989;0.0003
34.0520;746.3063;0.0008;0.9989;0.0003
34.0620;745.0783;0.0008;0.9989;0.0003
34.0720;743.8503;0.0008;0.9989;0.0003
34.0820;742.6222;0.0008;0.9989;0.0003
34.0920;741.3942;0.0008;0.9989;0.0003
34.1020;740.1662;0.0008;0.9989;0.0003
34.1120;738.9382;0.0008;0.9989;0.0003
34.1220;737.7101;0.0008;0.9989;0.0003
34.1320;736.4821;0.0008;0.9989;0.0003
34.1420;735.2541;0.0008;0.9989;0.0003
34.1520;734.0261;0.0008;0.9989;0.0003
34.1620;732.7980;0.0008;0.9989;0.0003
34.1720;731.5700;0.0008;0.9989;0.0003
34.1820;730.3420;0.0008;0.9989;0.0003
34.1920;729.1139;0.0008;0.9989;0.0003
34.2020;727.8859;0.0008;0.9989;0.0003
34.2120;726.6579;0.0008;0.9989;0.0003
34.2220;725.4299;0.0008;0.9989;0.0003
34.2320;724.2018;0.0008;0.9989;0.0003
34.2420;722.9738;0.0008;0.9989;0.0003
34.2520;721.7458;0.0008;0.9989;0.0003
34.2620;720.5177;0.0008;0.9989;0.0003
34.2720;719.2897;0.0008;0.9989;0.0003
34.2820;718.0617;0.0008;0.9989;0.0003
34.2920;716.8336;0.0008;0.9989;0.0003
34.3020;715.6056;0.0008;0.9989;0.0003
34.3120;714.3776;0.0008;0.9989;0.0003
34.3220;713.1495;0.0008;0.9990;0.0003
34.3320;711.9215;0.0008;0.9990;0.0003
34.3420;710.6935;0.0008;0.9990;0.0003
34.3520;709.4654;0.0008;0.9990;0.0003
34.3620;708.2374;0.0008;0.9990;0.0003
34.3720;707.0094;0.0008;0.9990;0.0003
34.3820;705.7813;0.0008;0.9990;0.0003
34.3920;704.5533;0.0008;0.9990;0.0003
34.4020;703.3253;0.0008;0.9990;0.0003
34.4120;702.0972;0.0008;0.9990;0.0003
34.4220;700.8692;0.0008;0.9990;0.0003
34.4320;699.6411;0.0008;0.9990;0.0003
34.4420;698.4131;0.0008;0.9990;0.0003
34.4520;697.1851;0.0008;0.9990;0.0003
34.4620;695.9570;0.0008;0.9990;0.0003
34.4720;694.7290;0.0008;0.9990;0.0003
34.4820;693.5009;0.0008;0.9990;0.0003
34.4920;692.2729;0.0008;0.9990;0.0003
34.5020;691.0449;0.0008;0.9990;0.0003
34.5120;689.8168;0.0008;0.9990;0.0003
34.5220;688.5888;0.0008;0.9990;0.0003
34.5320;687.3607;0.0008;0.9990;0.0003
34.5420;686.1327;0.0008;0.9990;0.0003
34.5520;684.9047;0.0008;0.9990;0.0003
34.5620;683.6766;0.0008;0.9990;0.0003
34.5720;682.4486;0.0008;0.9990;0.0003
34.5820;681.2205;0.0008;0.9990;0.0003
34.5920;679.9925;0.0008;0.9990;0.0003
34.6020;678.7644;0.0008;0.9990;0.0003
34.6120;677.5364;0.0008;0.9990;0.0003
34.6220;676.3084;0.0008;0.9990;0.0003
34.6320;675.0803;0.0008;0.9990;0.0003
34.6420;673.8523;0.0008;0.9990;0.0003
34.6520;672.6242;0.0008;0.9990;0.0003
34.6620;671.3962;0.0008;0.9990;0.0003
34.6720;670.1681;0.0008;0.9990;0.0003
34.6820;668.9401;0.0008;0.9990;0.0003
34.6920;667.7120;0.0008;0.9990;0.0003
34.7020;666.4840;0.0008;0.9990;0.0003
34.7120;665.2559;0.0008;0.9990;0.0003
34.7220;664.0279;0.0008;0.9990;0.0003
34.7320;662.7998;0.0008;0.9990;0.0003
34.7420;661.5718;0.0008;0.9990;0.0003
34.7520;660.3437;0.0008;0.9990;0.0003
34.7620;659.1157;0.0008;0.9990;0.0003
34.7720;657.8876;0.0008;0.9990;0.0003
34.7820;656.6596;0.0008;0.9990;0.0003
34.7920;655.4315;0.0008;0.9990;0.0003
34.8020;654.2035;0.0008;0.9990;0.0003
34.8120;652.9754;0.0008;0.9990;0.0003
34.8220;651.7474;0.0008;0.9990;0.0003
34.8320;650.5193;0.0008;0.9990;0.0003
34.8420;649.2913;0.0008;0.9990;0.0003
34.8520;648.0632;0.0008;0.9990;0.0003
34.8620;646.8352;0.0008;0.9990;0.0003
34.8720;645.6071;0.0008;0.9990;0.0003
34.8820;644.3791;0.0008;0.9990;0.0003
34.8920;643.1510;0.0008;0.9990;0.0003
34.9020;641.9230;0.0008;0.9990;0.0003
34.9120;640.6949;0.0008;0.9990;0.0003
34.9220;639.4669;0.0008;0.9990;0.0003
34.9320;638.2388;0.0008;0.9990;0.0003
34.9420;637.0107;0.0008;0.9990;0.0003
34.9520;635.7827;0.0008;0.9990;0.0003
34.9620;634.5546;0.0008;0.9990;0.0003
34.9720;633.3266;0.0008;0.9990;0.0003
34.9820;632.0985;0.0008;0.9990;0.0003
34.9920;630.8705;0.0008;0.9990;0.0003
35.0020;629.6424;0.0008;0.9990;0.0003
35.0120;628.4144;0.0008;0.9990;0.0003
35.0220;627.1863;0.0008;0.9990;0.0003
35.0320;625.9582;0.0008;0.9990;0.0003
35.0420;624.7302;0.0008;0.9990;0.0003
35.0520;623.5021;0.0008;0.9990;0.0003
35.0620;622.2741;0.0008;0.9990;0.0003
35.0720;621.0460;0.0008;0.9990;0.0003
35.0820;619.8179;0.0008;0.9990;0.0003
35.0920;618.5899;0.0008;0.9990;0.0003
35.1020;617.3618;0.0008;0.9990;0.0003
35.1120;616.1338;0.0008;0.9990;0.0003
35.1220;614.9057;0.0008;0.9990;0.0003
35.1320;613.6776;0.0008;0.9990;0.0003
35.1420;612.4496;0.0008;0.9990;0.0003
35.1520;611.2215;0.0008;0.9990;0.0003
35.1620;609.9935;0.0008;0.9990;0.0003
35.1720;608.7654;0.0008;0.9990;0.0003
35.1820;607.5373;0.0008;0.9990;0.0003
35.1920;606.3093;0.0008;0.9990;0.0003
35.2020;605.0812;0.0008;0.9990;0.0003
35.2120;603.8531;0.0008;0.9990;0.0003
35.2220;602.6251;0.0008;0.9990;0.0003
35.2320;601.3970;0.0008;0.9990;0.0003
35.2420;600.1689;0.0008;0.9990;0.0003
35.2520;598.9409;0.0008;0.9990;0.0003
35.2620;597.7128;0.0008;0.9990;0.0003
35.2720;596.4848;0.0008;0.9990;0.0003
35.2820;595.2567;0.0008;0.9990;0.0003
35.2920;594.0286;0.0008;0.9990;0.0003
35.3020;592.8006;0.0008;0.9990;0.0003
35.3120;591.5725;0.0008;0.9990;0.0003
35.3220;590.3444;0.0008;0.9990;0.0003
35.3320;589.1164;0.0008;0.9990;0.0003
35.3420;587.8883;0.0008;0.9990;0.0003
35.3520;586.6602;0.0008;0.9990;0.0003
35.3620;585.4321;0.0008;0.9990;0.0003
35.3720;584.2041;0.0008;0.9990;0.0003
35.3820;582.9760;0.0008;0.9990;0.0003
35.3920;581.7479;0.0008;0.9990;0.0003
35.4020;580.5199;0.0008;0.9990;0.0003
35.4120;579.2918;0.0008;0.9990;0.0003
35.4220;578.0637;0.0008;0.9990;0.0003
35.4320;576.8357;0.0008;0.9990;0.0003
35.4420;575.6076;0.0008;0.9990;0.0003
35.4520;574.3795;0.0008;0.9990;0.0003
35.4620;573.1515;0.0008;0.9990;0.0003
35.4720;571.9234;0.0008;0.9990;0.0003
35.4820;570.6953;0.0008;0.9990;0.0003
35.4920;569.4672;0.0008;0.9990;0.0003
35.5020;568.2392;0.0008;0.9990;0.0003
35.5120;567.0111;0.0008;0.9990;0.0003
35.5220;565.7830;0.0008;0.9990;0.0003
35.5320;564.5549;0.0008;0.9990;0.0003
35.5420;563.3269;0.0008;0.9990;0.0003
35.5520;562.0988;0.0008;0.9990;0.0003
35.5620;560.8707;0.0008;0.9990;0.0003
35.5720;559.6427;0.0008;0.9990;0.0003
35.5820;558.4146;0.0008;0.9990;0.0003
35.5920;557.1865;0.0008;0.9990;0.0003
35.6020;555.9584;0.0008;0.9990;0.0003
35.6120;554.7304;0.0008;0.9990;0.0003
35.6220;553.5023;0.0008;0.9990;0.0003
35.6320;552.2742;0.0008;0.9990;0.0003
35.6420;551.0461;0.0008;0.9990;0.0003
35.6520;549.8180;0.0008;0.9990;0.0003
35.6620;548.5900;0.0008;0.9990;0.0003
35.6720;547.3619;0.0008;0.9990;0.0002
35.6820;546.1338;0.0008;0.9990;0.0002
35.6920;544.9057;0.0008;0.9990;0.0002
35.7020;543.6777;0.0008;0.9990;0.0002
35.7120;542.4496;0.0008;0.9990;0.0002
35.7220;541.2215;0.0008;0.9990;0.0002
35.7320;539.9934;0.0008;0.9990;0.0002
35.7420;538.7653;0.0008;0.9990;0.0002
35.7520;537.5373;0.0008;0.9990;0.0002
35.7620;536.3092;0.0008;0.9990;0.0002
35.7720;535.0811;0.0008;0.9990;0.0002
35.7820;533.8530;0.0008;0.9990;0.0002
35.7920;532.6249;0.0008;0.9990;0.0002
35.8020;531.3969;0.0008;0.9990;0.0002
35.8120;530.1688;0.0008;0.9990;0.0002
35.8220;528.9407;0.0008;0.9990;0.0002
35.8320;527.7126;0.0008;0.9990;0.0002
35.8420;526.4845;0.0008;0.9990;0.0002
35.8520;525.2565;0.0008;0.9990;0.0002
35.8620;524.0284;0.0008;0.9990;0.0002
35.8720;522.8003;0.0008;0.9990;0.0002
35.8820;521.5722;0.0008;0.9990;0.0002
35.8920;520.3441;0.0008;0.9990;0.0002
35.9020;519.1160;0.0008;0.9990;0.0002
35.9120;517.8880;0.0008;0.9990;0.0002
35.9220;516.6599;0.0008;0.9990;0.0002
35.9320;515.4318;0.0008;0.9990;0.0002
35.9420;514.2037;0.0008;0.9990;0.0002
35.9520;512.9756;0.0008;0.9990;0.0002
35.9620;511.7475;0.0008;0.9990;0.0002
35.9720;510.5195;0.0008;0.9990;0.0002
35.9820;509.2914;0.0008;0.9990;0.0002
35.9920;508.0633;0.0008;0.9990;0.0002
36.0020;506.8352;0.0008;0.9990;0.0002
36.0120;505.6071;0.0008;0.9990;0.0002
36.0220;504.3790;0.0008;0.9990;0.0002
36.0320;503.1509;0.0008;0.9990;0.0002
36.0420;501.9229;0.0008;0.9990;0.0002
36.0520;500.6948;0.0008;0.9990;0.0002
36.0620;499.4667;0.0008;0.9990;0.0002
36.0720;498.2386;0.0008;0.9990;0.0002
36.0820;497.0105;0.0008;0.9990;0.0002
36.0920;495.7824;0.0008;0.9990;0.0002
36.1020;494.5543;0.0008;0.9990;0.0002
36.1120;493.3262;0.0008;0.9990;0.0002
36.1220;492.0982;0.0008;0.9990;0.0002
36.1320;490.8701;0.0008;0.9990;0.0002
36.1420;489.6420;0.0008;0.9990;0.0002
36.1520;488.4139;0.0008;0.9990;0.0002
36.1620;487.1858;0.0008;0.9990;0.0002
36.1720;485.9577;0.0008;0.9990;0.0002
36.1820;484.7296;0.0008;0.9990;0.0002
36.1920;483.5015;0.0008;0.9990;0.0002
36.2020;482.2734;0.0008;0.9990;0.0002
36.2120;481.0453;0.0008;0.9990;0.0002
36.2220;479.8173;0.0008;0.9990;0.0002
36.2320;478.5892;0.0008;0.9990;0.0002
36.2420;477.3611;0.0008;0.9990;0.0002
36.2520;476.1330;0.0008;0.9990;0.0002
36.2620;474.9049;0.0008;0.9990;0.0002
36.2720;473.6768;0.0008;0.9990;0.0002
36.2820;472.4487;0.0008;0.9990;0.0002
36.2920;471.2206;0.0008;0.9990;0.0002
36.3020;469.9925;0.0008;0.9990;0.0002
36.3120;468.7644;0.0008;0.9990;0.0002
36.3220;467.5363;0.0008;0.9990;0.0002
36.3320;466.3082;0.0008;0.9990;0.0002
36.3420;465.0801;0.0008;0.9990;0.0002
36.3520;463.8520;0.0008;0.9990;0.0002
36.3620;462.6239;0.0008;0.9990;0.0002
36.3720;461.3959;0.0008;0.9990;0.0002
36.3820;460.1678;0.0008;0.9990;0.0002
36.3920;458.9397;0.0008;0.9990;0.0002
36.4020;457.7116;0.0008;0.9990;0.0002
36.4120;456.4835;0.0008;0.9990;0.0002
36.4220;455.2554;0.0008;0.9990;0.0002
36.4320;454.0273;0.0008;0.9990;0.0002
36.4420;452.7992;0.0008;0.9990;0.0002
36.4520;451.5711;0.0008;0.9990;0.0002
36.4620;450.3430;0.0008;0.9990;0.0002
36.4720;449.1149;0.0008;0.9990;0.0002
36.4820;447.8868;0.0008;0.9990;0.0002
36.4920;446.6587;0.0008;0.9990;0.0002
36.5020;445.4306;0.0008;0.9990;0.0002
36.5120;444.2025;0.0008;0.9990;0.0002
36.5220;442.9744;0.0008;0.9990;0.0002
36.5320;441.7463;0.0008;0.9990;0.0002
36.5420;440.5182;0.0008;0.9990;0.0002
36.5520;439.2901;0.0008;0.9990;0.0002
36.5620;438.0620;0.0008;0.9990;0.0002
36.5720;436.8339;0.0008;0.9990;0.0002
36.5820;435.6058;0.0008;0.9990;0.0002
36.5920;434.3777;0.0008;0.9990;0.0002
36.6020;433.1496;0.0008;0.9990;0.0002
36.6120;431.9215;0.0008;0.9990;0.0002
36.6220;430.6934;0.0008;0.9990;0.0002
36.6320;429.4653;0.0008;0.9990;0.0002
36.6420;428.2372;0.0008;0.9990;0.0002
36.6520;427.0091;0.0008;0.9990;0.0002
36.6620;425.7810;0.0008;0.9990;0.0002
36.6720;424.5529;0.0008;0.9990;0.0002
36.6820;423.3248;0.0008;0.9990;0.0002
36.6920;422.0967;0.0008;0.9990;0.0002
36.7020;420.8686;0.0008;0.9990;0.0002
36.7120;419.6405;0.0008;0.9990;0.0002
36.7220;418.4124;0.0008;0.9990;0.0002
36.7320;417.1843;0.0008;0.9990;0.0002
36.7420;415.9562;0.0008;0.9990;0.0002
36.7520;414.7281;0.0008;0.9990;0.0002
36.7620;413.5000;0.0008;0.9990;0.0002
36.7720;412.2719;0.0008;0.9990;0.0002
36.7820;411.0438;0.0008;0.9990;0.0002
36.7920;409.8156;0.0008;0.9990;0.0002
36.8020;408.5875;0.0008;0.9990;0.0002
36.8120;407.3594;0.0008;0.9990;0.0002
36.8220;406.1313;0.0008;0.9990;0.0002
36.8320;404.9032;0.0008;0.9990;0.0002
36.8420;403.6751;0.0008;0.9990;0.0002
36.8520;402.4470;0.0008;0.9990;0.0002
36.8620;401.2189;0.0008;0.9990;0.0002
36.8720;399.9908;0.0008;0.9990;0.0002
36.8820;398.7627;0.0008;0.9990;0.0002
36.8920;397.5346;0.0008;0.9990;0.0002
36.9020;396.3065;0.0008;0.9990;0.0002
36.9120;395.0784;0.0008;0.9990;0.0002
36.9220;393.8503;0.0008;0.9990;0.0002
36.9320;392.6222;0.0008;0.9990;0.0002
36.9420;391.3941;0.0008;0.9990;0.0002
36.9520;390.1659;0.0008;0.9990;0.0002
36.9620;388.9378;0.0008;0.9990;0.0002
36.9720;387.7097;0.0008;0.9990;0.0002
36.9820;386.4816;0.0008;0.9990;0.0002
36.9920;385.2535;0.0008;0.9990;0.0002
37.0020;384.0254;0.0008;0.9990;0.0002
37.0120;382.7973;0.0008;0.9990;0.0002
37.0220;381.5692;0.0008;0.9990;0.0002
37.0320;380.3411;0.0008;0.9990;0.0002
37.0420;379.1130;0.0008;0.9990;0.0002
37.0520;377.8848;0.0008;0.9990;0.0002
37.0620;376.6567;0.0008;0.9990;0.0002
37.0720;375.4286;0.0008;0.9990;0.0002
37.0820;374.2005;0.0008;0.9990;0.0002
37.0920;372.9724;0.0008;0.9990;0.0002
37.1020;371.7443;0.0008;0.9990;0.0002
37.1120;370.5162;0.0008;0.9990;0.0002
37.1220;369.2881;0.0008;0.9990;0.0002
37.1320;368.0600;0.0008;0.9990;0.0002
37.1420;366.8318;0.0008;0.9990;0.0002
37.1520;365.6037;0.0008;0.9990;0.0002
37.1620;364.3756;0.0008;0.9990;0.0002
37.1720;363.1475;0.0008;0.9990;0.0002
37.1820;361.9194;0.0008;0.9990;0.0002
37.1920;360.6913;0.0008;0.9990;0.0002
37.2020;359.4632;0.0008;0.9990;0.0002
37.2120;358.2351;0.0008;0.9990;0.0002
37.2220;357.0069;0.0008;0.9990;0.0002
37.2320;355.7788;0.0008;0.9990;0.0002
37.2420;354.5507;0.0008;0.9990;0.0002
37.2520;353.3226;0.0008;0.9990;0.0002
37.2620;352.0945;0.0008;0.9990;0.0002
37.2720;350.8664;0.0008;0.9990;0.0002
37.2820;349.6383;0.0008;0.9990;0.0002
37.2920;348.4101;0.0008;0.9990;0.0002
37.3020;347.1820;0.0008;0.9990;0.0002
37.3120;345.9539;0.0008;0.9990;0.0002
37.3220;344.7258;0.0008;0.9990;0.0002
37.3320;343.4977;0.0008;0.9990;0.0002
37.3420;342.2696;0.0008;0.9990;0.0002
37.3520;341.0414;0.0008;0.9990;0.0002
37.3620;339.8133;0.0008;0.9990;0.0002
37.3720;338.5852;0.0008;0.9990;0.0002
37.3820;337.3571;0.0008;0.9990;0.0002
37.3920;336.1290;0.0008;0.9990;0.0002
37.4020;334.9009;0.0008;0.9990;0.0002
37.4120;333.6727;0.0008;0.9990;0.0002
37.4220;332.4446;0.0008;0.9990;0.0002
37.4320;331.2165;0.0008;0.9990;0.0002
37.4420;329.9884;0.0008;0.9990;0.0002
37.4520;328.7603;0.0008;0.9990;0.0002
37.4620;327.5321;0.0008;0.9990;0.0002
37.4720;326.3040;0.0008;0.9990;0.0002
37.4820;325.0759;0.0008;0.9990;0.0002
37.4920;323.8478;0.0008;0.9990;0.0002
37.5020;322.6197;0.0008;0.9990;0.0002
37.5120;321.3916;0.0008;0.9990;0.0002
37.5220;320.1634;0.0008;0.9990;0.0002
37.5320;318.9353;0.0008;0.9990;0.0002
37.5420;317.7072;0.0008;0.9990;0.0002
37.5520;316.4791;0.0008;0.9990;0.0002
37.5620;315.2509;0.0008;0.9990;0.0002
37.5720;314.0228;0.0008;0.9990;0.0002
37.5820;312.7947;0.0008;0.9990;0.0002
37.5920;311.5666;0.0008;0.9990;0.0002
37.6020;310.3385;0.0008;0.9990;0.0002
37.6120;309.1103;0.0008;0.9990;0.0002
37.6220;307.8822;0.0008;0.9990;0.0002
37.6320;306.6541;0.0008;0.9990;0.0002
37.6420;305.4260;0.0008;0.9990;0.0002
37.6520;304.1979;0.0008;0.9990;0.0002
37.6620;302.9697;0.0008;0.9990;0.0002
37.6720;301.7416;0.0008;0.9990;0.0002
37.6820;300.5135;0.0008;0.9990;0.0002
37.6920;299.2854;0.0008;0.9990;0.0002
37.7020;298.0572;0.0008;0.9990;0.0002
37.7120;296.8291;0.0008;0.9990;0.0002
37.7220;295.6010;0.0008;0.9990;0.0002
37.7320;294.3729;0.0008;0.9990;0.0002
37.7420;293.1447;0.0008;0.9990;0.0002


==> Diagrams/Phase_trans/Datas/fast_time_temp_cryst_amorph_liq_reduced_Cycle.txt <==
# Time;Temperature;Crystalline;Amorphous;Liquid
0.0020;296.7956;0.0001;0.9999;0.0000
0.0520;302.9378;0.0001;0.9999;0.0000
0.1020;309.0801;0.0001;0.9999;0.0000
0.1520;315.2223;0.0001;0.9999;0.0000
0.2020;321.3645;0.0001;0.9999;0.0000
0.2520;327.5067;0.0001;0.9999;0.0000
0.3020;333.6490;0.0001;0.9999;0.0000
0.3520;339.7912;0.0001;0.9999;0.0000
0.4020;345.9334;0.0001;0.9999;0.0000
0.4520;352.0756;0.0001;0.9999;0.0000
0.5020;358.2179;0.0001;0.9999;0.0000
0.5520;364.3601;0.0001;0.9999;0.0000
0.6020;370.5023;0.0001;0.9999;0.0000
0.6520;376.6445;0.0001;0.9999;0.0000
0.7020;382.7868;0.0001;0.9999;0.0000
0.7520;388.9290;0.0001;0.9999;0.0000
0.8020;395.0712;0.0001;0.9999;0.0000
0.8520;401.2134;0.0001;0.9999;0.0000
0.9020;407.3556;0.0001;0.9999;0.0000
0.9520;413.4978;0.0001;0.9999;0.0000
1.0020;419.6401;0.0001;0.9999;0.0000
1.0520;425.7823;0.0001;0.9999;0.0000
1.1020;431.9245;0.0001;0.9999;0.0000
1.1520;438.0667;0.0001;0.9999;0.0000
1.2020;444.2089;0.0001;0.9999;0.0000
1.2520;450.3511;0.0001;0.9999;0.0000
1.3020;456.4933;0.0001;0.9999;0.0000
1.3520;462.6355;0.0001;0.9999;0.0000
1.4020;468.7777;0.0001;0.9999;0.0000
1.4520;474.9199;0.0001;0.9999;0.0000
1.5020;481.0621;0.0001;0.9999;0.0000
1.5520;487.2044;0.0001;0.9999;0.0000
1.6020;493.3466;0.0001;0.9999;0.0000
1.6520;499.4888;0.0001;0.9999;0.0000
1.7020;505.6310;0.0001;0.9999;0.0000
1.7520;511.7732;0.0001;0.9999;0.0000
1.8020;517.9154;0.0001;0.9999;0.0000
1.8520;524.0576;0.0001;0.9999;0.0000
1.9020;530.1998;0.0001;0.9999;0.0000
1.9520;536.3420;0.0001;0.9999;0.0000
2.0020;542.4842;0.0001;0.9999;0.0000
2.0520;548.6264;0.0001;0.9999;0.0000
2.1020;554.7685;0.0001;0.9999;0.0000
2.1520;560.9107;0.0001;0.9999;0.0000
2.2020;567.0529;0.0001;0.9999;0.0000
2.2520;573.1951;0.0001;0.9999;0.0000
2.3020;579.3373;0.0001;0.9999;0.0000
2.3520;585.4795;0.0001;0.9999;0.0000
2.4020;591.6217;0.0001;0.9999;0.0000
2.4520;597.7639;0.0001;0.9999;0.0000
2.5020;603.9061;0.0001;0.9999;0.0000
2.5520;610.0482;0.0001;0.9999;0.0000
2.6020;616.1904;0.0001;0.9999;0.0000
2.6520;622.3326;0.0001;0.9999;0.0000
2.7020;628.4748;0.0001;0.9999;0.0000
2.7520;634.6170;0.0001;0.9999;0.0000
2.8020;640.7592;0.0001;0.9999;0.0000
2.8520;646.9013;0.0001;0.9999;0.0000
2.9020;653.0435;0.0001;0.9999;0.0000
2.9520;659.1857;0.0001;0.9999;0.0000
3.0020;665.3279;0.0001;0.9999;0.0000
3.0520;671.4700;0.0001;0.9999;0.0000
3.1020;677.6122;0.0001;0.9999;0.0000
3.1520;683.7544;0.0001;0.9999;0.0000
3.2020;689.8965;0.0001;0.9999;0.0000
3.2520;696.0387;0.0001;0.9999;0.0000
3.3020;702.1809;0.0001;0.9999;0.0000
3.3520;708.3230;0.0001;0.9999;0.0000
3.4020;714.4652;0.0001;0.9999;0.0000
3.4520;720.6074;0.0001;0.9999;0.0000
3.5020;726.7495;0.0001;0.9999;0.0000
3.5520;732.8917;0.0001;0.9999;0.0000
3.6020;739.0338;0.0001;0.9999;0.0000
3.6520;745.1760;0.0001;0.9999;0.0000
3.7020;751.3181;0.0001;0.9999;0.0000
3.7520;757.4603;0.0001;0.9999;0.0000
3.8020;763.6024;0.0001;0.9999;0.0000
3.8520;769.7446;0.0001;0.9999;0.0000
3.9020;775.8867;0.0001;0.9998;0.0001
3.9520;782.0289;0.0001;0.9998;0.0001
4.0020;788.1710;0.0001;0.9998;0.0001
4.0520;794.3132;0.0001;0.9998;0.0001
4.1020;800.4553;0.0001;0.9998;0.0001
4.1520;806.5975;0.0001;0.9998;0.0001
4.2020;812.7396;0.0001;0.9998;0.0001
4.2520;818.8817;0.0001;0.9998;0.0001
4.3020;825.0239;0.0001;0.9998;0.0001
4.3520;831.1660;0.0001;0.9998;0.0001
4.4020;837.3081;0.0001;0.9998;0.0001
4.4520;843.4502;0.0001;0.9998;0.0001
4.5020;849.5924;0.0001;0.9998;0.0001
4.5520;855.7345;0.0001;0.9998;0.0001
4.6020;861.8766;0.0001;0.9998;0.0001
4.6520;868.0187;0.0001;0.9998;0.0001
4.7020;874.1609;0.0001;0.9998;0.0001
4.7520;880.3030;0.0001;0.9998;0.0001
4.8020;886.4451;0.0001;0.9998;0.0001
4.8520;892.5872;0.0001;0.9998;0.0001
4.9020;898.7293;0.0001;0.9998;0.0001
4.9520;904.8714;0.0001;0.9998;0.0001
5.0020;911.0135;0.0001;0.9998;0.0001
5.0520;917.1556;0.0001;0.9998;0.0001
5.1020;923.2977;0.0001;0.9998;0.0001
5.1520;929.4398;0.0001;0.9998;0.0001
5.2020;935.5819;0.0001;0.9998;0.0001
5.2520;941.7240;0.0001;0.9998;0.0001
5.3020;947.8661;0.0001;0.9998;0.0001
5.3520;954.0082;0.0001;0.9998;0.0001
5.4020;960.1503;0.0001;0.9998;0.0001
5.4520;966.2924;0.0001;0.9998;0.0001
5.5020;972.4345;0.0001;0.9998;0.0001
5.5520;978.5765;0.0001;0.9998;0.0001
5.6020;984.7186;0.0001;0.9998;0.0001
5.6520;990.8607;0.0001;0.9998;0.0001
5.7020;997.0027;0.0001;0.9998;0.0001
5.7520;1003.1448;0.0001;0.9998;0.0001
5.8020;1009.2869;0.0001;0.9998;0.0001
5.8520;1015.4289;0.0001;0.9998;0.0001
5.9020;1021.5710;0.0001;0.9998;0.0001
5.9520;1027.7131;0.0001;0.9998;0.0001
6.0020;1033.8551;0.0001;0.9998;0.0001
6.0520;1039.9972;0.0001;0.9998;0.0001
6.1020;1046.1392;0.0001;0.9998;0.0001
6.1520;1052.2812;0.0001;0.9998;0.0001
6.2020;1058.4233;0.0001;0.9998;0.0001
6.2520;1064.5653;0.0001;0.9998;0.0001
6.3020;1070.7074;0.0001;0.9998;0.0001
6.3520;1076.8494;0.0001;0.9998;0.0001
6.4020;1082.9914;0.0001;0.9998;0.0001
6.4520;1089.1334;0.0001;0.9998;0.0001
6.5020;1095.2754;0.0001;0.9998;0.0001
6.5520;1101.4175;0.0001;0.9998;0.0001
6.6020;1107.5595;0.0001;0.9998;0.0001
6.6520;1113.7015;0.0001;0.9998;0.0001
6.7020;1119.8435;0.0001;0.9998;0.0001
6.7520;1125.9855;0.0001;0.9998;0.0001
6.8020;1132.1275;0.0001;0.9998;0.0001
6.8520;1138.2694;0.0001;0.9998;0.0001
6.9020;1144.4114;0.0001;0.9998;0.0001
6.9520;1150.5534;0.0001;0.9998;0.0001
7.0020;1156.6954;0.0001;0.9998;0.0001
7.0520;1162.8374;0.0001;0.9998;0.0001
7.1020;1168.9793;0.0001;0.9998;0.0001
7.1520;1175.1213;0.0001;0.9998;0.0001
7.2020;1181.2632;0.0001;0.9998;0.0001
7.2520;1187.4052;0.0001;0.9998;0.0001
7.3020;1193.5471;0.0001;0.9998;0.0001
7.3520;1199.6890;0.0001;0.9998;0.0001
7.4020;1205.8310;0.0001;0.9998;0.0001
7.4520;1211.9729;0.0001;0.9998;0.0001
7.5020;1218.1148;0.0001;0.9998;0.0001
7.5520;1224.2567;0.0001;0.9998;0.0001
7.6020;1230.3986;0.0001;0.9998;0.0001
7.6520;1236.5405;0.0001;0.9998;0.0001
7.7020;1242.6824;0.0001;0.9998;0.0001
7.7520;1248.8243;0.0001;0.9998;0.0001
7.8020;1254.9662;0.0001;0.9998;0.0001
7.8520;1261.1080;0.0001;0.9998;0.0001
7.9020;1267.2499;0.0001;0.9998;0.0001
7.9520;1273.3918;0.0001;0.9998;0.0001
8.0020;1279.5336;0.0001;0.9998;0.0001
8.0520;1285.6754;0.0001;0.9998;0.0001
8.1020;1291.8173;0.0001;0.9998;0.0001
8.1520;1297.9591;0.0001;0.9998;0.0001
8.2020;1304.1009;0.0001;0.9998;0.0001
8.2520;1310.2427;0.0001;0.9998;0.0001
8.3020;1316.3845;0.0001;0.9998;0.0001
8.3520;1322.5262;0.0001;0.9998;0.0001
8.4020;1328.6680;0.0001;0.9998;0.0001
8.4520;1334.8097;0.0001;0.9998;0.0001
8.5020;1340.9515;0.0001;0.9998;0.0001
8.5520;1347.0932;0.0001;0.9998;0.0001
8.6020;1353.2349;0.0001;0.9998;0.0001
8.6520;1359.3766;0.0001;0.9998;0.0001
8.7020;1365.5183;0.0001;0.9997;0.0002
8.7520;1371.6600;0.0001;0.9997;0.0002
8.8020;1377.8016;0.0001;0.9997;0.0002
8.8520;1383.9433;0.0001;0.9997;0.0002
8.9020;1390.0849;0.0001;0.9997;0.0002
8.9520;1396.2265;0.0001;0.9997;0.0002
9.0020;1402.3681;0.0001;0.9997;0.0002
9.0520;1408.5097;0.0001;0.9997;0.0002
9.1020;1414.6512;0.0001;0.9997;0.0002
9.1520;1420.7928;0.0001;0.9997;0.0002
9.2020;1426.9343;0.0001;0.9997;0.0002
9.2520;1433.0757;0.0001;0.9997;0.0002
9.3020;1439.2172;0.0001;0.9997;0.0002
9.3520;1445.3586;0.0001;0.9997;0.0002
9.4020;1451.5001;0.0001;0.9997;0.0002
9.4520;1457.6414;0.0001;0.9997;0.0002
9.5020;1463.7828;0.0001;0.9997;0.0002
9.5520;1469.9241;0.0001;0.9997;0.0002
9.6020;1476.0654;0.0001;0.9997;0.0002
9.6520;1482.2066;0.0001;0.9997;0.0002
9.7020;1488.3479;0.0001;0.9996;0.0003
9.7520;1494.4890;0.0001;0.9996;0.0003
9.8020;1500.6301;0.0001;0.9996;0.0003
9.8520;1506.7712;0.0001;0.9996;0.0003
9.9020;1512.9123;0.0001;0.9996;0.0003
9.9520;1519.0532;0.0001;0.9996;0.0003
10.0020;1525.1942;0.0001;0.9996;0.0003
10.0520;1531.3350;0.0001;0.9996;0.0003
10.1020;1537.4758;0.0001;0.9995;0.0004
10.1520;1543.6165;0.0001;0.9995;0.0004
10.2020;1549.7572;0.0001;0.9995;0.0004
10.2520;1555.8977;0.0001;0.9995;0.0004
10.3020;1562.0382;0.0001;0.9995;0.0004
10.3520;1568.1785;0.0001;0.9994;0.0005
10.4020;1574.3187;0.0001;0.9994;0.0005
10.4520;1580.4588;0.0001;0.9994;0.0005
10.5020;1586.5988;0.0001;0.9994;0.0005
10.5520;1592.7385;0.0001;0.9993;0.0006
10.6020;1598.8781;0.0001;0.9993;0.0006
10.6520;1605.0175;0.0001;0.9992;0.0007
10.7020;1611.1565;0.0001;0.9992;0.0007
10.7520;1617.2953;0.0001;0.9991;0.0008
10.8020;1623.4337;0.0001;0.9990;0.0009
10.8520;1629.5717;0.0001;0.9989;0.0010
10.9020;1635.7091;0.0001;0.9988;0.0011
10.9520;1641.8458;0.0001;0.9986;0.0013
11.0020;1647.9815;0.0001;0.9983;0.0016
11.0520;1654.1160;0.0001;0.9980;0.0019
11.1020;1660.2486;0.0001;0.9975;0.0024
11.1520;1666.3786;0.0001;0.9969;0.0030
11.2020;1672.5050;0.0001;0.9960;0.0039
11.2520;1678.6272;0.0001;0.9951;0.0048
11.3020;1684.7456;0.0001;0.9944;0.0055
11.3520;1690.8609;0.0001;0.9934;0.0065
11.4020;1696.9599;0.0001;0.9849;0.0150
11.4520;1702.9558;0.0001;0.9410;0.0589
11.5020;1708.5935;0.0001;0.8040;0.1959
11.5520;1713.4758;0.0001;0.4972;0.5027
11.6020;1717.2322;0.0001;0.0005;0.9994
11.6520;1720.7368;0.0001;0.0004;0.9995
11.7020;1724.2414;0.0001;0.0004;0.9995
11.7520;1727.7458;0.0001;0.0003;0.9996
11.8020;1731.2503;0.0001;0.0003;0.9996
11.8520;1734.7547;0.0001;0.0003;0.9996
11.9020;1738.2590;0.0001;0.0003;0.9996
11.9520;1741.7633;0.0001;0.0002;0.9997
12.0020;1745.2676;0.0001;0.0002;0.9997
12.0520;1748.7719;0.0001;0.0002;0.9997
12.1020;1752.2761;0.0001;0.0002;0.9997
12.1520;1755.7803;0.0001;0.0002;0.9997
12.2020;1759.2845;0.0001;0.0002;0.9997
12.2520;1762.7887;0.0001;0.0002;0.9997
12.3020;1766.2928;0.0001;0.0001;0.9998
12.3520;1769.7970;0.0001;0.0001;0.9998
12.4020;1773.3011;0.0001;0.0001;0.9998
12.4520;1776.8053;0.0001;0.0001;0.9998
12.5020;1780.3094;0.0001;0.0001;0.9998
12.5520;1783.8135;0.0001;0.0001;0.9998
12.6020;1787.3176;0.0001;0.0001;0.9998
12.6520;1790.8217;0.0001;0.0001;0.9998
12.7020;1794.3258;0.0001;0.0001;0.9998
12.7520;1797.8299;0.0001;0.0001;0.9998
12.8020;1801.3339;0.0001;0.0001;0.9998
12.8520;1804.8380;0.0001;0.0001;0.9998
12.9020;1808.3421;0.0001;0.0001;0.9998
12.9520;1811.8461;0.0001;0.0001;0.9998
13.0020;1815.3502;0.0001;0.0001;0.9998
13.0520;1818.8542;0.0001;0.0001;0.9998
13.1020;1822.3583;0.0001;0.0001;0.9998
13.1520;1825.8623;0.0001;0.0001;0.9998
13.2020;1829.3664;0.0001;0.0001;0.9998
13.2520;1832.8704;0.0001;0.0001;0.9998
13.3020;1836.3745;0.0001;0.0001;0.9998
13.3520;1839.8785;0.0001;0.0001;0.9998
13.4020;1843.3825;0.0001;0.0001;0.9998
13.4520;1846.8865;0.0001;0.0001;0.9998
13.5020;1850.3906;0.0001;0.0001;0.9998
13.5520;1853.8946;0.0001;0.0001;0.9998
13.6020;1857.3986;0.0001;0.0001;0.9998
13.6520;1860.9026;0.0001;0.0001;0.9998
13.7020;1864.4066;0.0001;0.0001;0.9998
13.7520;1867.9107;0.0001;0.0000;0.9999
13.8020;1871.4147;0.0001;0.0000;0.9999
13.8520;1874.9187;0.0001;0.0000;0.9999
13.9020;1878.4227;0.0001;0.0000;0.9999
13.9520;1881.9267;0.0001;0.0000;0.9999
14.0020;1885.4307;0.0001;0.0000;0.9999
14.0520;1888.9347;0.0001;0.0000;0.9999
14.1020;1892.4387;0.0001;0.0000;0.9999
14.1520;1895.9427;0.0001;0.0000;0.9999
14.2020;1899.4467;0.0001;0.0000;0.9999
14.2520;1902.9507;0.0001;0.0000;0.9999
14.3020;1906.4547;0.0001;0.0000;0.9999
14.3520;1909.9587;0.0001;0.0000;0.9999
14.4020;1913.4627;0.0001;0.0000;0.9999
14.4520;1916.9667;0.0001;0.0000;0.9999
14.5020;1920.4707;0.0001;0.0000;0.9999
14.5520;1923.9747;0.0001;0.0000;0.9999
14.6020;1927.4787;0.0001;0.0000;0.9999
14.6520;1930.9827;0.0001;0.0000;0.9999
14.7020;1934.4866;0.0001;0.0000;0.9999
14.7520;1937.9906;0.0001;0.0000;0.9999
14.8020;1941.4946;0.0001;0.0000;0.9999
14.8520;1944.9986;0.0001;0.0000;0.9999
14.9020;1948.5026;0.0001;0.0000;0.9999
14.9520;1952.0066;0.0001;0.0000;0.9999
15.0020;1955.5106;0.0001;0.0000;0.9999
15.0520;1959.0146;0.0001;0.0000;0.9999
15.1020;1962.5185;0.0001;0.0000;0.9999
15.1520;1966.0225;0.0001;0.0000;0.9999
15.2020;1969.5265;0.0001;0.0000;0.9999
15.2520;1973.0305;0.0001;0.0000;0.9999
15.3020;1976.5345;0.0001;0.0000;0.9999
15.3520;1980.0384;0.0001;0.0000;0.9999
15.4020;1983.5424;0.0001;0.0000;0.9999
15.4520;1987.0464;0.0001;0.0000;0.9999
15.5020;1990.5504;0.0001;0.0000;0.9999
15.5520;1994.0544;0.0001;0.0000;0.9999
15.6020;1997.5583;0.0001;0.0000;0.9999
15.6520;2001.0623;0.0001;0.0000;0.9999
15.7020;2004.5663;0.0001;0.0000;0.9999
15.7520;2008.0673;0.0001;0.0000;0.9999
15.8020;2011.5698;0.0001;0.0000;0.9999
15.8520;2015.0730;0.0001;0.0000;0.9999
15.9020;2018.5764;0.0000;0.0000;0.9999
15.9520;2022.0799;0.0000;0.0000;0.9999
16.0020;2025.5835;0.0000;0.0000;0.9999
16.0520;2029.0872;0.0000;0.0000;0.9999
16.1020;2032.5909;0.0000;0.0000;0.9999
16.1520;2036.0946;0.0000;0.0000;0.9999
16.2020;2039.5983;0.0000;0.0000;0.9999
16.2520;2043.1021;0.0000;0.0000;0.9999
16.3020;2046.6058;0.0000;0.0000;0.9999
16.3520;2050.1096;0.0000;0.0000;0.9999
16.4020;2053.6134;0.0000;0.0000;0.9999
16.4520;2057.1172;0.0000;0.0000;0.9999
16.5020;2060.6210;0.0000;0.0000;0.9999
16.5520;2064.1248;0.0000;0.0000;0.9999
16.6020;2067.6286;0.0000;0.0000;1.0000
16.6520;2071.1324;0.0000;0.0000;1.0000
16.7020;2074.6363;0.0000;0.0000;1.0000
16.7520;2078.1401;0.0000;0.0000;1.0000
16.8020;2081.6439;0.0000;0.0000;1.0000
16.8520;2085.1477;0.0000;0.0000;1.0000
16.9020;2088.6516;0.0000;0.0000;1.0000
16.9520;2092.1554;0.0000;0.0000;1.0000
17.0020;2095.6592;0.0000;0.0000;1.0000
17.0520;2099.1631;0.0000;0.0000;1.0000
17.1020;2102.6669;0.0000;0.0000;1.0000
17.1520;2106.1707;0.0000;0.0000;1.0000
17.2020;2109.6746;0.0000;0.0000;1.0000
17.2520;2113.1784;0.0000;0.0000;1.0000
17.3020;2116.6823;0.0000;0.0000;1.0000
17.3520;2120.1861;0.0000;0.0000;1.0000
17.4020;2123.6899;0.0000;0.0000;1.0000
17.4520;2127.1938;0.0000;0.0000;1.0000
17.5020;2130.6976;0.0000;0.0000;1.0000
17.5520;2134.2015;0.0000;0.0000;1.0000
17.6020;2137.7053;0.0000;0.0000;1.0000
17.6520;2141.2092;0.0000;0.0000;1.0000
17.7020;2144.7130;0.0000;0.0000;1.0000
17.7520;2148.2168;0.0000;0.0000;1.0000
17.8020;2151.7207;0.0000;0.0000;1.0000
17.8520;2155.2245;0.0000;0.0000;1.0000
17.9020;2158.7284;0.0000;0.0000;1.0000
17.9520;2162.2322;0.0000;0.0000;1.0000
18.0020;2165.7361;0.0000;0.0000;1.0000
18.0520;2169.2399;0.0000;0.0000;1.0000
18.1020;2172.7438;0.0000;0.0000;1.0000
18.1520;2176.2476;0.0000;0.0000;1.0000
18.2020;2179.7515;0.0000;0.0000;1.0000
18.2520;2183.2553;0.0000;0.0000;1.0000
18.3020;2186.7592;0.0000;0.0000;1.0000
18.3520;2190.2630;0.0000;0.0000;1.0000
18.4020;2193.7669;0.0000;0.0000;1.0000
18.4520;2197.2707;0.0000;0.0000;1.0000
18.5020;2200.7746;0.0000;0.0000;1.0000
18.5520;2204.2784;0.0000;0.0000;1.0000
18.6020;2207.7823;0.0000;0.0000;1.0000
18.6520;2211.2861;0.0000;0.0000;1.0000
18.7020;2214.7900;0.0000;0.0000;1.0000
18.7520;2218.2938;0.0000;0.0000;1.0000
18.8020;2221.7977;0.0000;0.0000;1.0000
18.8520;2225.3015;0.0000;0.0000;1.0000
18.9020;2228.8054;0.0000;0.0000;1.0000
18.9520;2232.3092;0.0000;0.0000;1.0000
19.0020;2235.8131;0.0000;0.0000;1.0000
19.0520;2239.3169;0.0000;0.0000;1.0000
19.1020;2242.8208;0.0000;0.0000;1.0000
19.1520;2246.3246;0.0000;0.0000;1.0000
19.2020;2249.8285;0.0000;0.0000;1.0000
19.2520;2253.3323;0.0000;0.0000;1.0000
19.3020;2256.8362;0.0000;0.0000;1.0000
19.3520;2260.3401;0.0000;0.0000;1.0000
19.4020;2263.8439;0.0000;0.0000;1.0000
19.4520;2267.3478;0.0000;0.0000;1.0000
19.5020;2270.8516;0.0000;0.0000;1.0000
19.5520;2274.3555;0.0000;0.0000;1.0000
19.6020;2277.8593;0.0000;0.0000;1.0000
19.6520;2281.3632;0.0000;0.0000;1.0000
19.7020;2284.8670;0.0000;0.0000;1.0000
19.7520;2288.3709;0.0000;0.0000;1.0000
19.8020;2291.8747;0.0000;0.0000;1.0000
19.8520;2295.3786;0.0000;0.0000;1.0000
19.9020;2298.8824;0.0000;0.0000;1.0000
19.9520;2302.3863;0.0000;0.0000;1.0000
20.0020;2305.6238;0.0000;0.0000;1.0000
20.0520;2302.1200;0.0000;0.0000;1.0000
20.1020;2298.6161;0.0000;0.0000;1.0000
20.1520;2295.1123;0.0000;0.0000;1.0000
20.2020;2291.6084;0.0000;0.0000;1.0000
20.2520;2288.1046;0.0000;0.0000;1.0000
20.3020;2284.6007;0.0000;0.0000;1.0000
20.3520;2281.0969;0.0000;0.0000;1.0000
20.4020;2277.5930;0.0000;0.0000;1.0000
20.4520;2274.0892;0.0000;0.0000;1.0000
20.5020;2270.5853;0.0000;0.0000;1.0000
20.5520;2267.0815;0.0000;0.0000;1.0000
20.6020;2263.5776;0.0000;0.0000;1.0000
20.6520;2260.0738;0.0000;0.0000;1.0000
20.7020;2256.5699;0.0000;0.0000;1.0000
20.7520;2253.0661;0.0000;0.0000;1.0000
20.8020;2249.5622;0.0000;0.0000;1.0000
20.8520;2246.0583;0.0000;0.0000;1.0000
20.9020;2242.5545;0.0000;0.0000;1.0000
20.9520;2239.0506;0.0000;0.0000;1.0000
21.0020;2235.5468;0.0000;0.0000;1.0000
21.0520;2232.0429;0.0000;0.0000;1.0000
21.1020;2228.5391;0.0000;0.0000;1.0000
21.1520;2225.0352;0.0000;0.0000;1.0000
21.2020;2221.5314;0.0000;0.0000;1.0000
21.2520;2218.0275;0.0000;0.0000;1.0000
21.3020;2214.5237;0.0000;0.0000;1.0000
21.3520;2211.0198;0.0000;0.0000;1.0000
21.4020;2207.5160;0.0000;0.0000;1.0000
21.4520;2204.0121;0.0000;0.0000;1.0000
21.5020;2200.5083;0.0000;0.0000;1.0000
21.5520;2197.0044;0.0000;0.0000;1.0000
21.6020;2193.5006;0.0000;0.0000;1.0000
21.6520;2189.9967;0.0000;0.0000;1.0000
21.7020;2186.4929;0.0000;0.0000;1.0000
21.7520;2182.9890;0.0000;0.0000;1.0000
21.8020;2179.4852;0.0000;0.0000;1.0000
21.8520;2175.9813;0.0000;0.0000;1.0000
21.9020;2172.4775;0.0000;0.0000;1.0000
21.9520;2168.9736;0.0000;0.0000;1.0000
22.0020;2165.4698;0.0000;0.0000;1.0000
22.0520;2161.9659;0.0000;0.0000;1.0000
22.1020;2158.4621;0.0000;0.0000;1.0000
22.1520;2154.9582;0.0000;0.0000;1.0000
22.2020;2151.4544;0.0000;0.0000;1.0000
22.2520;2147.9506;0.0000;0.0000;1.0000
22.3020;2144.4467;0.0000;0.0000;1.0000
22.3520;2140.9429;0.0000;0.0000;1.0000
22.4020;2137.4390;0.0000;0.0000;1.0000
22.4520;2133.9352;0.0000;0.0000;1.0000
22.5020;2130.4313;0.0000;0.0000;1.0000
22.5520;2126.9275;0.0000;0.0000;1.0000
22.6020;2123.4236;0.0000;0.0000;1.0000
22.6520;2119.9198;0.0000;0.0000;1.0000
22.7020;2116.4160;0.0000;0.0000;1.0000
22.7520;2112.9121;0.0000;0.0000;1.0000
22.8020;2109.4083;0.0000;0.0000;1.0000
22.8520;2105.9044;0.0000;0.0000;1.0000
22.9020;2102.4006;0.0000;0.0000;1.0000
22.9520;2098.8968;0.0000;0.0000;1.0000
23.0020;2095.3929;0.0000;0.0000;1.0000
23.0520;2091.8891;0.0000;0.0000;1.0000
23.1020;2088.3853;0.0000;0.0000;1.0000
23.1520;2084.8814;0.0000;0.0000;1.0000
23.2020;2081.3776;0.0000;0.0000;1.0000
23.2520;2077.8738;0.0000;0.0000;1.0000
23.3020;2074.3700;0.0000;0.0000;1.0000
23.3520;2070.8662;0.0000;0.0000;1.0000
23.4020;2067.3623;0.0000;0.0000;1.0000
23.4520;2063.8585;0.0000;0.0000;0.9999
23.5020;2060.3547;0.0000;0.0000;0.9999
23.5520;2056.8509;0.0000;0.0000;0.9999
23.6020;2053.3471;0.0000;0.0000;0.9999
23.6520;2049.8433;0.0000;0.0000;0.9999
23.7020;2046.3396;0.0000;0.0000;0.9999
23.7520;2042.8358;0.0000;0.0000;0.9999
23.8020;2039.3320;0.0000;0.0000;0.9999
23.8520;2035.8283;0.0000;0.0000;0.9999
23.9020;2032.3246;0.0000;0.0000;0.9999
23.9520;2028.8209;0.0000;0.0000;0.9999
24.0020;2025.3172;0.0000;0.0000;0.9999
24.0520;2021.8136;0.0000;0.0000;0.9999
24.1020;2018.3101;0.0000;0.0000;0.9999
24.1520;2014.8067;0.0001;0.0000;0.9999
24.2020;2011.3036;0.0001;0.0000;0.9999
24.2520;2007.8011;0.0001;0.0000;0.9999
24.3020;2004.2982;0.0001;0.0000;0.9999
24.3520;2000.7942;0.0001;0.0000;0.9999
24.4020;1997.2902;0.0001;0.0000;0.9999
24.4520;1993.7863;0.0001;0.0000;0.9999
24.5020;1990.2823;0.0001;0.0000;0.9999
24.5520;1986.7784;0.0001;0.0000;0.9999
24.6020;1983.2744;0.0001;0.0000;0.9999
24.6520;1979.7704;0.0001;0.0000;0.9999
24.7020;1976.2665;0.0001;0.0000;0.9999
24.7520;1972.7625;0.0001;0.0000;0.9999
24.8020;1969.2586;0.0001;0.0000;0.9999
24.8520;1965.7546;0.0001;0.0000;0.9999
24.9020;1962.2506;0.0001;0.0000;0.9999
24.9520;1958.7467;0.0001;0.0000;0.9999
25.0020;1955.2427;0.0001;0.0000;0.9999
25.0520;1951.7387;0.0001;0.0000;0.9999
25.1020;1948.2348;0.0001;0.0000;0.9999
25.1520;1944.7308;0.0001;0.0000;0.9999
25.2020;1941.2268;0.0001;0.0000;0.9999
25.2520;1937.7229;0.0001;0.0000;0.9999
25.3020;1934.2189;0.0001;0.0000;0.9999
25.3520;1930.7149;0.0001;0.0000;0.9999
25.4020;1927.2110;0.0001;0.0000;0.9999
25.4520;1923.7070;0.0001;0.0000;0.9999
25.5020;1920.2030;0.0001;0.0000;0.9999
25.5520;1916.6990;0.0001;0.0000;0.9999
25.6020;1913.1951;0.0001;0.0000;0.9999
25.6520;1909.6911;0.0001;0.0000;0.9999
25.7020;1906.1871;0.0001;0.0000;0.9999
25.7520;1902.6831;0.0001;0.0000;0.9999
25.8020;1899.1791;0.0001;0.0000;0.9999
25.8520;1895.6752;0.0001;0.0000;0.9999
25.9020;1892.1712;0.0001;0.0000;0.9999
25.9520;1888.6672;0.0001;0.0000;0.9999
26.0020;1885.1632;0.0001;0.0000;0.9999
26.0520;1881.6592;0.0001;0.0000;0.9999
26.1020;1878.1552;0.0001;0.0000;0.9999
26.1520;1874.6512;0.0001;0.0000;0.9999
26.2020;1871.1473;0.0001;0.0000;0.9999
26.2520;1867.6433;0.0001;0.0001;0.9999
26.3020;1864.1393;0.0001;0.0001;0.9999
26.3520;1860.6353;0.0001;0.0001;0.9999
26.4020;1857.1313;0.0001;0.0001;0.9999
26.4520;1853.6273;0.0001;0.0001;0.9999
26.5020;1850.1233;0.0001;0.0001;0.9999
26.5520;1846.6193;0.0001;0.0001;0.9999
26.6020;1843.1153;0.0001;0.0001;0.9999
26.6520;1839.6112;0.0001;0.0001;0.9999
26.7020;1836.1072;0.0001;0.0001;0.9999
26.7520;1832.6032;0.0001;0.0001;0.9999
26.8020;1829.0992;0.0001;0.0001;0.9998
26.8520;1825.5952;0.0001;0.0001;0.9998
26.9020;1822.0911;0.0001;0.0001;0.9998
26.9520;1818.5871;0.0001;0.0001;0.9998
27.0020;1815.0831;0.0001;0.0001;0.9998
27.0520;1811.5790;0.0001;0.0001;0.9998
27.1020;1808.0750;0.0001;0.0001;0.9998
27.1520;1804.5709;0.0001;0.0001;0.9998
27.2020;1801.0669;0.0001;0.0001;0.9998
27.2520;1797.5628;0.0001;0.0001;0.9998
27.3020;1794.0588;0.0001;0.0001;0.9998
27.3520;1790.5547;0.0001;0.0001;0.9998
27.4020;1787.0506;0.0001;0.0001;0.9998
27.4520;1783.5465;0.0001;0.0001;0.9998
27.5020;1780.0424;0.0001;0.0001;0.9998
27.5520;1776.5383;0.0001;0.0001;0.9998
27.6020;1773.0342;0.0001;0.0001;0.9998
27.6520;1769.5301;0.0001;0.0001;0.9998
27.7020;1766.0259;0.0001;0.0001;0.9998
27.7520;1762.5218;0.0001;0.0002;0.9998
27.8020;1759.0176;0.0001;0.0002;0.9998
27.8520;1755.5135;0.0001;0.0002;0.9997
27.9020;1752.0093;0.0001;0.0002;0.9997
27.9520;1748.5050;0.0001;0.0002;0.9997
28.0020;1745.0008;0.0001;0.0002;0.9997
28.0520;1741.4965;0.0001;0.0002;0.9997
28.1020;1737.9922;0.0001;0.0003;0.9997
28.1520;1734.4879;0.0001;0.0003;0.9996
28.2020;1730.9835;0.0001;0.0003;0.9996
28.2520;1727.4791;0.0001;0.0003;0.9996
28.3020;1723.9746;0.0001;0.0004;0.9995
28.3520;1720.4701;0.0001;0.0004;0.9995
28.4020;1716.9654;0.0001;0.0005;0.9994
28.4520;1713.4607;0.0001;0.0006;0.9993
28.5020;1709.9558;0.0001;0.0007;0.9992
28.5520;1706.4507;0.0001;0.0008;0.9991
28.6020;1702.9454;0.0001;0.0010;0.9989
28.6520;1699.4396;0.0001;0.0014;0.9986
28.7020;1695.9333;0.0001;0.0019;0.9981
28.7520;1692.4260;0.0001;0.0027;0.9973
28.8020;1688.9172;0.0001;0.0038;0.9961
28.8520;1685.4068;0.0001;0.0048;0.9951
28.9020;1681.8950;0.0001;0.0055;0.9944
28.9520;1678.3823;0.0001;0.0060;0.9939
29.0020;1674.8689;0.0001;0.0066;0.9933
29.0520;1671.3544;0.0001;0.0075;0.9925
29.1020;1667.8381;0.0001;0.0090;0.9909
29.1520;1664.3185;0.0001;0.0119;0.9880
29.2020;1660.7932;0.0001;0.0167;0.9832
29.2520;1657.2584;0.0001;0.0245;0.9754
29.3020;1653.7088;0.0001;0.0361;0.9638
29.3520;1650.1374;0.0001;0.0529;0.9471
29.4020;1646.5347;0.0001;0.0760;0.9239
29.4520;1642.8886;0.0001;0.1071;0.8928
29.5020;1639.1831;0.0001;0.1480;0.8519
29.5520;1635.3975;0.0001;0.2008;0.7992
29.6020;1631.5041;0.0001;0.2678;0.7321
29.6520;1627.4652;0.0001;0.3522;0.6477
29.7020;1623.2282;0.0001;0.4575;0.5424
29.7520;1618.7152;0.0001;0.5883;0.4116
29.8020;1613.8044;0.0001;0.7510;0.2490
29.8520;1608.1923;0.0001;0.9992;0.0007
29.9020;1602.0530;0.0001;0.9993;0.0007
29.9520;1595.9136;0.0001;0.9993;0.0006
30.0020;1589.7739;0.0001;0.9993;0.0006
30.0520;1583.6341;0.0001;0.9994;0.0005
30.1020;1577.4941;0.0001;0.9994;0.0005
30.1520;1571.3539;0.0001;0.9994;0.0005
30.2020;1565.2136;0.0001;0.9995;0.0004
30.2520;1559.0733;0.0001;0.9995;0.0004
30.3020;1552.9328;0.0001;0.9995;0.0004
30.3520;1546.7922;0.0001;0.9995;0.0004
30.4020;1540.6515;0.0001;0.9996;0.0004
30.4520;1534.5107;0.0001;0.9996;0.0003
30.5020;1528.3699;0.0001;0.9996;0.0003
30.5520;1522.2290;0.0001;0.9996;0.0003
30.6020;1516.0881;0.0001;0.9996;0.0003
30.6520;1509.9471;0.0001;0.9996;0.0003
30.7020;1503.8060;0.0001;0.9996;0.0003
30.7520;1497.6649;0.0001;0.9996;0.0003
30.8020;1491.5238;0.0001;0.9997;0.0003
30.8520;1485.3826;0.0001;0.9997;0.0003
30.9020;1479.2413;0.0001;0.9997;0.0002
30.9520;1473.1001;0.0001;0.9997;0.0002
31.0020;1466.9588;0.0001;0.9997;0.0002
31.0520;1460.8174;0.0001;0.9997;0.0002
31.1020;1454.6760;0.0001;0.9997;0.0002
31.1520;1448.5346;0.0001;0.9997;0.0002
31.2020;1442.3932;0.0001;0.9997;0.0002
31.2520;1436.2518;0.0001;0.9997;0.0002
31.3020;1430.1103;0.0001;0.9997;0.0002
31.3520;1423.9688;0.0001;0.9997;0.0002
31.4020;1417.8272;0.0001;0.9997;0.0002
31.4520;1411.6857;0.0001;0.9997;0.0002
31.5020;1405.5441;0.0001;0.9997;0.0002
31.5520;1399.4025;0.0001;0.9997;0.0002
31.6020;1393.2609;0.0001;0.9997;0.0002
31.6520;1387.1193;0.0001;0.9998;0.0002
31.7020;1380.9777;0.0001;0.9998;0.0002
31.7520;1374.8360;0.0001;0.9998;0.0002
31.8020;1368.6943;0.0001;0.9998;0.0002
31.8520;1362.5526;0.0001;0.9998;0.0002
31.9020;1356.4109;0.0001;0.9998;0.0001
31.9520;1350.2692;0.0001;0.9998;0.0001
32.0020;1344.1275;0.0001;0.9998;0.0001
32.0520;1337.9857;0.0001;0.9998;0.0001
32.1020;1331.8440;0.0001;0.9998;0.0001
32.1520;1325.7022;0.0001;0.9998;0.0001
32.2020;1319.5604;0.0001;0.9998;0.0001
32.2520;1313.4186;0.0001;0.9998;0.0001
32.3020;1307.2768;0.0001;0.9998;0.0001
32.3520;1301.1350;0.0001;0.9998;0.0001
32.4020;1294.9932;0.0001;0.9998;0.0001
32.4520;1288.8514;0.0001;0.9998;0.0001
32.5020;1282.7095;0.0001;0.9998;0.0001
32.5520;1276.5677;0.0001;0.9998;0.0001
32.6020;1270.4258;0.0001;0.9998;0.0001
32.6520;1264.2839;0.0001;0.9998;0.0001
32.7020;1258.1421;0.0001;0.9998;0.0001
32.7520;1252.0002;0.0001;0.9998;0.0001
32.8020;1245.8583;0.0001;0.9998;0.0001
32.8520;1239.7164;0.0001;0.9998;0.0001
32.9020;1233.5745;0.0001;0.9998;0.0001
32.9520;1227.4326;0.0001;0.9998;0.0001
33.0020;1221.2906;0.0001;0.9998;0.0001
33.0520;1215.1487;0.0001;0.9998;0.0001
33.1020;1209.0068;0.0001;0.9998;0.0001
33.1520;1202.8648;0.0001;0.9998;0.0001
33.2020;1196.7229;0.0001;0.9998;0.0001
33.2520;1190.5809;0.0001;0.9998;0.0001
33.3020;1184.4390;0.0001;0.9998;0.0001
33.3520;1178.2970;0.0001;0.9998;0.0001
33.4020;1172.1550;0.0001;0.9998;0.0001
33.4520;1166.0130;0.0001;0.9998;0.0001
33.5020;1159.8711;0.0001;0.9998;0.0001
33.5520;1153.7291;0.0001;0.9998;0.0001
33.6020;1147.5871;0.0001;0.9998;0.0001
33.6520;1141.4451;0.0001;0.9998;0.0001
33.7020;1135.3031;0.0001;0.9998;0.0001
33.7520;1129.1611;0.0001;0.9998;0.0001
33.8020;1123.0191;0.0001;0.9998;0.0001
33.8520;1116.8770;0.0001;0.9998;0.0001
33.9020;1110.7350;0.0001;0.9998;0.0001
33.9520;1104.5930;0.0001;0.9998;0.0001
34.0020;1098.4510;0.0001;0.9998;0.0001
34.0520;1092.3089;0.0001;0.9998;0.0001
34.1020;1086.1669;0.0001;0.9998;0.0001
34.1520;1080.0249;0.0001;0.9998;0.0001
34.2020;1073.8828;0.0001;0.9998;0.0001
34.2520;1067.7408;0.0001;0.9998;0.0001
34.3020;1061.5987;0.0001;0.9998;0.0001
34.3520;1055.4567;0.0001;0.9998;0.0001
34.4020;1049.3146;0.0001;0.9998;0.0001
34.4520;1043.1725;0.0001;0.9998;0.0001
34.5020;1037.0305;0.0001;0.9998;0.0001
34.5520;1030.8884;0.0001;0.9998;0.0001
34.6020;1024.7463;0.0001;0.9998;0.0001
34.6520;1018.6042;0.0001;0.9998;0.0001
34.7020;1012.4622;0.0001;0.9998;0.0001
34.7520;1006.3201;0.0001;0.9998;0.0001
34.8020;1000.1780;0.0001;0.9998;0.0001
34.8520;994.0359;0.0001;0.9998;0.0001
34.9020;987.8938;0.0001;0.9999;0.0001
34.9520;981.7517;0.0001;0.9999;0.0001
35.0020;975.6096;0.0001;0.9999;0.0001
35.0520;969.4675;0.0001;0.9999;0.0001
35.1020;963.3254;0.0001;0.9999;0.0001
35.1520;957.1833;0.0001;0.9999;0.0001
35.2020;951.0412;0.0001;0.9999;0.0001
35.2520;944.8991;0.0001;0.9999;0.0001
35.3020;938.7570;0.0001;0.9999;0.0001
35.3520;932.6149;0.0001;0.9999;0.0001
35.4020;926.4728;0.0001;0.9999;0.0001
35.4520;920.3306;0.0001;0.9999;0.0001
35.5020;914.1885;0.0001;0.9999;0.0001
35.5520;908.0464;0.0001;0.9999;0.0001
35.6020;901.9043;0.0001;0.9999;0.0001
35.6520;895.7621;0.0001;0.9999;0.0001
35.7020;889.6200;0.0001;0.9999;0.0001
35.7520;883.4779;0.0001;0.9999;0.0001
35.8020;877.3357;0.0001;0.9999;0.0001
35.8520;871.1936;0.0001;0.9999;0.0001
35.9020;865.0515;0.0001;0.9999;0.0001
35.9520;858.9093;0.0001;0.9999;0.0001
36.0020;852.7672;0.0001;0.9999;0.0001
36.0520;846.6250;0.0001;0.9999;0.0001
36.1020;840.4829;0.0001;0.9999;0.0001
36.1520;834.3407;0.0001;0.9999;0.0001
36.2020;828.1986;0.0001;0.9999;0.0001
36.2520;822.0564;0.0001;0.9999;0.0001
36.3020;815.9143;0.0001;0.9999;0.0001
36.3520;809.7721;0.0001;0.9999;0.0001
36.4020;803.6299;0.0001;0.9999;0.0001
36.4520;797.4878;0.0001;0.9999;0.0001
36.5020;791.3456;0.0001;0.9999;0.0001
36.5520;785.2035;0.0001;0.9999;0.0001
36.6020;779.0613;0.0001;0.9999;0.0001
36.6520;772.9191;0.0001;0.9999;0.0001
36.7020;766.7770;0.0001;0.9999;0.0001
36.7520;760.6348;0.0001;0.9999;0.0000
36.8020;754.4926;0.0001;0.9999;0.0000
36.8520;748.3504;0.0001;0.9999;0.0000
36.9020;742.2083;0.0001;0.9999;0.0000
36.9520;736.0661;0.0001;0.9999;0.0000
37.0020;729.9239;0.0001;0.9999;0.0000
37.0520;723.7817;0.0001;0.9999;0.0000
37.1020;717.6395;0.0001;0.9999;0.0000
37.1520;711.4974;0.0001;0.9999;0.0000
37.2020;705.3552;0.0001;0.9999;0.0000
37.2520;699.2130;0.0001;0.9999;0.0000
37.3020;693.0708;0.0001;0.9999;0.0000
37.3520;686.9286;0.0001;0.9999;0.0000
37.4020;680.7864;0.0001;0.9999;0.0000
37.4520;674.6442;0.0001;0.9999;0.0000
37.5020;668.5020;0.0001;0.9999;0.0000
37.5520;662.3599;0.0001;0.9999;0.0000
37.6020;656.2177;0.0001;0.9999;0.0000
37.6520;650.0755;0.0001;0.9999;0.0000
37.7020;643.9333;0.0001;0.9999;0.0000
37.7520;637.7911;0.0001;0.9999;0.0000
37.8020;631.6489;0.0001;0.9999;0.0000
37.8520;625.5067;0.0001;0.9999;0.0000
37.9020;619.3645;0.0001;0.9999;0.0000
37.9520;613.2223;0.0001;0.9999;0.0000
38.0020;607.0801;0.0001;0.9999;0.0000
38.0520;600.9378;0.0001;0.9999;0.0000
38.1020;594.7956;0.0001;0.9999;0.0000
38.1520;588.6534;0.0001;0.9999;0.0000
38.2020;582.5112;0.0001;0.9999;0.0000
38.2520;576.3690;0.0001;0.9999;0.0000
38.3020;570.2268;0.0001;0.9999;0.0000
38.3520;564.0846;0.0001;0.9999;0.0000
38.4020;557.9424;0.0001;0.9999;0.0000
38.4520;551.8002;0.0001;0.9999;0.0000
38.5020;545.6579;0.0001;0.9999;0.0000
38.5520;539.5157;0.0001;0.9999;0.0000
38.6020;533.3735;0.0001;0.9999;0.0000
38.6520;527.2313;0.0001;0.9999;0.0000
38.7020;521.0891;0.0001;0.9999;0.0000
38.7520;514.9468;0.0001;0.9999;0.0000
38.8020;508.8046;0.0001;0.9999;0.0000
38.8520;502.6624;0.0001;0.9999;0.0000
38.9020;496.5202;0.0001;0.9999;0.0000
38.9520;490.3780;0.0001;0.9999;0.0000
39.0020;484.2357;0.0001;0.9999;0.0000
39.0520;478.0935;0.0001;0.9999;0.0000
39.1020;471.9513;0.0001;0.9999;0.0000
39.1520;465.8090;0.0001;0.9999;0.0000
39.2020;459.6668;0.0001;0.9999;0.0000
39.2520;453.5246;0.0001;0.9999;0.0000
39.3020;447.3824;0.0001;0.9999;0.0000
39.3520;441.2401;0.0001;0.9999;0.0000
39.4020;435.0979;0.0001;0.9999;0.0000
39.4520;428.9557;0.0001;0.9999;0.0000
39.5020;422.8134;0.0001;0.9999;0.0000
39.5520;416.6712;0.0001;0.9999;0.0000
39.6020;410.5289;0.0001;0.9999;0.0000
39.6520;404.3867;0.0001;0.9999;0.0000
39.7020;398.2445;0.0001;0.9999;0.0000
39.7520;392.1022;0.0001;0.9999;0.0000
39.8020;385.9600;0.0001;0.9999;0.0000
39.8520;379.8178;0.0001;0.9999;0.0000
39.9020;373.6755;0.0001;0.9999;0.0000
39.9520;367.5333;0.0001;0.9999;0.0000
40.0020;361.8824;0.0001;0.9999;0.0000
40.0520;368.0247;0.0001;0.9999;0.0000
40.1020;374.1669;0.0001;0.9999;0.0000
40.1520;380.3091;0.0001;0.9999;0.0000
40.2020;386.4514;0.0001;0.9999;0.0000
40.2520;392.5936;0.0001;0.9999;0.0000
40.3020;398.7359;0.0001;0.9999;0.0000
40.3520;404.8781;0.0001;0.9999;0.0000
40.4020;411.0203;0.0001;0.9999;0.0000
40.4520;417.1626;0.0001;0.9999;0.0000
40.5020;423.3048;0.0001;0.9999;0.0000
40.5520;429.4470;0.0001;0.9999;0.0000
40.6020;435.5893;0.0001;0.9999;0.0000
40.6520;441.7315;0.0001;0.9999;0.0000
40.7020;447.8737;0.0001;0.9999;0.0000
40.7520;454.0160;0.0001;0.9999;0.0000
40.8020;460.1582;0.0001;0.9999;0.0000
40.8520;466.3004;0.0001;0.9999;0.0000
40.9020;472.4427;0.0001;0.9999;0.0000
40.9520;478.5849;0.0001;0.9999;0.0000
41.0020;484.7271;0.0001;0.9999;0.0000
41.0520;490.8693;0.0001;0.9999;0.0000
41.1020;497.0116;0.0001;0.9999;0.0000
41.1520;503.1538;0.0001;0.9999;0.0000
41.2020;509.2960;0.0001;0.9999;0.0000
41.2520;515.4382;0.0001;0.9999;0.0000
41.3020;521.5804;0.0001;0.9999;0.0000
41.3520;527.7227;0.0001;0.9999;0.0000
41.4020;533.8649;0.0001;0.9999;0.0000
41.4520;540.0071;0.0001;0.9999;0.0000
41.5020;546.1493;0.0001;0.9999;0.0000
41.5520;552.2915;0.0001;0.9999;0.0000
41.6020;558.4337;0.0001;0.9999;0.0000
41.6520;564.5760;0.0001;0.9999;0.0000
41.7020;570.7182;0.0001;0.9999;0.0000
41.7520;576.8604;0.0001;0.9999;0.0000
41.8020;583.0026;0.0001;0.9999;0.0000
41.8520;589.1448;0.0001;0.9999;0.0000
41.9020;595.2870;0.0001;0.9999;0.0000
41.9520;601.4292;0.0001;0.9999;0.0000
42.0020;607.5714;0.0001;0.9999;0.0000
42.0520;613.7136;0.0001;0.9999;0.0000
42.1020;619.8558;0.0001;0.9999;0.0000
42.1520;625.9980;0.0001;0.9999;0.0000
42.2020;632.1402;0.0001;0.9999;0.0000
42.2520;638.2824;0.0001;0.9999;0.0000
42.3020;644.4246;0.0001;0.9999;0.0000
42.3520;650.5668;0.0001;0.9999;0.0000
42.4020;656.7090;0.0001;0.9999;0.0000
42.4520;662.8512;0.0001;0.9999;0.0000
42.5020;668.9934;0.0001;0.9999;0.0000
42.5520;675.1356;0.0001;0.9999;0.0000
42.6020;681.2778;0.0001;0.9999;0.0000
42.6520;687.4200;0.0001;0.9999;0.0000
42.7020;693.5622;0.0001;0.9999;0.0000
42.7520;699.7044;0.0001;0.9999;0.0000
42.8020;705.8466;0.0001;0.9999;0.0000
42.8520;711.9887;0.0001;0.9999;0.0000
42.9020;718.1309;0.0001;0.9999;0.0000
42.9520;724.2731;0.0001;0.9999;0.0000
43.0020;730.4153;0.0001;0.9999;0.0000
43.0520;736.5575;0.0001;0.9999;0.0000
43.1020;742.6996;0.0001;0.9999;0.0000
43.1520;748.8418;0.0001;0.9999;0.0000
43.2020;754.9840;0.0001;0.9999;0.0000
43.2520;761.1262;0.0001;0.9999;0.0000
43.3020;767.2683;0.0001;0.9999;0.0001
43.3520;773.4105;0.0001;0.9999;0.0001
43.4020;779.5527;0.0001;0.9999;0.0001
43.4520;785.6948;0.0001;0.9999;0.0001
43.5020;791.8370;0.0001;0.9999;0.0001
43.5520;797.9792;0.0001;0.9999;0.0001
43.6020;804.1213;0.0001;0.9999;0.0001
43.6520;810.2635;0.0001;0.9999;0.0001
43.7020;816.4056;0.0001;0.9999;0.0001
43.7520;822.5478;0.0001;0.9999;0.0001
43.8020;828.6899;0.0001;0.9999;0.0001
43.8520;834.8321;0.0001;0.9999;0.0001
43.9020;840.9742;0.0001;0.9999;0.0001
43.9520;847.1164;0.0001;0.9999;0.0001
44.0020;853.2585;0.0001;0.9999;0.0001
44.0520;859.4007;0.0001;0.9999;0.0001
44.1020;865.5428;0.0001;0.9999;0.0001
44.1520;871.6850;0.0001;0.9999;0.0001
44.2020;877.8271;0.0001;0.9999;0.0001
44.2520;883.9692;0.0001;0.9999;0.0001
44.3020;890.1114;0.0001;0.9999;0.0001
44.3520;896.2535;0.0001;0.9999;0.0001
44.4020;902.3956;0.0001;0.9999;0.0001
44.4520;908.5378;0.0001;0.9999;0.0001
44.5020;914.6799;0.0001;0.9999;0.0001
44.5520;920.8220;0.0001;0.9999;0.0001
44.6020;926.9641;0.0001;0.9999;0.0001
44.6520;933.1062;0.0001;0.9999;0.0001
44.7020;939.2484;0.0001;0.9999;0.0001
44.7520;945.3905;0.0001;0.9999;0.0001
44.8020;951.5326;0.0001;0.9999;0.0001
44.8520;957.6747;0.0001;0.9999;0.0001
44.9020;963.8168;0.0001;0.9999;0.0001
44.9520;969.9589;0.0001;0.9999;0.0001
45.0020;976.1010;0.0001;0.9999;0.0001
45.0520;982.2431;0.0001;0.9999;0.0001
45.1020;988.3852;0.0001;0.9999;0.0001
45.1520;994.5273;0.0001;0.9998;0.0001
45.2020;1000.6694;0.0001;0.9998;0.0001
45.2520;1006.8115;0.0001;0.9998;0.0001
45.3020;1012.9535;0.0001;0.9998;0.0001
45.3520;1019.0956;0.0001;0.9998;0.0001
45.4020;1025.2377;0.0001;0.9998;0.0001
45.4520;1031.3798;0.0001;0.9998;0.0001
45.5020;1037.5218;0.0001;0.9998;0.0001
45.5520;1043.6639;0.0001;0.9998;0.0001
45.6020;1049.8060;0.0001;0.9998;0.0001
45.6520;1055.9480;0.0001;0.9998;0.0001
45.7020;1062.0901;0.0001;0.9998;0.0001
45.7520;1068.2321;0.0001;0.9998;0.0001
45.8020;1074.3742;0.0001;0.9998;0.0001
45.8520;1080.5162;0.0001;0.9998;0.0001
45.9020;1086.6583;0.0001;0.9998;0.0001
45.9520;1092.8003;0.0001;0.9998;0.0001
46.0020;1098.9423;0.0001;0.9998;0.0001
46.0520;1105.0844;0.0001;0.9998;0.0001
46.1020;1111.2264;0.0001;0.9998;0.0001
46.1520;1117.3684;0.0001;0.9998;0.0001
46.2020;1123.5104;0.0001;0.9998;0.0001
46.2520;1129.6524;0.0001;0.9998;0.0001
46.3020;1135.7944;0.0001;0.9998;0.0001
46.3520;1141.9364;0.0001;0.9998;0.0001
46.4020;1148.0784;0.0001;0.9998;0.0001
46.4520;1154.2204;0.0001;0.9998;0.0001
46.5020;1160.3624;0.0001;0.9998;0.0001
46.5520;1166.5044;0.0001;0.9998;0.0001
46.6020;1172.6464;0.0001;0.9998;0.0001
46.6520;1178.7884;0.0001;0.9998;0.0001
46.7020;1184.9303;0.0001;0.9998;0.0001
46.7520;1191.0723;0.0001;0.9998;0.0001
46.8020;1197.2142;0.0001;0.9998;0.0001
46.8520;1203.3562;0.0001;0.9998;0.0001
46.9020;1209.4981;0.0001;0.9998;0.0001
46.9520;1215.6401;0.0001;0.9998;0.0001
47.0020;1221.7820;0.0001;0.9998;0.0001
47.0520;1227.9239;0.0001;0.9998;0.0001
47.1020;1234.0658;0.0001;0.9998;0.0001
47.1520;1240.2077;0.0001;0.9998;0.0001
47.2020;1246.3496;0.0001;0.9998;0.0001
47.2520;1252.4915;0.0001;0.9998;0.0001
47.3020;1258.6334;0.0001;0.9998;0.0001
47.3520;1264.7753;0.0001;0.9998;0.0001
47.4020;1270.9172;0.0001;0.9998;0.0001
47.4520;1277.0590;0.0001;0.9998;0.0001
47.5020;1283.2009;0.0001;0.9998;0.0001
47.5520;1289.3427;0.0001;0.9998;0.0001
47.6020;1295.4845;0.0001;0.9998;0.0001
47.6520;1301.6264;0.0001;0.9998;0.0001
47.7020;1307.7682;0.0001;0.9998;0.0001
47.7520;1313.9100;0.0001;0.9998;0.0001
47.8020;1320.0518;0.0001;0.9998;0.0001
47.8520;1326.1936;0.0001;0.9998;0.0001
47.9020;1332.3353;0.0001;0.9998;0.0001
47.9520;1338.4771;0.0001;0.9998;0.0001
48.0020;1344.6188;0.0001;0.9998;0.0001
48.0520;1350.7606;0.0001;0.9998;0.0001
48.1020;1356.9023;0.0001;0.9998;0.0001
48.1520;1363.0440;0.0001;0.9998;0.0002
48.2020;1369.1857;0.0001;0.9998;0.0002
48.2520;1375.3273;0.0001;0.9998;0.0002
48.3020;1381.4690;0.0001;0.9998;0.0002
48.3520;1387.6106;0.0001;0.9998;0.0002
48.4020;1393.7523;0.0001;0.9997;0.0002
48.4520;1399.8939;0.0001;0.9997;0.0002
48.5020;1406.0355;0.0001;0.9997;0.0002
48.5520;1412.1770;0.0001;0.9997;0.0002
48.6020;1418.3186;0.0001;0.9997;0.0002
48.6520;1424.4601;0.0001;0.9997;0.0002
48.7020;1430.6016;0.0001;0.9997;0.0002
48.7520;1436.7431;0.0001;0.9997;0.0002
48.8020;1442.8845;0.0001;0.9997;0.0002
48.8520;1449.0260;0.0001;0.9997;0.0002
48.9020;1455.1674;0.0001;0.9997;0.0002
48.9520;1461.3087;0.0001;0.9997;0.0002
49.0020;1467.4501;0.0001;0.9997;0.0002
49.0520;1473.5914;0.0001;0.9997;0.0002
49.1020;1479.7326;0.0001;0.9997;0.0002
49.1520;1485.8739;0.0001;0.9997;0.0003
49.2020;1492.0151;0.0001;0.9997;0.0003
49.2520;1498.1562;0.0001;0.9996;0.0003
49.3020;1504.2973;0.0001;0.9996;0.0003
49.3520;1510.4384;0.0001;0.9996;0.0003
49.4020;1516.5794;0.0001;0.9996;0.0003
49.4520;1522.7203;0.0001;0.9996;0.0003
49.5020;1528.8612;0.0001;0.9996;0.0003
49.5520;1535.0020;0.0001;0.9996;0.0003
49.6020;1541.1428;0.0001;0.9996;0.0004
49.6520;1547.2834;0.0001;0.9995;0.0004
49.7020;1553.4240;0.0001;0.9995;0.0004
49.7520;1559.5645;0.0001;0.9995;0.0004
49.8020;1565.7049;0.0001;0.9995;0.0004
49.8520;1571.8452;0.0001;0.9994;0.0005
49.9020;1577.9853;0.0001;0.9994;0.0005
49.9520;1584.1253;0.0001;0.9994;0.0005
50.0020;1590.2651;0.0001;0.9993;0.0006
50.0520;1596.4048;0.0001;0.9993;0.0006
50.1020;1602.5442;0.0001;0.9993;0.0007
50.1520;1608.6834;0.0001;0.9992;0.0007
50.2020;1614.8223;0.0001;0.9991;0.0008
50.2520;1620.9609;0.0001;0.9990;0.0009
50.3020;1627.0990;0.0001;0.9989;0.0010
50.3520;1633.2366;0.0001;0.9988;0.0011
50.4020;1639.3736;0.0001;0.9987;0.0013
50.4520;1645.5098;0.0001;0.9985;0.0015
50.5020;1651.6448;0.0001;0.9982;0.0017
50.5520;1657.7782;0.0001;0.9978;0.0022
50.6020;1663.9094;0.0001;0.9972;0.0027
50.6520;1670.0373;0.0001;0.9964;0.0036
50.7020;1676.1612;0.0001;0.9954;0.0045
50.7520;1682.2810;0.0001;0.9946;0.0053
50.8020;1688.3977;0.0001;0.9940;0.0059
50.8520;1694.5074;0.0001;0.9904;0.0095
50.9020;1700.5642;0.0001;0.9659;0.0340
50.9520;1706.3896;0.0001;0.8752;0.1247
51.0020;1711.6239;0.0001;0.6460;0.3539
51.0520;1715.7509;0.0001;0.0005;0.9994
51.1020;1719.2556;0.0001;0.0005;0.9995
51.1520;1722.7602;0.0001;0.0004;0.9995
51.2020;1726.2647;0.0001;0.0004;0.9996
51.2520;1729.7691;0.0001;0.0003;0.9996
51.3020;1733.2735;0.0001;0.0003;0.9996
51.3520;1736.7779;0.0001;0.0003;0.9997
51.4020;1740.2822;0.0001;0.0002;0.9997
51.4520;1743.7865;0.0001;0.0002;0.9997
51.5020;1747.2907;0.0001;0.0002;0.9997
51.5520;1750.7949;0.0001;0.0002;0.9997
51.6020;1754.2991;0.0001;0.0002;0.9997
51.6520;1757.8033;0.0001;0.0002;0.9998
51.7020;1761.3075;0.0001;0.0002;0.9998
51.7520;1764.8117;0.0001;0.0001;0.9998
51.8020;1768.3158;0.0001;0.0001;0.9998
51.8520;1771.8199;0.0001;0.0001;0.9998
51.9020;1775.3240;0.0001;0.0001;0.9998
51.9520;1778.8281;0.0001;0.0001;0.9998
52.0020;1782.3322;0.0001;0.0001;0.9998
52.0520;1785.8363;0.0001;0.0001;0.9998
52.1020;1789.3404;0.0001;0.0001;0.9998
52.1520;1792.8445;0.0001;0.0001;0.9998
52.2020;1796.3486;0.0001;0.0001;0.9998
52.2520;1799.8526;0.0001;0.0001;0.9998
52.3020;1803.3567;0.0001;0.0001;0.9998
52.3520;1806.8607;0.0001;0.0001;0.9998
52.4020;1810.3648;0.0001;0.0001;0.9998
52.4520;1813.8688;0.0001;0.0001;0.9998
52.5020;1817.3728;0.0001;0.0001;0.9998
52.5520;1820.8769;0.0001;0.0001;0.9998
52.6020;1824.3809;0.0001;0.0001;0.9998
52.6520;1827.8849;0.0001;0.0001;0.9998
52.7020;1831.3890;0.0001;0.0001;0.9999
52.7520;1834.8930;0.0001;0.0001;0.9999
52.8020;1838.3970;0.0001;0.0001;0.9999
52.8520;1841.9010;0.0001;0.0001;0.9999
52.9020;1845.4050;0.0001;0.0001;0.9999
52.9520;1848.9090;0.0001;0.0001;0.9999
53.0020;1852.4130;0.0001;0.0001;0.9999
53.0520;1855.9170;0.0001;0.0001;0.9999
53.1020;1859.4210;0.0001;0.0001;0.9999
53.1520;1862.9250;0.0001;0.0001;0.9999
53.2020;1866.4290;0.0001;0.0001;0.9999
53.2520;1869.9330;0.0001;0.0000;0.9999
53.3020;1873.4370;0.0001;0.0000;0.9999
53.3520;1876.9410;0.0001;0.0000;0.9999
53.4020;1880.4450;0.0001;0.0000;0.9999
53.4520;1883.9490;0.0001;0.0000;0.9999
53.5020;1887.4530;0.0001;0.0000;0.9999
53.5520;1890.9569;0.0001;0.0000;0.9999
53.6020;1894.4609;0.0001;0.0000;0.9999
53.6520;1897.9649;0.0001;0.0000;0.9999
53.7020;1901.4689;0.0001;0.0000;0.9999
53.7520;1904.9729;0.0001;0.0000;0.9999
53.8020;1908.4768;0.0001;0.0000;0.9999
53.8520;1911.9808;0.0001;0.0000;0.9999
53.9020;1915.4848;0.0001;0.0000;0.9999
53.9520;1918.9888;0.0001;0.0000;0.9999
54.0020;1922.4927;0.0001;0.0000;0.9999
54.0520;1925.9967;0.0001;0.0000;0.9999
54.1020;1929.5007;0.0001;0.0000;0.9999
54.1520;1933.0047;0.0001;0.0000;0.9999
54.2020;1936.5086;0.0001;0.0000;0.9999
54.2520;1940.0126;0.0001;0.0000;0.9999
54.3020;1943.5166;0.0001;0.0000;0.9999
54.3520;1947.0205;0.0001;0.0000;0.9999
54.4020;1950.5245;0.0001;0.0000;0.9999
54.4520;1954.0285;0.0001;0.0000;0.9999
54.5020;1957.5324;0.0001;0.0000;0.9999
54.5520;1961.0364;0.0001;0.0000;0.9999
54.6020;1964.5404;0.0001;0.0000;0.9999
54.6520;1968.0443;0.0001;0.0000;0.9999
54.7020;1971.5483;0.0001;0.0000;0.9999
54.7520;1975.0522;0.0001;0.0000;0.9999
54.8020;1978.5562;0.0001;0.0000;0.9999
54.8520;1982.0602;0.0001;0.0000;0.9999
54.9020;1985.5641;0.0001;0.0000;0.9999
54.9520;1989.0681;0.0001;0.0000;0.9999
55.0020;1992.5721;0.0001;0.0000;0.9999
55.0520;1996.0760;0.0001;0.0000;0.9999
55.1020;1999.5800;0.0001;0.0000;0.9999
55.1520;2003.0839;0.0001;0.0000;0.9999
55.2020;2006.5880;0.0001;0.0000;0.9999
55.2520;2010.0898;0.0001;0.0000;0.9999
55.3020;2013.5928;0.0001;0.0000;0.9999
55.3520;2017.0961;0.0000;0.0000;0.9999
55.4020;2020.5995;0.0000;0.0000;0.9999
55.4520;2024.1031;0.0000;0.0000;0.9999
55.5020;2027.6068;0.0000;0.0000;0.9999
55.5520;2031.1104;0.0000;0.0000;0.9999
55.6020;2034.6141;0.0000;0.0000;0.9999
55.6520;2038.1179;0.0000;0.0000;0.9999
55.7020;2041.6216;0.0000;0.0000;0.9999
55.7520;2045.1254;0.0000;0.0000;0.9999
55.8020;2048.6292;0.0000;0.0000;0.9999
55.8520;2052.1330;0.0000;0.0000;0.9999
55.9020;2055.6367;0.0000;0.0000;0.9999
55.9520;2059.1405;0.0000;0.0000;0.9999
56.0020;2062.6443;0.0000;0.0000;0.9999
56.0520;2066.1482;0.0000;0.0000;0.9999
56.1020;2069.6520;0.0000;0.0000;1.0000
56.1520;2073.1558;0.0000;0.0000;1.0000
56.2020;2076.6596;0.0000;0.0000;1.0000
56.2520;2080.1634;0.0000;0.0000;1.0000
56.3020;2083.6673;0.0000;0.0000;1.0000
56.3520;2087.1711;0.0000;0.0000;1.0000
56.4020;2090.6749;0.0000;0.0000;1.0000
56.4520;2094.1787;0.0000;0.0000;1.0000
56.5020;2097.6826;0.0000;0.0000;1.0000
56.5520;2101.1864;0.0000;0.0000;1.0000
56.6020;2104.6903;0.0000;0.0000;1.0000
56.6520;2108.1941;0.0000;0.0000;1.0000
56.7020;2111.6979;0.0000;0.0000;1.0000
56.7520;2115.2018;0.0000;0.0000;1.0000
56.8020;2118.7056;0.0000;0.0000;1.0000
56.8520;2122.2094;0.0000;0.0000;1.0000
56.9020;2125.7133;0.0000;0.0000;1.0000
56.9520;2129.2171;0.0000;0.0000;1.0000
57.0020;2132.7210;0.0000;0.0000;1.0000
57.0520;2136.2248;0.0000;0.0000;1.0000
57.1020;2139.7287;0.0000;0.0000;1.0000
57.1520;2143.2325;0.0000;0.0000;1.0000
57.2020;2146.7364;0.0000;0.0000;1.0000
57.2520;2150.2402;0.0000;0.0000;1.0000
57.3020;2153.7440;0.0000;0.0000;1.0000
57.3520;2157.2479;0.0000;0.0000;1.0000
57.4020;2160.7517;0.0000;0.0000;1.0000
57.4520;2164.2556;0.0000;0.0000;1.0000
57.5020;2167.7594;0.0000;0.0000;1.0000
57.5520;2171.2633;0.0000;0.0000;1.0000
57.6020;2174.7671;0.0000;0.0000;1.0000
57.6520;2178.2710;0.0000;0.0000;1.0000
57.7020;2181.7748;0.0000;0.0000;1.0000
57.7520;2185.2787;0.0000;0.0000;1.0000
57.8020;2188.7825;0.0000;0.0000;1.0000
57.8520;2192.2864;0.0000;0.0000;1.0000
57.9020;2195.7902;0.0000;0.0000;1.0000
57.9520;2199.2941;0.0000;0.0000;1.0000
58.0020;2202.7979;0.0000;0.0000;1.0000
58.0520;2206.3018;0.0000;0.0000;1.0000
58.1020;2209.8056;0.0000;0.0000;1.0000
58.1520;2213.3095;0.0000;0.0000;1.0000
58.2020;2216.8133;0.0000;0.0000;1.0000
58.2520;2220.3172;0.0000;0.0000;1.0000
58.3020;2223.8210;0.0000;0.0000;1.0000
58.3520;2227.3249;0.0000;0.0000;1.0000
58.4020;2230.8287;0.0000;0.0000;1.0000
58.4520;2234.3326;0.0000;0.0000;1.0000
58.5020;2237.8364;0.0000;0.0000;1.0000
58.5520;2241.3403;0.0000;0.0000;1.0000
58.6020;2244.8441;0.0000;0.0000;1.0000
58.6520;2248.3480;0.0000;0.0000;1.0000
58.7020;2251.8519;0.0000;0.0000;1.0000
58.7520;2255.3557;0.0000;0.0000;1.0000
58.8020;2258.8596;0.0000;0.0000;1.0000
58.8520;2262.3634;0.0000;0.0000;1.0000
58.9020;2265.8673;0.0000;0.0000;1.0000
58.9520;2269.3711;0.0000;0.0000;1.0000
59.0020;2272.8750;0.0000;0.0000;1.0000
59.0520;2276.3788;0.0000;0.0000;1.0000
59.1020;2279.8827;0.0000;0.0000;1.0000
59.1520;2283.3865;0.0000;0.0000;1.0000
59.2020;2286.8904;0.0000;0.0000;1.0000
59.2520;2290.3942;0.0000;0.0000;1.0000
59.3020;2293.8981;0.0000;0.0000;1.0000
59.3520;2297.4019;0.0000;0.0000;1.0000
59.4020;2300.9058;0.0000;0.0000;1.0000
59.4520;2304.4096;0.0000;0.0000;1.0000
59.5020;2307.9135;0.0000;0.0000;1.0000
59.5520;2311.4174;0.0000;0.0000;1.0000
59.6020;2314.9212;0.0000;0.0000;1.0000
59.6520;2318.4251;0.0000;0.0000;1.0000
59.7020;2321.9289;0.0000;0.0000;1.0000
59.7520;2325.4328;0.0000;0.0000;1.0000
59.8020;2328.9366;0.0000;0.0000;1.0000
59.8520;2332.4405;0.0000;0.0000;1.0000
59.9020;2335.9443;0.0000;0.0000;1.0000
59.9520;2339.4482;0.0000;0.0000;1.0000
60.0020;2342.6717;0.0000;0.0000;1.0000
60.0520;2339.1679;0.0000;0.0000;1.0000
60.1020;2335.6640;0.0000;0.0000;1.0000
60.1520;2332.1602;0.0000;0.0000;1.0000
60.2020;2328.6563;0.0000;0.0000;1.0000
60.2520;2325.1525;0.0000;0.0000;1.0000
60.3020;2321.6486;0.0000;0.0000;1.0000
60.3520;2318.1448;0.0000;0.0000;1.0000
60.4020;2314.6409;0.0000;0.0000;1.0000
60.4520;2311.1370;0.0000;0.0000;1.0000
60.5020;2307.6332;0.0000;0.0000;1.0000
60.5520;2304.1293;0.0000;0.0000;1.0000
60.6020;2300.6255;0.0000;0.0000;1.0000
60.6520;2297.1216;0.0000;0.0000;1.0000
60.7020;2293.6178;0.0000;0.0000;1.0000
60.7520;2290.1139;0.0000;0.0000;1.0000
60.8020;2286.6101;0.0000;0.0000;1.0000
60.8520;2283.1062;0.0000;0.0000;1.0000
60.9020;2279.6024;0.0000;0.0000;1.0000
60.9520;2276.0985;0.0000;0.0000;1.0000
61.0020;2272.5947;0.0000;0.0000;1.0000
61.0520;2269.0908;0.0000;0.0000;1.0000
61.1020;2265.5870;0.0000;0.0000;1.0000
61.1520;2262.0831;0.0000;0.0000;1.0000
61.2020;2258.5793;0.0000;0.0000;1.0000
61.2520;2255.0754;0.0000;0.0000;1.0000
61.3020;2251.5715;0.0000;0.0000;1.0000
61.3520;2248.0677;0.0000;0.0000;1.0000
61.4020;2244.5638;0.0000;0.0000;1.0000
61.4520;2241.0600;0.0000;0.0000;1.0000
61.5020;2237.5561;0.0000;0.0000;1.0000
61.5520;2234.0523;0.0000;0.0000;1.0000
61.6020;2230.5484;0.0000;0.0000;1.0000
61.6520;2227.0446;0.0000;0.0000;1.0000
61.7020;2223.5407;0.0000;0.0000;1.0000
61.7520;2220.0369;0.0000;0.0000;1.0000
61.8020;2216.5330;0.0000;0.0000;1.0000
61.8520;2213.0292;0.0000;0.0000;1.0000
61.9020;2209.5253;0.0000;0.0000;1.0000
61.9520;2206.0215;0.0000;0.0000;1.0000
62.0020;2202.5176;0.0000;0.0000;1.0000
62.0520;2199.0138;0.0000;0.0000;1.0000
62.1020;2195.5099;0.0000;0.0000;1.0000
62.1520;2192.0061;0.0000;0.0000;1.0000
62.2020;2188.5022;0.0000;0.0000;1.0000
62.2520;2184.9984;0.0000;0.0000;1.0000
62.3020;2181.4945;0.0000;0.0000;1.0000
62.3520;2177.9907;0.0000;0.0000;1.0000
62.4020;2174.4868;0.0000;0.0000;1.0000
62.4520;2170.9830;0.0000;0.0000;1.0000
62.5020;2167.4791;0.0000;0.0000;1.0000
62.5520;2163.9753;0.0000;0.0000;1.0000
62.6020;2160.4714;0.0000;0.0000;1.0000
62.6520;2156.9676;0.0000;0.0000;1.0000
62.7020;2153.4637;0.0000;0.0000;1.0000
62.7520;2149.9599;0.0000;0.0000;1.0000
62.8020;2146.4560;0.0000;0.0000;1.0000
62.8520;2142.9522;0.0000;0.0000;1.0000
62.9020;2139.4484;0.0000;0.0000;1.0000
62.9520;2135.9445;0.0000;0.0000;1.0000
63.0020;2132.4407;0.0000;0.0000;1.0000
63.0520;2128.9368;0.0000;0.0000;1.0000
63.1020;2125.4330;0.0000;0.0000;1.0000
63.1520;2121.9291;0.0000;0.0000;1.0000
63.2020;2118.4253;0.0000;0.0000;1.0000
63.2520;2114.9215;0.0000;0.0000;1.0000
63.3020;2111.4176;0.0000;0.0000;1.0000
63.3520;2107.9138;0.0000;0.0000;1.0000
63.4020;2104.4099;0.0000;0.0000;1.0000
63.4520;2100.9061;0.0000;0.0000;1.0000
63.5020;2097.4023;0.0000;0.0000;1.0000
63.5520;2093.8984;0.0000;0.0000;1.0000
63.6020;2090.3946;0.0000;0.0000;1.0000
63.6520;2086.8908;0.0000;0.0000;1.0000
63.7020;2083.3870;0.0000;0.0000;1.0000
63.7520;2079.8831;0.0000;0.0000;1.0000
63.8020;2076.3793;0.0000;0.0000;1.0000
63.8520;2072.8755;0.0000;0.0000;1.0000
63.9020;2069.3717;0.0000;0.0000;1.0000
63.9520;2065.8679;0.0000;0.0000;0.9999
64.0020;2062.3640;0.0000;0.0000;0.9999
64.0520;2058.8602;0.0000;0.0000;0.9999
64.1020;2055.3564;0.0000;0.0000;0.9999
64.1520;2051.8526;0.0000;0.0000;0.9999
64.2020;2048.3489;0.0000;0.0000;0.9999
64.2520;2044.8451;0.0000;0.0000;0.9999
64.3020;2041.3413;0.0000;0.0000;0.9999
64.3520;2037.8376;0.0000;0.0000;0.9999
64.4020;2034.3338;0.0000;0.0000;0.9999
64.4520;2030.8301;0.0000;0.0000;0.9999
64.5020;2027.3265;0.0000;0.0000;0.9999
64.5520;2023.8228;0.0000;0.0000;0.9999
64.6020;2020.3193;0.0000;0.0000;0.9999
64.6520;2016.8158;0.0000;0.0000;0.9999
64.7020;2013.3125;0.0001;0.0000;0.9999
64.7520;2009.8096;0.0001;0.0000;0.9999
64.8020;2006.3073;0.0001;0.0000;0.9999
64.8520;2002.8036;0.0001;0.0000;0.9999
64.9020;1999.2997;0.0001;0.0000;0.9999
64.9520;1995.7957;0.0001;0.0000;0.9999
65.0020;1992.2917;0.0001;0.0000;0.9999
65.0520;1988.7878;0.0001;0.0000;0.9999
65.1020;1985.2838;0.0001;0.0000;0.9999
65.1520;1981.7799;0.0001;0.0000;0.9999
65.2020;1978.2759;0.0001;0.0000;0.9999
65.2520;1974.7719;0.0001;0.0000;0.9999
65.3020;1971.2680;0.0001;0.0000;0.9999
65.3520;1967.7640;0.0001;0.0000;0.9999
65.4020;1964.2600;0.0001;0.0000;0.9999
65.4520;1960.7561;0.0001;0.0000;0.9999
65.5020;1957.2521;0.0001;0.0000;0.9999
65.5520;1953.7481;0.0001;0.0000;0.9999
65.6020;1950.2442;0.0001;0.0000;0.9999
65.6520;1946.7402;0.0001;0.0000;0.9999
65.7020;1943.2362;0.0001;0.0000;0.9999
65.7520;1939.7323;0.0001;0.0000;0.9999
65.8020;1936.2283;0.0001;0.0000;0.9999
65.8520;1932.7243;0.0001;0.0000;0.9999
65.9020;1929.2204;0.0001;0.0000;0.9999
65.9520;1925.7164;0.0001;0.0000;0.9999
66.0020;1922.2124;0.0001;0.0000;0.9999
66.0520;1918.7084;0.0001;0.0000;0.9999
66.1020;1915.2045;0.0001;0.0000;0.9999
66.1520;1911.7005;0.0001;0.0000;0.9999
66.2020;1908.1965;0.0001;0.0000;0.9999
66.2520;1904.6925;0.0001;0.0000;0.9999
66.3020;1901.1886;0.0001;0.0000;0.9999
66.3520;1897.6846;0.0001;0.0000;0.9999
66.4020;1894.1806;0.0001;0.0000;0.9999
66.4520;1890.6766;0.0001;0.0000;0.9999
66.5020;1887.1726;0.0001;0.0000;0.9999
66.5520;1883.6686;0.0001;0.0000;0.9999
66.6020;1880.1647;0.0001;0.0000;0.9999
66.6520;1876.6607;0.0001;0.0000;0.9999
66.7020;1873.1567;0.0001;0.0000;0.9999
66.7520;1869.6527;0.0001;0.0000;0.9999
66.8020;1866.1487;0.0001;0.0001;0.9999
66.8520;1862.6447;0.0001;0.0001;0.9999
66.9020;1859.1407;0.0001;0.0001;0.9999
66.9520;1855.6367;0.0001;0.0001;0.9999
67.0020;1852.1327;0.0001;0.0001;0.9999
67.0520;1848.6287;0.0001;0.0001;0.9999
67.1020;1845.1247;0.0001;0.0001;0.9999
67.1520;1841.6207;0.0001;0.0001;0.9999
67.2020;1838.1167;0.0001;0.0001;0.9999
67.2520;1834.6126;0.0001;0.0001;0.9999
67.3020;1831.1086;0.0001;0.0001;0.9999
67.3520;1827.6046;0.0001;0.0001;0.9998
67.4020;1824.1006;0.0001;0.0001;0.9998
67.4520;1820.5966;0.0001;0.0001;0.9998
67.5020;1817.0925;0.0001;0.0001;0.9998
67.5520;1813.5885;0.0001;0.0001;0.9998
67.6020;1810.0844;0.0001;0.0001;0.9998
67.6520;1806.5804;0.0001;0.0001;0.9998
67.7020;1803.0763;0.0001;0.0001;0.9998
67.7520;1799.5723;0.0001;0.0001;0.9998
67.8020;1796.0682;0.0001;0.0001;0.9998
67.8520;1792.5642;0.0001;0.0001;0.9998
67.9020;1789.0601;0.0001;0.0001;0.9998
67.9520;1785.5560;0.0001;0.0001;0.9998
68.0020;1782.0519;0.0001;0.0001;0.9998
68.0520;1778.5478;0.0001;0.0001;0.9998
68.1020;1775.0437;0.0001;0.0001;0.9998
68.1520;1771.5396;0.0001;0.0001;0.9998
68.2020;1768.0355;0.0001;0.0001;0.9998
68.2520;1764.5313;0.0001;0.0001;0.9998
68.3020;1761.0272;0.0001;0.0002;0.9998
68.3520;1757.5230;0.0001;0.0002;0.9997
68.4020;1754.0188;0.0001;0.0002;0.9997
68.4520;1750.5146;0.0001;0.0002;0.9997
68.5020;1747.0104;0.0001;0.0002;0.9997
68.5520;1743.5061;0.0001;0.0002;0.9997
68.6020;1740.0018;0.0001;0.0002;0.9997
68.6520;1736.4975;0.0001;0.0003;0.9996
68.7020;1732.9932;0.0001;0.0003;0.9996
68.7520;1729.4888;0.0001;0.0003;0.9996
68.8020;1725.9843;0.0001;0.0004;0.9996
68.8520;1722.4798;0.0001;0.0004;0.9995
68.9020;1718.9752;0.0001;0.0005;0.9995
68.9520;1715.4705;0.0001;0.0005;0.9994
69.0020;1711.9657;0.0001;0.0006;0.9993
69.0520;1708.4608;0.0001;0.0007;0.9992
69.1020;1704.9556;0.0001;0.0009;0.9990
69.1520;1701.4501;0.0001;0.0012;0.9988
69.2020;1697.9442;0.0001;0.0015;0.9984
69.2520;1694.4375;0.0001;0.0022;0.9978
69.3020;1690.9296;0.0001;0.0031;0.9968
69.3520;1687.4201;0.0001;0.0042;0.9957
69.4020;1683.9090;0.0001;0.0051;0.9948
69.4520;1680.3969;0.0001;0.0057;0.9942
69.5020;1676.8838;0.0001;0.0063;0.9937
69.5520;1673.3700;0.0001;0.0069;0.9930
69.6020;1669.8549;0.0001;0.0080;0.9919
69.6520;1666.3374;0.0001;0.0101;0.9899
69.7020;1662.8158;0.0001;0.0137;0.9863
69.7520;1659.2870;0.0001;0.0196;0.9803
69.8020;1655.7466;0.0001;0.0289;0.9710
69.8520;1652.1887;0.0001;0.0426;0.9573
69.9020;1648.6052;0.0001;0.0619;0.9381
69.9520;1644.9856;0.0001;0.0882;0.9117
70.0020;1641.3164;0.0001;0.1233;0.8767
70.0520;1637.5796;0.0001;0.1689;0.8310
70.1020;1633.7519;0.0001;0.2275;0.7725
70.1520;1629.8018;0.0001;0.3015;0.6984
70.2020;1625.6860;0.0001;0.3943;0.6056
70.2520;1621.3427;0.0001;0.5099;0.4901
70.3020;1616.6786;0.0001;0.6534;0.3465
70.3520;1611.5424;0.0001;0.8320;0.1679
70.4020;1605.5740;0.0001;0.9992;0.0007
70.4520;1599.4346;0.0001;0.9993;0.0006
70.5020;1593.2951;0.0001;0.9993;0.0006
70.5520;1587.1554;0.0001;0.9994;0.0006
70.6020;1581.0154;0.0001;0.9994;0.0005
70.6520;1574.8754;0.0001;0.9994;0.0005
70.7020;1568.7352;0.0001;0.9995;0.0005
70.7520;1562.5948;0.0001;0.9995;0.0004
70.8020;1556.4544;0.0001;0.9995;0.0004
70.8520;1550.3139;0.0001;0.9995;0.0004
70.9020;1544.1732;0.0001;0.9995;0.0004
70.9520;1538.0325;0.0001;0.9996;0.0004
71.0020;1531.8917;0.0001;0.9996;0.0003
71.0520;1525.7509;0.0001;0.9996;0.0003
71.1020;1519.6100;0.0001;0.9996;0.0003
71.1520;1513.4690;0.0001;0.9996;0.0003
71.2020;1507.3280;0.0001;0.9996;0.0003
71.2520;1501.1869;0.0001;0.9996;0.0003
71.3020;1495.0458;0.0001;0.9996;0.0003
71.3520;1488.9046;0.0001;0.9997;0.0003
71.4020;1482.7634;0.0001;0.9997;0.0003
71.4520;1476.6221;0.0001;0.9997;0.0002
71.5020;1470.4808;0.0001;0.9997;0.0002
71.5520;1464.3395;0.0001;0.9997;0.0002
71.6020;1458.1982;0.0001;0.9997;0.0002
71.6520;1452.0568;0.0001;0.9997;0.0002
71.7020;1445.9154;0.0001;0.9997;0.0002
71.7520;1439.7739;0.0001;0.9997;0.0002
71.8020;1433.6325;0.0001;0.9997;0.0002
71.8520;1427.4910;0.0001;0.9997;0.0002
71.9020;1421.3495;0.0001;0.9997;0.0002
71.9520;1415.2079;0.0001;0.9997;0.0002
72.0020;1409.0664;0.0001;0.9997;0.0002
72.0520;1402.9248;0.0001;0.9997;0.0002
72.1020;1396.7832;0.0001;0.9997;0.0002
72.1520;1390.6416;0.0001;0.9997;0.0002
72.2020;1384.4999;0.0001;0.9998;0.0002
72.2520;1378.3583;0.0001;0.9998;0.0002
72.3020;1372.2166;0.0001;0.9998;0.0002
72.3520;1366.0749;0.0001;0.9998;0.0002
72.4020;1359.9333;0.0001;0.9998;0.0002
72.4520;1353.7915;0.0001;0.9998;0.0001
72.5020;1347.6498;0.0001;0.9998;0.0001
72.5520;1341.5081;0.0001;0.9998;0.0001
72.6020;1335.3663;0.0001;0.9998;0.0001
72.6520;1329.2246;0.0001;0.9998;0.0001
72.7020;1323.0828;0.0001;0.9998;0.0001
72.7520;1316.9410;0.0001;0.9998;0.0001
72.8020;1310.7992;0.0001;0.9998;0.0001
72.8520;1304.6574;0.0001;0.9998;0.0001
72.9020;1298.5156;0.0001;0.9998;0.0001
72.9520;1292.3738;0.0001;0.9998;0.0001
73.0020;1286.2319;0.0001;0.9998;0.0001
73.0520;1280.0901;0.0001;0.9998;0.0001
73.1020;1273.9482;0.0001;0.9998;0.0001
73.1520;1267.8063;0.0001;0.9998;0.0001
73.2020;1261.6645;0.0001;0.9998;0.0001
73.2520;1255.5226;0.0001;0.9998;0.0001
73.3020;1249.3807;0.0001;0.9998;0.0001
73.3520;1243.2388;0.0001;0.9998;0.0001
73.4020;1237.0969;0.0001;0.9998;0.0001
73.4520;1230.9550;0.0001;0.9998;0.0001
73.5020;1224.8131;0.0001;0.9998;0.0001
73.5520;1218.6711;0.0001;0.9998;0.0001
73.6020;1212.5292;0.0001;0.9998;0.0001
73.6520;1206.3873;0.0001;0.9998;0.0001
73.7020;1200.2453;0.0001;0.9998;0.0001
73.7520;1194.1034;0.0001;0.9998;0.0001
73.8020;1187.9614;0.0001;0.9998;0.0001
73.8520;1181.8195;0.0001;0.9998;0.0001
73.9020;1175.6775;0.0001;0.9998;0.0001
73.9520;1169.5355;0.0001;0.9998;0.0001
74.0020;1163.3935;0.0001;0.9998;0.0001
74.0520;1157.2515;0.0001;0.9998;0.0001
74.1020;1151.1096;0.0001;0.9998;0.0001
74.1520;1144.9676;0.0001;0.9998;0.0001
74.2020;1138.8256;0.0001;0.9998;0.0001
74.2520;1132.6836;0.0001;0.9998;0.0001
74.3020;1126.5416;0.0001;0.9998;0.0001
74.3520;1120.3995;0.0001;0.9998;0.0001
74.4020;1114.2575;0.0001;0.9998;0.0001
74.4520;1108.1155;0.0001;0.9998;0.0001
74.5020;1101.9735;0.0001;0.9998;0.0001
74.5520;1095.8314;0.0001;0.9998;0.0001
74.6020;1089.6894;0.0001;0.9998;0.0001
74.6520;1083.5474;0.0001;0.9998;0.0001
74.7020;1077.4053;0.0001;0.9998;0.0001
74.7520;1071.2633;0.0001;0.9998;0.0001
74.8020;1065.1212;0.0001;0.9998;0.0001
74.8520;1058.9792;0.0001;0.9998;0.0001
74.9020;1052.8371;0.0001;0.9998;0.0001
74.9520;1046.6951;0.0001;0.9998;0.0001
75.0020;1040.5530;0.0001;0.9998;0.0001
75.0520;1034.4109;0.0001;0.9998;0.0001
75.1020;1028.2688;0.0001;0.9998;0.0001
75.1520;1022.1268;0.0001;0.9998;0.0001
75.2020;1015.9847;0.0001;0.9998;0.0001
75.2520;1009.8426;0.0001;0.9998;0.0001
75.3020;1003.7005;0.0001;0.9998;0.0001
75.3520;997.5584;0.0001;0.9998;0.0001
75.4020;991.4164;0.0001;0.9999;0.0001
75.4520;985.2743;0.0001;0.9999;0.0001
75.5020;979.1322;0.0001;0.9999;0.0001
75.5520;972.9901;0.0001;0.9999;0.0001
75.6020;966.8480;0.0001;0.9999;0.0001
75.6520;960.7059;0.0001;0.9999;0.0001
75.7020;954.5638;0.0001;0.9999;0.0001
75.7520;948.4216;0.0001;0.9999;0.0001
75.8020;942.2795;0.0001;0.9999;0.0001
75.8520;936.1374;0.0001;0.9999;0.0001
75.9020;929.9953;0.0001;0.9999;0.0001
75.9520;923.8532;0.0001;0.9999;0.0001
76.0020;917.7111;0.0001;0.9999;0.0001
76.0520;911.5689;0.0001;0.9999;0.0001
76.1020;905.4268;0.0001;0.9999;0.0001
76.1520;899.2847;0.0001;0.9999;0.0001
76.2020;893.1426;0.0001;0.9999;0.0001
76.2520;887.0004;0.0001;0.9999;0.0001
76.3020;880.8583;0.0001;0.9999;0.0001
76.3520;874.7162;0.0001;0.9999;0.0001
76.4020;868.5740;0.0001;0.9999;0.0001
76.4520;862.4319;0.0001;0.9999;0.0001
76.5020;856.2897;0.0001;0.9999;0.0001
76.5520;850.1476;0.0001;0.9999;0.0001
76.6020;844.0054;0.0001;0.9999;0.0001
76.6520;837.8633;0.0001;0.9999;0.0001
76.7020;831.7211;0.0001;0.9999;0.0001
76.7520;825.5790;0.0001;0.9999;0.0001
76.8020;819.4368;0.0001;0.9999;0.0001
76.8520;813.2947;0.0001;0.9999;0.0001
76.9020;807.1525;0.0001;0.9999;0.0001
76.9520;801.0104;0.0001;0.9999;0.0001
77.0020;794.8682;0.0001;0.9999;0.0001
77.0520;788.7260;0.0001;0.9999;0.0001
77.1020;782.5839;0.0001;0.9999;0.0001
77.1520;776.4417;0.0001;0.9999;0.0001
77.2020;770.2995;0.0001;0.9999;0.0001
77.2520;764.1574;0.0001;0.9999;0.0000
77.3020;758.0152;0.0001;0.9999;0.0000
77.3520;751.8730;0.0001;0.9999;0.0000
77.4020;745.7308;0.0001;0.9999;0.0000
77.4520;739.5887;0.0001;0.9999;0.0000
77.5020;733.4465;0.0001;0.9999;0.0000
77.5520;727.3043;0.0001;0.9999;0.0000
77.6020;721.1621;0.0001;0.9999;0.0000
77.6520;715.0200;0.0001;0.9999;0.0000
77.7020;708.8778;0.0001;0.9999;0.0000
77.7520;702.7356;0.0001;0.9999;0.0000
77.8020;696.5934;0.0001;0.9999;0.0000
77.8520;690.4512;0.0001;0.9999;0.0000
77.9020;684.3090;0.0001;0.9999;0.0000
77.9520;678.1668;0.0001;0.9999;0.0000
78.0020;672.0246;0.0001;0.9999;0.0000
78.0520;665.8824;0.0001;0.9999;0.0000
78.1020;659.7403;0.0001;0.9999;0.0000
78.1520;653.5981;0.0001;0.9999;0.0000
78.2020;647.4559;0.0001;0.9999;0.0000
78.2520;641.3137;0.0001;0.9999;0.0000
78.3020;635.1715;0.0001;0.9999;0.0000
78.3520;629.0293;0.0001;0.9999;0.0000
78.4020;622.8871;0.0001;0.9999;0.0000
78.4520;616.7449;0.0001;0.9999;0.0000
78.5020;610.6027;0.0001;0.9999;0.0000
78.5520;604.4604;0.0001;0.9999;0.0000
78.6020;598.3182;0.0001;0.9999;0.0000
78.6520;592.1760;0.0001;0.9999;0.0000
78.7020;586.0338;0.0001;0.9999;0.0000
78.7520;579.8916;0.0001;0.9999;0.0000
78.8020;573.7494;0.0001;0.9999;0.0000
78.8520;567.6072;0.0001;0.9999;0.0000
78.9020;561.4650;0.0001;0.9999;0.0000
78.9520;555.3228;0.0001;0.9999;0.0000
79.0020;549.1805;0.0001;0.9999;0.0000
79.0520;543.0383;0.0001;0.9999;0.0000
79.1020;536.8961;0.0001;0.9999;0.0000
79.1520;530.7539;0.0001;0.9999;0.0000
79.2020;524.6117;0.0001;0.9999;0.0000
79.2520;518.4695;0.0001;0.9999;0.0000
79.3020;512.3272;0.0001;0.9999;0.0000
79.3520;506.1850;0.0001;0.9999;0.0000
79.4020;500.0428;0.0001;0.9999;0.0000
79.4520;493.9006;0.0001;0.9999;0.0000
79.5020;487.7583;0.0001;0.9999;0.0000
79.5520;481.6161;0.0001;0.9999;0.0000
79.6020;475.4739;0.0001;0.9999;0.0000
79.6520;469.3317;0.0001;0.9999;0.0000
79.7020;463.1894;0.0001;0.9999;0.0000
79.7520;457.0472;0.0001;0.9999;0.0000
79.8020;450.9050;0.0001;0.9999;0.0000
79.8520;444.7627;0.0001;0.9999;0.0000
79.9020;438.6205;0.0001;0.9999;0.0000
79.9520;432.4783;0.0001;0.9999;0.0000


==> Diagrams/Phase_trans/Datas/middle_Hyst_time_temp_amorph_reduced.txt <==
# Time;Temperature;Amorphous
63740000.0000;1600.1137;0.0001
63780000.0000;1600.9295;0.0001
63820000.0000;1601.7454;0.0001
63860000.0000;1602.5613;0.0001
63900000.0000;1603.3772;0.0001
63940000.0000;1604.1931;0.0001
63980000.0000;1605.0089;0.0001
64020000.0000;1605.8248;0.0001
64060000.0000;1606.6407;0.0001
64100000.0000;1607.4566;0.0001
64140000.0000;1608.2725;0.0001
64180000.0000;1609.0883;0.0001
64220000.0000;1609.9042;0.0001
64260000.0000;1610.7201;0.0001
64300000.0000;1611.5360;0.0001
64340000.0000;1612.3519;0.0001
64380000.0000;1613.1677;0.0001
64420000.0000;1613.9836;0.0001
64460000.0000;1614.7995;0.0001
64500000.0000;1615.6154;0.0001
64540000.0000;1616.4313;0.0001
64580000.0000;1617.2471;0.0001
64620000.0000;1618.0630;0.0001
64660000.0000;1618.8789;0.0001
64700000.0000;1619.6948;0.0001
64740000.0000;1620.5107;0.0001
64780000.0000;1621.3265;0.0001
64820000.0000;1622.1424;0.0001
64860000.0000;1622.9583;0.0001
64900000.0000;1623.7742;0.0001
64940000.0000;1624.5901;0.0001
64980000.0000;1625.4059;0.0001
65020000.0000;1626.2218;0.0001
65060000.0000;1627.0377;0.0001
65100000.0000;1627.8536;0.0001
65140000.0000;1628.6694;0.0001
65180000.0000;1629.4853;0.0001
65220000.0000;1630.3012;0.0001
65260000.0000;1631.1171;0.0001
65300000.0000;1631.9330;0.0001
65340000.0000;1632.7488;0.0001
65380000.0000;1633.5647;0.0001
65420000.0000;1634.3806;0.0001
65460000.0000;1635.1965;0.0001
65500000.0000;1636.0124;0.0001
65540000.0000;1636.8282;0.0001
65580000.0000;1637.6441;0.0001
65620000.0000;1638.4600;0.0001
65660000.0000;1639.2759;0.0001
65700000.0000;1640.0918;0.0001
65740000.0000;1640.9076;0.0001
65780000.0000;1641.7235;0.0001
65820000.0000;1642.5394;0.0001
65860000.0000;1643.3553;0.0001
65900000.0000;1644.1712;0.0001
65940000.0000;1644.9870;0.0001
65980000.0000;1645.8029;0.0001
66020000.0000;1646.6188;0.0001
66060000.0000;1647.4347;0.0001
66100000.0000;1648.2506;0.0001
66140000.0000;1649.0664;0.0001
66180000.0000;1649.8823;0.0001
66220000.0000;1650.6982;0.0001
66260000.0000;1651.5141;0.0001
66300000.0000;1652.3300;0.0001
66340000.0000;1653.1458;0.0001
66380000.0000;1653.9617;0.0001
66420000.0000;1654.7776;0.0001
66460000.0000;1655.5935;0.0001
66500000.0000;1656.4094;0.0001
66540000.0000;1657.2252;0.0001
66580000.0000;1658.0411;0.0001
66620000.0000;1658.8570;0.0001
66660000.0000;1659.6729;0.0001
66700000.0000;1660.4888;0.0001
66740000.0000;1661.3046;0.0001
66780000.0000;1662.1205;0.0001
66820000.0000;1662.9364;0.0001
66860000.0000;1663.7523;0.0001
66900000.0000;1664.5681;0.0001
66940000.0000;1665.3840;0.0001
66980000.0000;1666.1999;0.0001
67020000.0000;1667.0158;0.0001
67060000.0000;1667.8317;0.0001
67100000.0000;1668.6475;0.0001
67140000.0000;1669.4634;0.0001
67180000.0000;1670.2793;0.0001
67220000.0000;1671.0952;0.0001
67260000.0000;1671.9111;0.0001
67300000.0000;1672.7269;0.0001
67340000.0000;1673.5428;0.0001
67380000.0000;1674.3587;0.0001
67420000.0000;1675.1746;0.0001
67460000.0000;1675.9905;0.0001
67500000.0000;1676.8063;0.0001
67540000.0000;1677.6222;0.0001
67580000.0000;1678.4381;0.0001
67620000.0000;1679.2540;0.0001
67660000.0000;1680.0699;0.0001
67700000.0000;1680.8857;0.0001
67740000.0000;1681.7016;0.0001
67780000.0000;1682.5175;0.0001
67820000.0000;1683.3334;0.0001
67860000.0000;1684.1493;0.0001
67900000.0000;1684.9651;0.0001
67940000.0000;1685.7810;0.0001
67960000.0000;1686.1890;0.0001
68000000.0000;1687.0048;0.0001
68040000.0000;1687.8207;0.0001
68080000.0000;1688.6366;0.0001
68120000.0000;1689.4525;0.0001
68160000.0000;1690.2683;0.0001
68200000.0000;1691.0842;0.0001
68240000.0000;1691.9001;0.0001
68280000.0000;1692.7160;0.0001
68320000.0000;1693.5319;0.0001
68360000.0000;1694.3477;0.0001
68400000.0000;1695.1636;0.0001
68440000.0000;1695.9795;0.0001
68480000.0000;1696.7954;0.0001
68520000.0000;1697.6113;0.0001
68560000.0000;1698.4271;0.0001
68600000.0000;1699.2430;0.0001
68640000.0000;1700.0589;0.0001
68680000.0000;1700.8748;0.0001
68720000.0000;1701.6907;0.0001
68760000.0000;1702.5065;0.0001
68800000.0000;1703.3224;0.0001
68840000.0000;1704.1383;0.0001
68880000.0000;1704.9542;0.0001
68920000.0000;1705.7701;0.0001
68960000.0000;1706.5859;0.0001
69000000.0000;1707.4018;0.0001
69040000.0000;1708.2177;0.0001
69080000.0000;1709.0336;0.0001
69120000.0000;1709.8495;0.0001
69160000.0000;1710.6653;0.0001
69200000.0000;1711.4812;0.0001
69240000.0000;1712.2971;0.0001
69280000.0000;1713.1130;0.0001
69320000.0000;1713.9288;0.0001
69360000.0000;1714.7447;0.0001
69400000.0000;1715.5606;0.0001
69440000.0000;1716.3765;0.0001
69480000.0000;1717.1924;0.0001
69520000.0000;1718.0082;0.0001
69560000.0000;1718.8241;0.0001
69600000.0000;1719.6400;0.0001
69640000.0000;1720.4559;0.0001
69680000.0000;1721.2718;0.0001
69720000.0000;1722.0876;0.0001
69760000.0000;1722.9035;0.0001
69800000.0000;1723.7194;0.0001
69840000.0000;1724.5353;0.0001
69880000.0000;1725.3512;0.0001
69920000.0000;1726.1670;0.0001
69960000.0000;1726.9829;0.0001
70000000.0000;1727.7988;0.0001
70040000.0000;1728.6147;0.0001
70080000.0000;1729.4306;0.0001
70120000.0000;1730.2464;0.0001
70160000.0000;1731.0623;0.0001
70200000.0000;1731.8782;0.0001
70240000.0000;1732.6941;0.0001
70280000.0000;1733.5099;0.0001
70320000.0000;1734.3258;0.0001
70360000.0000;1735.1417;0.0001
70400000.0000;1735.9576;0.0001
70440000.0000;1736.7735;0.0001
70480000.0000;1737.5893;0.0001
70520000.0000;1738.4052;0.0001
70560000.0000;1739.2211;0.0001
70600000.0000;1740.0370;0.0001
70640000.0000;1740.8529;0.0001
70680000.0000;1741.6687;0.0001
70720000.0000;1742.4846;0.0001
70760000.0000;1743.3005;0.0001
70800000.0000;1744.1164;0.0001
70840000.0000;1744.9323;0.0001
70880000.0000;1745.7481;0.0001
70920000.0000;1746.5640;0.0001
70960000.0000;1747.3799;0.0001
71000000.0000;1748.1958;0.0001
71040000.0000;1749.0116;0.0001
71080000.0000;1749.8275;0.0001
128160000.0000;1749.5260;0.0017
128200000.0000;1748.8400;0.0017
128240000.0000;1748.1541;0.0017
128280000.0000;1747.4681;0.0018
128320000.0000;1746.7822;0.0018
128360000.0000;1746.0962;0.0018
128400000.0000;1745.4102;0.0018
128440000.0000;1744.7242;0.0019
128480000.0000;1744.0383;0.0019
128520000.0000;1743.3522;0.0019
128560000.0000;1742.6662;0.0019
128600000.0000;1741.9802;0.0020
128640000.0000;1741.2942;0.0020
128680000.0000;1740.6081;0.0020
128720000.0000;1739.9221;0.0021
128760000.0000;1739.2360;0.0021
128800000.0000;1738.5499;0.0021
128840000.0000;1737.8638;0.0022
128880000.0000;1737.1777;0.0022
128920000.0000;1736.4916;0.0022
128960000.0000;1735.8055;0.0023
129000000.0000;1735.1193;0.0023
129040000.0000;1734.4332;0.0023
129080000.0000;1733.7470;0.0024
129120000.0000;1733.0608;0.0024
129160000.0000;1732.3746;0.0025
129200000.0000;1731.6884;0.0025
129240000.0000;1731.0021;0.0026
129280000.0000;1730.3159;0.0026
129320000.0000;1729.6296;0.0026
129360000.0000;1728.9433;0.0027
129400000.0000;1728.2570;0.0027
129440000.0000;1727.5707;0.0028
129480000.0000;1726.8844;0.0029
129520000.0000;1726.1980;0.0029
129560000.0000;1725.5116;0.0030
129600000.0000;1724.8252;0.0030
129640000.0000;1724.1388;0.0031
129680000.0000;1723.4523;0.0032
129720000.0000;1722.7658;0.0032
129760000.0000;1722.0793;0.0033
129800000.0000;1721.3928;0.0034
129840000.0000;1720.7062;0.0034
129880000.0000;1720.0197;0.0035
129920000.0000;1719.3330;0.0036
129960000.0000;1718.6464;0.0037
130000000.0000;1717.9597;0.0038
130040000.0000;1717.2730;0.0039
130080000.0000;1716.5863;0.0040
130120000.0000;1715.8995;0.0041
130160000.0000;1715.2126;0.0042
130200000.0000;1714.5258;0.0043
130240000.0000;1713.8389;0.0044
130280000.0000;1713.1519;0.0046
130320000.0000;1712.4649;0.0047
130360000.0000;1711.7779;0.0048
130400000.0000;1711.0908;0.0050
130440000.0000;1710.4036;0.0051
130480000.0000;1709.7164;0.0053
130520000.0000;1709.0292;0.0055
130560000.0000;1708.3418;0.0056
130600000.0000;1707.6544;0.0058
130640000.0000;1706.9669;0.0060
130680000.0000;1706.2794;0.0063
130720000.0000;1705.5917;0.0065
130760000.0000;1704.9040;0.0067
130800000.0000;1704.2162;0.0070
130840000.0000;1703.5283;0.0073
130880000.0000;1702.8403;0.0076
130920000.0000;1702.1521;0.0079
130960000.0000;1701.4638;0.0083
131000000.0000;1700.7754;0.0087
131040000.0000;1700.0869;0.0091
131080000.0000;1699.3982;0.0096
131120000.0000;1698.7093;0.0101
131160000.0000;1698.0202;0.0106
131200000.0000;1697.3309;0.0113
131240000.0000;1696.6413;0.0119
131280000.0000;1695.9515;0.0127
131320000.0000;1695.2614;0.0136
131360000.0000;1694.5710;0.0145
131400000.0000;1693.8802;0.0156
131440000.0000;1693.1889;0.0169
131480000.0000;1692.4972;0.0184
131520000.0000;1691.8049;0.0201
131560000.0000;1691.1119;0.0221
131600000.0000;1690.4181;0.0245
131640000.0000;1689.7233;0.0274
131680000.0000;1689.0273;0.0311
131720000.0000;1688.3297;0.0359
131760000.0000;1687.6301;0.0422
131800000.0000;1686.9276;0.0509
131840000.0000;1686.2212;0.0638
131880000.0000;1685.5084;0.0846
131920000.0000;1684.7844;0.1227
131960000.0000;1684.0391;0.1845
132000000.0000;1683.2732;0.2068
132040000.0000;1682.5026;0.2172
132080000.0000;1681.7173;0.2741
132120000.0000;1680.9029;0.3235
132160000.0000;1680.0699;0.3492
132200000.0000;1679.2262;0.3642
132240000.0000;1678.3759;0.3740
132280000.0000;1677.5210;0.3808
132320000.0000;1676.6629;0.3858
132360000.0000;1675.8023;0.3896
132400000.0000;1674.9397;0.3927
132440000.0000;1674.0756;0.3951
132480000.0000;1673.2102;0.3972
132520000.0000;1672.3437;0.3989
132560000.0000;1671.4764;0.4003
132600000.0000;1670.6082;0.4016
132640000.0000;1669.7394;0.4027
132680000.0000;1668.8700;0.4036
132720000.0000;1668.0000;0.4045
132760000.0000;1667.1296;0.4052
132800000.0000;1666.2588;0.4059
132840000.0000;1665.3876;0.4065
132880000.0000;1664.5161;0.4071
132920000.0000;1663.6442;0.4076
132960000.0000;1662.7721;0.4080
133000000.0000;1661.8997;0.4085
133040000.0000;1661.0271;0.4088
133080000.0000;1660.1543;0.4092
133120000.0000;1659.2812;0.4095
133160000.0000;1658.4080;0.4099
133200000.0000;1657.5346;0.4101
133240000.0000;1656.6610;0.4104
133280000.0000;1655.7873;0.4107
133320000.0000;1654.9135;0.4109
133360000.0000;1654.0395;0.4111
133400000.0000;1653.1653;0.4113
133440000.0000;1652.2911;0.4115
133480000.0000;1651.4167;0.4117
133520000.0000;1650.5423;0.4119
133560000.0000;1649.6677;0.4121
133600000.0000;1648.7931;0.4122
133640000.0000;1647.9183;0.4124
133680000.0000;1647.0435;0.4125
133720000.0000;1646.1686;0.4127
133760000.0000;1645.2936;0.4128
133800000.0000;1644.4185;0.4129
133840000.0000;1643.5433;0.4130
133880000.0000;1642.6681;0.4131
133920000.0000;1641.7928;0.4133
133960000.0000;1640.9175;0.4134
134000000.0000;1640.0421;0.4135
134040000.0000;1639.1666;0.4136
134080000.0000;1638.2911;0.4137
134120000.0000;1637.4156;0.4137
134160000.0000;1636.5399;0.4138
134200000.0000;1635.6643;0.4139
134240000.0000;1634.7886;0.4140
134280000.0000;1633.9128;0.4141
134320000.0000;1633.0370;0.4141
134360000.0000;1632.1611;0.4142
134400000.0000;1631.2852;0.4143
134440000.0000;1630.4093;0.4143
134480000.0000;1629.5333;0.4144
134520000.0000;1628.6573;0.4145
134560000.0000;1627.7813;0.4145
134600000.0000;1626.9052;0.4146
134640000.0000;1626.0291;0.4147
134680000.0000;1625.1529;0.4147
134720000.0000;1624.2768;0.4148
134760000.0000;1623.4006;0.4148
134800000.0000;1622.5243;0.4149
134840000.0000;1621.6480;0.4149
134880000.0000;1620.7717;0.4150
134920000.0000;1619.8954;0.4150
134960000.0000;1619.0191;0.4151
135000000.0000;1618.1427;0.4151
135040000.0000;1617.2663;0.4151
135080000.0000;1616.3899;0.4152
135120000.0000;1615.5134;0.4152
135160000.0000;1614.6369;0.4153
135200000.0000;1613.7604;0.4153
135240000.0000;1612.8839;0.4153
135280000.0000;1612.0073;0.4154
135320000.0000;1611.1308;0.4154
135360000.0000;1610.2542;0.4154
135400000.0000;1609.3776;0.4155
135440000.0000;1608.5010;0.4155
135480000.0000;1607.6243;0.4155
135520000.0000;1606.7477;0.4156
135560000.0000;1605.8710;0.4156
135600000.0000;1604.9943;0.4156
135640000.0000;1604.1175;0.4157
135680000.0000;1603.2408;0.4157
135720000.0000;1602.3641;0.4157
135760000.0000;1601.4873;0.4158
135800000.0000;1600.6105;0.4158
259536240.0000;1600.0046;0.4158
259576240.0000;1600.8814;0.4157
259616240.0000;1601.7582;0.4157
259656240.0000;1602.6349;0.4157
259696240.0000;1603.5117;0.4156
259736240.0000;1604.3884;0.4156
259776240.0000;1605.2651;0.4156
259816240.0000;1606.1418;0.4156
259856240.0000;1607.0185;0.4155
259896240.0000;1607.8951;0.4155
259936240.0000;1608.7718;0.4155
259976240.0000;1609.6484;0.4154
260016240.0000;1610.5250;0.4154
260056240.0000;1611.4016;0.4154
260096240.0000;1612.2781;0.4153
260136240.0000;1613.1547;0.4153
260176240.0000;1614.0312;0.4152
260216240.0000;1614.9077;0.4152
260256240.0000;1615.7841;0.4152
260296240.0000;1616.6606;0.4151
260336240.0000;1617.5370;0.4151
260376240.0000;1618.4134;0.4150
260416240.0000;1619.2897;0.4150
260456240.0000;1620.1661;0.4150
260496240.0000;1621.0424;0.4149
260536240.0000;1621.9187;0.4149
260576240.0000;1622.7949;0.4148
260616240.0000;1623.6712;0.4148
260656240.0000;1624.5473;0.4147
260696240.0000;1625.4235;0.4147
260736240.0000;1626.2996;0.4146
260776240.0000;1627.1757;0.4145
260816240.0000;1628.0518;0.4145
260856240.0000;1628.9278;0.4144
260896240.0000;1629.8038;0.4144
260936240.0000;1630.6798;0.4143
260976240.0000;1631.5557;0.4142
261016240.0000;1632.4316;0.4142
261056240.0000;1633.3074;0.4141
261096240.0000;1634.1832;0.4140
261136240.0000;1635.0589;0.4139
261176240.0000;1635.9346;0.4138
261216240.0000;1636.8103;0.4138
261256240.0000;1637.6859;0.4137
261296240.0000;1638.5614;0.4136
261336240.0000;1639.4369;0.4135
261376240.0000;1640.3124;0.4134
261416240.0000;1641.1877;0.4133
261456240.0000;1642.0631;0.4132
261496240.0000;1642.9383;0.4131
261536240.0000;1643.8135;0.4130
261576240.0000;1644.6886;0.4128
261616240.0000;1645.5637;0.4127
261656240.0000;1646.4386;0.4126
261696240.0000;1647.3135;0.4124
261736240.0000;1648.1883;0.4123
261776240.0000;1649.0630;0.4121
261816240.0000;1649.9377;0.4120
261856240.0000;1650.8122;0.4118
261896240.0000;1651.6866;0.4116
261936240.0000;1652.5609;0.4114
261976240.0000;1653.4351;0.4112
262016240.0000;1654.3092;0.4110
262056240.0000;1655.1831;0.4108
262096240.0000;1656.0570;0.4105
262136240.0000;1656.9306;0.4103
262176240.0000;1657.8041;0.4100
262216240.0000;1658.6775;0.4097
262256240.0000;1659.5506;0.4094
262296240.0000;1660.4236;0.4091
262336240.0000;1661.2964;0.4087
262376240.0000;1662.1689;0.4083
262416240.0000;1663.0412;0.4079
262456240.0000;1663.9133;0.4074
262496240.0000;1664.7850;0.4069
262536240.0000;1665.6564;0.4063
262576240.0000;1666.5275;0.4057
262616240.0000;1667.3982;0.4050
262656240.0000;1668.2685;0.4042
262696240.0000;1669.1382;0.4033
262736240.0000;1670.0075;0.4023
262776240.0000;1670.8761;0.4012
262816240.0000;1671.7440;0.3999
262856240.0000;1672.6111;0.3983
262896240.0000;1673.4773;0.3965
262936240.0000;1674.3423;0.3944
262976240.0000;1675.2060;0.3918
263016240.0000;1676.0680;0.3885
263056240.0000;1676.9279;0.3844
263096240.0000;1677.7851;0.3789
263136240.0000;1678.6387;0.3713
263176240.0000;1679.4873;0.3603
263236240.0000;1680.7445;0.3297
263276240.0000;1681.5634;0.2864
263316240.0000;1682.3545;0.2246
263356240.0000;1683.1263;0.2091
263396240.0000;1683.8939;0.1939
263436240.0000;1684.6445;0.1335
263476240.0000;1685.3717;0.0901
263516240.0000;1686.0861;0.0670
263556240.0000;1686.7935;0.0529
263596240.0000;1687.4966;0.0436
263636240.0000;1688.1967;0.0369
263676240.0000;1688.8946;0.0320
263716240.0000;1689.5909;0.0281
263756240.0000;1690.2860;0.0250
263796240.0000;1690.9800;0.0225
263836240.0000;1691.6731;0.0204
263876240.0000;1692.3656;0.0187
263916240.0000;1693.0574;0.0172
263956240.0000;1693.7488;0.0159
263996240.0000;1694.4397;0.0147
264036240.0000;1695.1302;0.0137
264076240.0000;1695.8203;0.0129
264116240.0000;1696.5102;0.0121
264156240.0000;1697.1998;0.0114
264196240.0000;1697.8892;0.0108
264236240.0000;1698.5783;0.0102
264276240.0000;1699.2673;0.0097
264316240.0000;1699.9560;0.0092
264356240.0000;1700.6446;0.0088
264396240.0000;1701.3331;0.0084
264436240.0000;1702.0214;0.0080
264476240.0000;1702.7095;0.0077
264516240.0000;1703.3976;0.0074
264556240.0000;1704.0856;0.0071
264596240.0000;1704.7734;0.0068
264636240.0000;1705.4612;0.0065
264676240.0000;1706.1488;0.0063
264716240.0000;1706.8364;0.0061
264756240.0000;1707.5239;0.0059
264796240.0000;1708.2113;0.0057
264836240.0000;1708.8987;0.0055
264876240.0000;1709.5860;0.0053
264916240.0000;1710.2732;0.0052
264956240.0000;1710.9604;0.0050
264996240.0000;1711.6475;0.0048
265036240.0000;1712.3346;0.0047
265076240.0000;1713.0216;0.0046
265116240.0000;1713.7086;0.0044
265156240.0000;1714.3955;0.0043
265196240.0000;1715.0824;0.0042
265236240.0000;1715.7692;0.0041
265276240.0000;1716.4560;0.0040
265316240.0000;1717.1428;0.0039
265356240.0000;1717.8295;0.0038
265396240.0000;1718.5162;0.0037
265436240.0000;1719.2029;0.0036
265476240.0000;1719.8895;0.0035
265516240.0000;1720.5761;0.0035
265556240.0000;1721.2627;0.0034
265596240.0000;1721.9492;0.0033
265636240.0000;1722.6358;0.0032
265676240.0000;1723.3222;0.0032
265716240.0000;1724.0087;0.0031
265756240.0000;1724.6952;0.0030
265796240.0000;1725.3816;0.0030
265836240.0000;1726.0680;0.0029
265876240.0000;1726.7544;0.0029
265916240.0000;1727.4407;0.0028
265956240.0000;1728.1271;0.0028
265996240.0000;1728.8134;0.0027
266036240.0000;1729.4997;0.0027
266076240.0000;1730.1860;0.0026
266116240.0000;1730.8722;0.0026
266156240.0000;1731.5585;0.0025
266196240.0000;1732.2447;0.0025
266236240.0000;1732.9309;0.0024
266276240.0000;1733.6171;0.0024
266316240.0000;1734.3033;0.0023
266356240.0000;1734.9895;0.0023
266396240.0000;1735.6757;0.0023
266436240.0000;1736.3618;0.0022
266476240.0000;1737.0479;0.0022
266516240.0000;1737.7341;0.0022
266556240.0000;1738.4202;0.0021
266596240.0000;1739.1063;0.0021
266636240.0000;1739.7923;0.0021
266676240.0000;1740.4784;0.0020
266716240.0000;1741.1645;0.0020
266756240.0000;1741.8505;0.0020
266796240.0000;1742.5366;0.0019
266836240.0000;1743.2226;0.0019
266876240.0000;1743.9086;0.0019
266916240.0000;1744.5946;0.0019
266956240.0000;1745.2806;0.0018
266996240.0000;1745.9666;0.0018
267036240.0000;1746.6526;0.0018
267076240.0000;1747.3386;0.0018
267116240.0000;1748.0245;0.0017
267156240.0000;1748.7105;0.0017
267196240.0000;1749.3964;0.0017
332776240.0000;1749.7871;0.0017
332816240.0000;1749.1011;0.0017
332856240.0000;1748.4152;0.0017
332896240.0000;1747.7293;0.0018
332936240.0000;1747.0433;0.0018
332976240.0000;1746.3573;0.0018
333016240.0000;1745.6714;0.0018
333056240.0000;1744.9854;0.0019
333096240.0000;1744.2994;0.0019
333136240.0000;1743.6134;0.0019
333176240.0000;1742.9274;0.0019
333216240.0000;1742.2414;0.0020
333256240.0000;1741.5553;0.0020
333296240.0000;1740.8693;0.0020
333336240.0000;1740.1832;0.0020
333376240.0000;1739.4972;0.0021
333416240.0000;1738.8111;0.0021
333456240.0000;1738.1250;0.0021
333496240.0000;1737.4389;0.0022
333536240.0000;1736.7528;0.0022
333576240.0000;1736.0667;0.0023
333616240.0000;1735.3805;0.0023
333656240.0000;1734.6944;0.0023
333696240.0000;1734.0082;0.0024
333736240.0000;1733.3220;0.0024
333776240.0000;1732.6358;0.0024
333816240.0000;1731.9496;0.0025
333856240.0000;1731.2634;0.0025
333896240.0000;1730.5771;0.0026
333936240.0000;1729.8909;0.0026
333976240.0000;1729.2046;0.0027
334016240.0000;1728.5183;0.0027
334056240.0000;1727.8320;0.0028
334096240.0000;1727.1456;0.0028
334136240.0000;1726.4593;0.0029
334176240.0000;1725.7729;0.0029
334216240.0000;1725.0865;0.0030
334256240.0000;1724.4001;0.0031
334296240.0000;1723.7136;0.0031
334336240.0000;1723.0272;0.0032
334376240.0000;1722.3407;0.0033
334416240.0000;1721.6542;0.0033
334456240.0000;1720.9676;0.0034
334496240.0000;1720.2810;0.0035
334536240.0000;1719.5944;0.0036
334576240.0000;1718.9078;0.0037
334616240.0000;1718.2211;0.0038
334656240.0000;1717.5344;0.0038
334696240.0000;1716.8477;0.0039
334736240.0000;1716.1609;0.0040
334776240.0000;1715.4741;0.0042
334816240.0000;1714.7873;0.0043
334856240.0000;1714.1004;0.0044
334896240.0000;1713.4134;0.0045
334936240.0000;1712.7265;0.0046
334976240.0000;1712.0394;0.0048
335016240.0000;1711.3524;0.0049
335056240.0000;1710.6652;0.0051
335096240.0000;1709.9780;0.0052
335136240.0000;1709.2908;0.0054
335176240.0000;1708.6035;0.0056
335216240.0000;1707.9161;0.0058
335256240.0000;1707.2287;0.0060
335296240.0000;1706.5411;0.0062
335336240.0000;1705.8535;0.0064
335376240.0000;1705.1658;0.0066
335416240.0000;1704.4781;0.0069
335456240.0000;1703.7902;0.0072
335496240.0000;1703.1022;0.0075
335536240.0000;1702.4141;0.0078
335576240.0000;1701.7259;0.0082
335616240.0000;1701.0375;0.0085
335656240.0000;1700.3490;0.0089
335696240.0000;1699.6604;0.0094
335736240.0000;1698.9715;0.0099
335776240.0000;1698.2825;0.0104
335816240.0000;1697.5933;0.0110
335856240.0000;1696.9039;0.0117
335896240.0000;1696.2142;0.0124
335936240.0000;1695.5242;0.0132
335976240.0000;1694.8339;0.0142
336016240.0000;1694.1432;0.0152
336056240.0000;1693.4521;0.0164
336096240.0000;1692.7606;0.0178
336136240.0000;1692.0685;0.0194
336176240.0000;1691.3758;0.0213
336216240.0000;1690.6823;0.0235
336256240.0000;1689.9879;0.0262
336296240.0000;1689.2924;0.0296
336336240.0000;1688.5954;0.0339
336376240.0000;1687.8967;0.0395
336416240.0000;1687.1954;0.0472
336456240.0000;1686.4907;0.0582
336496240.0000;1685.7807;0.0753
336536240.0000;1685.0619;0.1051
336576240.0000;1684.3261;0.1607
336616240.0000;1683.5657;0.2045
336656240.0000;1682.7964;0.2104
336696240.0000;1682.0197;0.2482
336736240.0000;1681.2158;0.3084
336776240.0000;1680.3886;0.3412
336796240.0000;1679.9697;0.3514
336836240.0000;1679.1250;0.3656
336876240.0000;1678.2741;0.3749
336916240.0000;1677.4188;0.3815
336956240.0000;1676.5603;0.3863
336996240.0000;1675.6995;0.3900
337036240.0000;1674.8367;0.3930
337076240.0000;1673.9724;0.3954
337116240.0000;1673.1069;0.3974
337156240.0000;1672.2403;0.3991
337196240.0000;1671.3728;0.4005
337236240.0000;1670.5046;0.4017
337276240.0000;1669.6357;0.4028
337316240.0000;1668.7662;0.4037
337356240.0000;1667.8962;0.4046
337396240.0000;1667.0257;0.4053
337436240.0000;1666.1549;0.4060
337476240.0000;1665.2836;0.4066
337516240.0000;1664.4121;0.4071
337556240.0000;1663.5402;0.4076
337596240.0000;1662.6680;0.4081
337636240.0000;1661.7956;0.4085
337676240.0000;1660.9230;0.4089
337716240.0000;1660.0501;0.4092
337756240.0000;1659.1770;0.4096
337796240.0000;1658.3038;0.4099
337836240.0000;1657.4304;0.4102
337876240.0000;1656.5568;0.4104
337916240.0000;1655.6831;0.4107
337956240.0000;1654.8092;0.4109
337996240.0000;1653.9352;0.4111
338036240.0000;1653.0610;0.4114
338076240.0000;1652.1868;0.4116
338116240.0000;1651.3124;0.4117
338156240.0000;1650.4379;0.4119
338196240.0000;1649.5634;0.4121
338236240.0000;1648.6887;0.4122
338276240.0000;1647.8139;0.4124
338316240.0000;1646.9391;0.4125
338356240.0000;1646.0642;0.4127
338396240.0000;1645.1891;0.4128
338436240.0000;1644.3141;0.4129
338476240.0000;1643.4389;0.4130
338516240.0000;1642.5637;0.4132
338556240.0000;1641.6884;0.4133
338596240.0000;1640.8131;0.4134
338636240.0000;1639.9377;0.4135
338676240.0000;1639.0622;0.4136
338716240.0000;1638.1867;0.4137
338756240.0000;1637.3111;0.4137
338796240.0000;1636.4355;0.4138
338836240.0000;1635.5598;0.4139
338876240.0000;1634.6841;0.4140
338916240.0000;1633.8083;0.4141
338956240.0000;1632.9325;0.4141
338996240.0000;1632.0566;0.4142
339036240.0000;1631.1807;0.4143
339076240.0000;1630.3048;0.4144
339116240.0000;1629.4288;0.4144
339156240.0000;1628.5528;0.4145
339196240.0000;1627.6768;0.4145
339236240.0000;1626.8007;0.4146
339276240.0000;1625.9246;0.4147
339316240.0000;1625.0484;0.4147
339356240.0000;1624.1722;0.4148
339396240.0000;1623.2960;0.4148
339436240.0000;1622.4198;0.4149
339476240.0000;1621.5435;0.4149
339516240.0000;1620.6672;0.4150
339556240.0000;1619.7909;0.4150
339596240.0000;1618.9145;0.4151
339636240.0000;1618.0381;0.4151
339676240.0000;1617.1617;0.4151
339716240.0000;1616.2853;0.4152
339756240.0000;1615.4088;0.4152
339796240.0000;1614.5323;0.4153
339836240.0000;1613.6558;0.4153
339876240.0000;1612.7793;0.4153
339916240.0000;1611.9028;0.4154
339956240.0000;1611.0262;0.4154
339996240.0000;1610.1496;0.4154
340036240.0000;1609.2730;0.4155
340076240.0000;1608.3964;0.4155
340116240.0000;1607.5197;0.4155
340156240.0000;1606.6430;0.4156
340196240.0000;1605.7664;0.4156
340236240.0000;1604.8897;0.4156
340276240.0000;1604.0129;0.4157
340316240.0000;1603.1362;0.4157
340356240.0000;1602.2594;0.4157
340396240.0000;1601.3827;0.4158
340436240.0000;1600.5059;0.4158


==> Diagrams/Phase_trans/Datas/middle_Hyst_time_temp_cryst_reduced.txt <==
# Time;Temperature;Crystalline
82620000.0000;1985.2080;0.9997
82640000.0000;1985.6159;0.9997
82660000.0000;1986.0239;0.9997
82680000.0000;1986.4318;0.9997
82700000.0000;1986.8397;0.9997
82720000.0000;1987.2477;0.9997
82740000.0000;1987.6556;0.9997
82760000.0000;1988.0635;0.9997
82780000.0000;1988.4715;0.9997
82800000.0000;1988.8794;0.9997
82820000.0000;1989.2873;0.9997
82840000.0000;1989.6953;0.9997
82860000.0000;1990.1032;0.9997
82880000.0000;1990.5112;0.9997
82900000.0000;1990.9191;0.9997
82920000.0000;1991.3270;0.9997
82940000.0000;1991.7350;0.9997
82960000.0000;1992.1429;0.9997
82980000.0000;1992.5508;0.9997
83000000.0000;1992.9588;0.9997
83020000.0000;1993.3667;0.9997
83040000.0000;1993.7746;0.9997
83060000.0000;1994.1826;0.9997
83080000.0000;1994.5905;0.9997
83100000.0000;1994.9984;0.9997
83120000.0000;1995.4063;0.9997
83140000.0000;1995.8141;0.9997
83160000.0000;1996.2218;0.9997
83180000.0000;1996.6291;0.9997
83200000.0000;1997.0358;0.9997
83220000.0000;1997.4413;0.9997
83240000.0000;1997.8450;0.9996
83260000.0000;1998.2465;0.9995
83280000.0000;1998.6455;0.9995
83300000.0000;1999.0419;0.9994
83320000.0000;1999.4362;0.9993
83340000.0000;1999.8287;0.9992
83360000.0000;2000.2200;0.9991
83380000.0000;2000.6112;0.9989
83400000.0000;2001.0031;0.9988
83420000.0000;2001.3958;0.9987
83440000.0000;2001.7871;0.9986
83460000.0000;2002.1731;0.9985
83480000.0000;2002.5470;0.9983
83500000.0000;2002.8907;0.9978
83520000.0000;2003.1497;0.9969
83540000.0000;2003.2582;0.9949
83560000.0000;2003.2814;0.9924
83580000.0000;2003.2862;0.9898
83600000.0000;2003.2877;0.9871
83620000.0000;2003.2882;0.9845
83640000.0000;2003.2885;0.9818
83660000.0000;2003.2886;0.9791
83680000.0000;2003.2887;0.9765
83700000.0000;2003.2888;0.9738
83720000.0000;2003.2888;0.9711
83740000.0000;2003.2888;0.9685
83760000.0000;2003.2888;0.9658
83780000.0000;2003.2888;0.9631
83800000.0000;2003.2889;0.9605
83820000.0000;2003.2889;0.9578
83840000.0000;2003.2889;0.9551
83860000.0000;2003.2889;0.9525
83880000.0000;2003.2889;0.9498
83900000.0000;2003.2889;0.9471
83920000.0000;2003.2889;0.9445
83940000.0000;2003.2889;0.9418
83960000.0000;2003.2889;0.9392
83980000.0000;2003.2889;0.9365
84000000.0000;2003.2889;0.9338
84020000.0000;2003.2889;0.9312
84040000.0000;2003.2889;0.9285
84060000.0000;2003.2889;0.9258
84080000.0000;2003.2889;0.9232
84100000.0000;2003.2889;0.9205
84120000.0000;2003.2889;0.9178
84140000.0000;2003.2889;0.9152
84160000.0000;2003.2889;0.9125
84180000.0000;2003.2889;0.9098
84200000.0000;2003.2889;0.9072
84220000.0000;2003.2889;0.9045
84240000.0000;2003.2889;0.9018
84260000.0000;2003.2889;0.8992
84280000.0000;2003.2889;0.8965
84300000.0000;2003.2889;0.8938
84320000.0000;2003.2889;0.8912
84340000.0000;2003.2889;0.8885
84360000.0000;2003.2889;0.8859
84380000.0000;2003.2889;0.8832
84400000.0000;2003.2889;0.8805
84420000.0000;2003.2889;0.8779
84440000.0000;2003.2889;0.8752
84460000.0000;2003.2889;0.8725
84480000.0000;2003.2889;0.8699
84500000.0000;2003.2889;0.8672
84520000.0000;2003.2889;0.8645
84540000.0000;2003.2889;0.8619
84560000.0000;2003.2889;0.8592
84580000.0000;2003.2889;0.8565
84600000.0000;2003.2889;0.8539
84620000.0000;2003.2889;0.8512
84640000.0000;2003.2889;0.8485
84660000.0000;2003.2889;0.8459
84680000.0000;2003.2889;0.8432
84700000.0000;2003.2889;0.8406
84720000.0000;2003.2889;0.8379
84740000.0000;2003.2889;0.8352
84760000.0000;2003.2889;0.8326
84780000.0000;2003.2889;0.8299
84800000.0000;2003.2889;0.8272
84820000.0000;2003.2889;0.8246
84840000.0000;2003.2889;0.8219
84860000.0000;2003.2889;0.8192
84880000.0000;2003.2889;0.8166
84900000.0000;2003.2889;0.8139
84920000.0000;2003.2889;0.8112
84940000.0000;2003.2889;0.8086
84960000.0000;2003.2889;0.8059
84980000.0000;2003.2889;0.8032
85000000.0000;2003.2889;0.8006
85020000.0000;2003.2889;0.7979
85040000.0000;2003.2889;0.7952
85060000.0000;2003.2889;0.7926
85080000.0000;2003.2889;0.7899
85100000.0000;2003.2889;0.7873
85120000.0000;2003.2889;0.7846
85140000.0000;2003.2889;0.7819
85160000.0000;2003.2889;0.7793
85180000.0000;2003.2889;0.7766
85200000.0000;2003.2889;0.7739
85220000.0000;2003.2889;0.7713
85240000.0000;2003.2889;0.7686
85260000.0000;2003.2889;0.7659
85280000.0000;2003.2889;0.7633
85300000.0000;2003.2889;0.7606
85320000.0000;2003.2889;0.7579
85340000.0000;2003.2889;0.7553
85360000.0000;2003.2889;0.7526
85380000.0000;2003.2889;0.7499
85400000.0000;2003.2889;0.7473
85420000.0000;2003.2889;0.7446
85440000.0000;2003.2889;0.7419
85460000.0000;2003.2889;0.7393
85480000.0000;2003.2889;0.7366
85500000.0000;2003.2889;0.7340
85520000.0000;2003.2889;0.7313
85540000.0000;2003.2889;0.7286
85560000.0000;2003.2889;0.7260
85580000.0000;2003.2889;0.7233
85600000.0000;2003.2889;0.7206
85620000.0000;2003.2889;0.7180
85640000.0000;2003.2889;0.7153
85660000.0000;2003.2889;0.7126
85680000.0000;2003.2889;0.7100
85700000.0000;2003.2889;0.7073
85720000.0000;2003.2889;0.7046
85740000.0000;2003.2889;0.7020
85760000.0000;2003.2889;0.6993
85780000.0000;2003.2889;0.6966
85800000.0000;2003.2889;0.6940
85820000.0000;2003.2889;0.6913
85840000.0000;2003.2889;0.6886
85860000.0000;2003.2889;0.6860
85880000.0000;2003.2889;0.6833
85900000.0000;2003.2889;0.6807
85920000.0000;2003.2889;0.6780
85940000.0000;2003.2889;0.6753
85960000.0000;2003.2889;0.6727
85980000.0000;2003.2889;0.6700
86000000.0000;2003.2889;0.6673
86020000.0000;2003.2889;0.6647
86040000.0000;2003.2889;0.6620
86060000.0000;2003.2889;0.6593
86080000.0000;2003.2889;0.6567
86100000.0000;2003.2889;0.6540
86120000.0000;2003.2889;0.6513
86140000.0000;2003.2889;0.6487
86160000.0000;2003.2889;0.6460
86180000.0000;2003.2889;0.6433
86200000.0000;2003.2889;0.6407
86220000.0000;2003.2889;0.6380
86240000.0000;2003.2889;0.6353
86260000.0000;2003.2889;0.6327
86280000.0000;2003.2889;0.6300
86300000.0000;2003.2889;0.6274
86320000.0000;2003.2889;0.6247
86340000.0000;2003.2889;0.6220
86360000.0000;2003.2889;0.6194
86380000.0000;2003.2889;0.6167
86400000.0000;2003.2889;0.6140
86420000.0000;2003.2889;0.6114
86440000.0000;2003.2889;0.6087
86460000.0000;2003.2889;0.6060
86480000.0000;2003.2889;0.6034
86500000.0000;2003.2889;0.6007
86520000.0000;2003.2889;0.5980
86540000.0000;2003.2889;0.5954
86560000.0000;2003.2889;0.5927
86580000.0000;2003.2889;0.5900
86600000.0000;2003.2889;0.5874
86620000.0000;2003.2889;0.5847
86640000.0000;2003.2889;0.5820
86660000.0000;2003.2889;0.5794
86680000.0000;2003.2889;0.5767
86700000.0000;2003.2889;0.5741
86720000.0000;2003.2889;0.5714
86740000.0000;2003.2889;0.5687
86760000.0000;2003.2889;0.5661
86780000.0000;2003.2889;0.5634
86800000.0000;2003.2889;0.5607
86820000.0000;2003.2889;0.5581
86840000.0000;2003.2889;0.5554
86860000.0000;2003.2889;0.5527
86880000.0000;2003.2889;0.5501
86900000.0000;2003.2889;0.5474
86920000.0000;2003.2889;0.5447
86940000.0000;2003.2889;0.5421
86960000.0000;2003.2889;0.5394
86980000.0000;2003.2889;0.5367
87000000.0000;2003.2889;0.5341
87020000.0000;2003.2889;0.5314
87040000.0000;2003.2889;0.5287
87060000.0000;2003.2889;0.5261
87080000.0000;2003.2889;0.5234
87100000.0000;2003.2889;0.5208
87120000.0000;2003.2889;0.5181
87140000.0000;2003.2889;0.5154
87160000.0000;2003.2889;0.5128
87180000.0000;2003.2889;0.5101
87200000.0000;2003.2889;0.5074
87220000.0000;2003.2889;0.5048
87240000.0000;2003.2889;0.5021
87260000.0000;2003.2889;0.4994
87280000.0000;2003.2889;0.4968
87300000.0000;2003.2889;0.4941
87320000.0000;2003.2889;0.4914
87340000.0000;2003.2889;0.4888
87360000.0000;2003.2889;0.4861
87380000.0000;2003.2889;0.4834
87400000.0000;2003.2889;0.4808
87420000.0000;2003.2889;0.4781
87440000.0000;2003.2889;0.4754
87460000.0000;2003.2889;0.4728
87480000.0000;2003.2889;0.4701
87500000.0000;2003.2889;0.4675
87520000.0000;2003.2889;0.4648
87540000.0000;2003.2889;0.4621
87560000.0000;2003.2889;0.4595
87580000.0000;2003.2889;0.4568
87600000.0000;2003.2889;0.4541
87620000.0000;2003.2889;0.4515
87640000.0000;2003.2889;0.4488
87660000.0000;2003.2889;0.4461
87680000.0000;2003.2889;0.4435
87700000.0000;2003.2889;0.4408
87720000.0000;2003.2889;0.4381
87740000.0000;2003.2889;0.4355
87760000.0000;2003.2889;0.4328
87780000.0000;2003.2889;0.4301
87800000.0000;2003.2889;0.4275
87820000.0000;2003.2889;0.4248
87840000.0000;2003.2889;0.4221
87860000.0000;2003.2889;0.4195
87880000.0000;2003.2889;0.4168
87900000.0000;2003.2889;0.4142
87920000.0000;2003.2889;0.4115
87940000.0000;2003.2889;0.4088
87960000.0000;2003.2889;0.4062
87980000.0000;2003.2889;0.4035
88000000.0000;2003.2889;0.4008
88020000.0000;2003.2889;0.3982
88040000.0000;2003.2889;0.3955
88060000.0000;2003.2889;0.3928
88080000.0000;2003.2889;0.3902
88100000.0000;2003.2889;0.3875
88120000.0000;2003.2889;0.3848
88140000.0000;2003.2889;0.3822
88160000.0000;2003.2889;0.3795
88180000.0000;2003.2889;0.3768
88200000.0000;2003.2889;0.3742
88220000.0000;2003.2889;0.3715
88240000.0000;2003.2889;0.3689
88260000.0000;2003.2889;0.3662
88280000.0000;2003.2889;0.3635
88300000.0000;2003.2889;0.3609
88320000.0000;2003.2889;0.3582
88340000.0000;2003.2889;0.3555
88360000.0000;2003.2889;0.3529
88380000.0000;2003.2889;0.3502
88400000.0000;2003.2889;0.3475
88420000.0000;2003.2889;0.3449
88440000.0000;2003.2889;0.3422
88460000.0000;2003.2889;0.3395
88480000.0000;2003.2889;0.3369
88500000.0000;2003.2889;0.3342
88520000.0000;2003.2889;0.3315
88540000.0000;2003.2889;0.3289
88560000.0000;2003.2889;0.3262
88580000.0000;2003.2889;0.3235
88600000.0000;2003.2889;0.3209
88620000.0000;2003.2889;0.3182
88640000.0000;2003.2889;0.3156
88660000.0000;2003.2889;0.3129
88680000.0000;2003.2889;0.3102
88700000.0000;2003.2889;0.3076
88720000.0000;2003.2889;0.3049
88740000.0000;2003.2889;0.3022
88760000.0000;2003.2889;0.2996
88780000.0000;2003.2889;0.2969
88800000.0000;2003.2889;0.2942
88820000.0000;2003.2889;0.2916
88840000.0000;2003.2889;0.2889
88860000.0000;2003.2889;0.2862
88880000.0000;2003.2889;0.2836
88900000.0000;2003.2889;0.2809
88920000.0000;2003.2889;0.2782
88940000.0000;2003.2889;0.2756
88960000.0000;2003.2889;0.2729
88980000.0000;2003.2889;0.2702
89000000.0000;2003.2889;0.2676
89020000.0000;2003.2889;0.2649
89040000.0000;2003.2889;0.2623
89060000.0000;2003.2889;0.2596
89080000.0000;2003.2889;0.2569
89100000.0000;2003.2889;0.2543
89120000.0000;2003.2889;0.2516
89140000.0000;2003.2889;0.2489
89160000.0000;2003.2889;0.2463
89180000.0000;2003.2889;0.2436
89200000.0000;2003.2889;0.2409
89220000.0000;2003.2889;0.2383
89240000.0000;2003.2889;0.2356
89260000.0000;2003.2889;0.2329
89280000.0000;2003.2889;0.2303
89300000.0000;2003.2889;0.2276
89320000.0000;2003.2889;0.2249
89340000.0000;2003.2889;0.2223
89360000.0000;2003.2889;0.2196
89380000.0000;2003.2889;0.2169
89400000.0000;2003.2889;0.2143
89420000.0000;2003.2889;0.2116
89440000.0000;2003.2889;0.2090
89460000.0000;2003.2889;0.2063
89480000.0000;2003.2889;0.2036
89500000.0000;2003.2889;0.2010
89520000.0000;2003.2889;0.1983
89540000.0000;2003.2889;0.1956
89560000.0000;2003.2889;0.1930
89580000.0000;2003.2889;0.1903
89600000.0000;2003.2889;0.1876
89620000.0000;2003.2889;0.1850
89640000.0000;2003.2889;0.1823
89660000.0000;2003.2889;0.1796
89680000.0000;2003.2889;0.1770
89700000.0000;2003.2889;0.1743
89720000.0000;2003.2889;0.1716
89740000.0000;2003.2889;0.1690
89760000.0000;2003.2889;0.1663
89780000.0000;2003.2889;0.1636
89800000.0000;2003.2889;0.1610
89820000.0000;2003.2889;0.1583
89840000.0000;2003.2889;0.1557
89860000.0000;2003.2889;0.1530
89880000.0000;2003.2889;0.1503
89900000.0000;2003.2889;0.1477
89920000.0000;2003.2889;0.1450
89940000.0000;2003.2889;0.1423
89960000.0000;2003.2889;0.1397
89980000.0000;2003.2889;0.1370
90000000.0000;2003.2889;0.1343
90020000.0000;2003.2889;0.1317
90040000.0000;2003.2889;0.1290
90060000.0000;2003.2889;0.1263
90080000.0000;2003.2889;0.1237
90100000.0000;2003.2889;0.1210
90120000.0000;2003.2889;0.1183
90140000.0000;2003.2889;0.1157
90160000.0000;2003.2889;0.1130
90180000.0000;2003.2889;0.1103
90200000.0000;2003.2889;0.1077
90220000.0000;2003.2889;0.1050
90240000.0000;2003.2889;0.1024
90260000.0000;2003.2889;0.0997
90280000.0000;2003.2889;0.0970
90300000.0000;2003.2889;0.0944
90320000.0000;2003.2889;0.0917
90340000.0000;2003.2889;0.0890
90360000.0000;2003.2889;0.0864
90380000.0000;2003.2889;0.0837
90400000.0000;2003.2889;0.0810
90420000.0000;2003.2889;0.0784
90440000.0000;2003.2889;0.0757
90460000.0000;2003.2889;0.0730
90480000.0000;2003.2889;0.0704
90500000.0000;2003.2889;0.0677
90520000.0000;2003.2889;0.0650
90540000.0000;2003.2889;0.0624
90560000.0000;2003.2889;0.0597
90580000.0000;2003.2889;0.0570
90600000.0000;2003.2889;0.0544
90620000.0000;2003.2889;0.0517
90640000.0000;2003.2889;0.0491
90660000.0000;2003.2889;0.0464
90680000.0000;2003.2889;0.0437
90700000.0000;2003.2889;0.0411
90720000.0000;2003.2889;0.0384
90740000.0000;2003.2889;0.0357
90760000.0000;2003.2889;0.0331
90780000.0000;2003.2890;0.0304
90800000.0000;2003.2890;0.0277
90820000.0000;2003.2890;0.0251
90840000.0000;2003.2891;0.0224
90860000.0000;2003.2891;0.0197
90880000.0000;2003.2893;0.0171
90900000.0000;2003.2895;0.0144
90920000.0000;2003.2899;0.0118
90940000.0000;2003.2910;0.0091
90960000.0000;2003.2941;0.0065
90980000.0000;2003.3086;0.0039
91000000.0000;2003.4056;0.0022
91020000.0000;2003.6312;0.0017
91040000.0000;2003.8863;0.0014
91060000.0000;2004.1510;0.0013
91080000.0000;2004.4204;0.0012
91100000.0000;2004.6924;0.0011
91120000.0000;2004.9662;0.0010
91140000.0000;2005.2412;0.0010
91160000.0000;2005.5170;0.0009
91180000.0000;2005.7935;0.0009
91200000.0000;2006.0705;0.0009
91220000.0000;2006.3479;0.0008
91240000.0000;2006.6256;0.0008
91260000.0000;2006.9036;0.0008
91280000.0000;2007.1818;0.0008
91300000.0000;2007.4602;0.0008
91320000.0000;2007.7388;0.0007
91340000.0000;2008.0175;0.0007
91360000.0000;2008.2963;0.0007
91380000.0000;2008.5752;0.0007
91400000.0000;2008.8542;0.0007
91420000.0000;2009.1333;0.0007
91440000.0000;2009.4125;0.0007
91460000.0000;2009.6917;0.0007
91480000.0000;2009.9710;0.0006
91500000.0000;2010.2504;0.0006
91520000.0000;2010.5298;0.0006
91540000.0000;2010.8093;0.0006
91560000.0000;2011.0888;0.0006
91580000.0000;2011.3683;0.0006
91600000.0000;2011.6479;0.0006
91620000.0000;2011.9275;0.0006
91640000.0000;2012.2071;0.0006
91660000.0000;2012.4868;0.0006
91680000.0000;2012.7665;0.0006
91700000.0000;2013.0462;0.0006
91720000.0000;2013.3260;0.0006
91740000.0000;2013.6057;0.0005
91760000.0000;2013.8855;0.0005
91780000.0000;2014.1653;0.0005
91800000.0000;2014.4451;0.0005
91820000.0000;2014.7250;0.0005
108180000.0000;2014.7250;0.0005
108200000.0000;2014.4451;0.0005
108220000.0000;2014.1653;0.0005
108240000.0000;2013.8855;0.0005
108260000.0000;2013.6057;0.0005
108280000.0000;2013.3260;0.0006
108300000.0000;2013.0462;0.0006
108320000.0000;2012.7665;0.0006
108340000.0000;2012.4868;0.0006
108360000.0000;2012.2071;0.0006
108380000.0000;2011.9275;0.0006
108400000.0000;2011.6479;0.0006
108420000.0000;2011.3683;0.0006
108440000.0000;2011.0888;0.0006
108460000.0000;2010.8093;0.0006
108480000.0000;2010.5298;0.0006
108500000.0000;2010.2504;0.0006
108520000.0000;2009.9710;0.0006
108540000.0000;2009.6917;0.0007
108560000.0000;2009.4125;0.0007
108580000.0000;2009.1333;0.0007
108600000.0000;2008.8542;0.0007
108620000.0000;2008.5752;0.0007
108640000.0000;2008.2963;0.0007
108660000.0000;2008.0175;0.0007
108680000.0000;2007.7388;0.0007
108700000.0000;2007.4602;0.0008
108720000.0000;2007.1818;0.0008
108740000.0000;2006.9036;0.0008
108760000.0000;2006.6256;0.0008
108780000.0000;2006.3479;0.0008
108800000.0000;2006.0705;0.0009
108820000.0000;2005.7935;0.0009
108840000.0000;2005.5170;0.0009
108860000.0000;2005.2412;0.0010
108880000.0000;2004.9662;0.0010
108900000.0000;2004.6924;0.0011
108920000.0000;2004.4203;0.0012
108940000.0000;2004.1509;0.0013
108960000.0000;2003.8859;0.0014
108980000.0000;2003.6293;0.0017
109000000.0000;2003.3907;0.0021
109020000.0000;2003.1907;0.0028
109040000.0000;2003.0495;0.0041
109060000.0000;2002.9604;0.0060
109080000.0000;2002.9034;0.0081
109100000.0000;2002.8646;0.0104
109120000.0000;2002.8366;0.0128
109140000.0000;2002.8154;0.0153
109160000.0000;2002.7987;0.0178
109180000.0000;2002.7852;0.0203
109200000.0000;2002.7741;0.0229
109220000.0000;2002.7647;0.0255
109240000.0000;2002.7567;0.0281
109260000.0000;2002.7498;0.0307
109280000.0000;2002.7437;0.0333
109300000.0000;2002.7383;0.0359
109320000.0000;2002.7335;0.0385
109340000.0000;2002.7292;0.0412
109360000.0000;2002.7254;0.0438
109380000.0000;2002.7218;0.0464
109400000.0000;2002.7186;0.0491
109420000.0000;2002.7156;0.0517
109440000.0000;2002.7129;0.0544
109460000.0000;2002.7104;0.0570
109480000.0000;2002.7081;0.0597
109500000.0000;2002.7059;0.0623
109520000.0000;2002.7038;0.0650
109540000.0000;2002.7019;0.0676
109560000.0000;2002.7001;0.0703
109580000.0000;2002.6985;0.0729
109600000.0000;2002.6969;0.0756
109620000.0000;2002.6954;0.0783
109640000.0000;2002.6939;0.0809
109660000.0000;2002.6926;0.0836
109680000.0000;2002.6913;0.0862
109700000.0000;2002.6901;0.0889
109720000.0000;2002.6889;0.0916
109740000.0000;2002.6878;0.0942
109760000.0000;2002.6867;0.0969
109780000.0000;2002.6857;0.0995
109800000.0000;2002.6847;0.1022
109820000.0000;2002.6838;0.1049
109840000.0000;2002.6828;0.1075
109860000.0000;2002.6820;0.1102
109880000.0000;2002.6811;0.1129
109900000.0000;2002.6803;0.1155
109920000.0000;2002.6795;0.1182
109940000.0000;2002.6788;0.1209
109960000.0000;2002.6780;0.1235
109980000.0000;2002.6773;0.1262
110000000.0000;2002.6766;0.1289
110020000.0000;2002.6759;0.1315
110040000.0000;2002.6753;0.1342
110060000.0000;2002.6747;0.1369
110080000.0000;2002.6740;0.1395
110100000.0000;2002.6734;0.1422
110120000.0000;2002.6729;0.1449
110140000.0000;2002.6723;0.1475
110160000.0000;2002.6717;0.1502
110180000.0000;2002.6712;0.1529
110200000.0000;2002.6706;0.1555
110220000.0000;2002.6701;0.1582
110240000.0000;2002.6696;0.1609
110260000.0000;2002.6691;0.1635
110280000.0000;2002.6686;0.1662
110300000.0000;2002.6681;0.1689
110320000.0000;2002.6677;0.1715
110340000.0000;2002.6672;0.1742
110360000.0000;2002.6668;0.1769
110380000.0000;2002.6663;0.1795
110400000.0000;2002.6659;0.1822
110420000.0000;2002.6655;0.1849
110440000.0000;2002.6650;0.1876
110460000.0000;2002.6646;0.1902
110480000.0000;2002.6642;0.1929
110500000.0000;2002.6638;0.1956
110520000.0000;2002.6634;0.1982
110540000.0000;2002.6630;0.2009
110560000.0000;2002.6626;0.2036
110580000.0000;2002.6622;0.2062
110600000.0000;2002.6618;0.2089
110620000.0000;2002.6615;0.2116
110640000.0000;2002.6611;0.2142
110660000.0000;2002.6607;0.2169
110680000.0000;2002.6604;0.2196
110700000.0000;2002.6600;0.2222
110720000.0000;2002.6597;0.2249
110740000.0000;2002.6593;0.2276
110760000.0000;2002.6590;0.2303
110780000.0000;2002.6586;0.2329
110800000.0000;2002.6583;0.2356
110820000.0000;2002.6579;0.2383
110840000.0000;2002.6576;0.2409
110860000.0000;2002.6572;0.2436
110880000.0000;2002.6569;0.2463
110900000.0000;2002.6566;0.2489
110920000.0000;2002.6562;0.2516
110940000.0000;2002.6559;0.2543
110960000.0000;2002.6556;0.2570
110980000.0000;2002.6552;0.2596
111000000.0000;2002.6549;0.2623
111020000.0000;2002.6546;0.2650
111040000.0000;2002.6543;0.2676
111060000.0000;2002.6539;0.2703
111080000.0000;2002.6536;0.2730
111100000.0000;2002.6533;0.2756
111120000.0000;2002.6530;0.2783
111140000.0000;2002.6526;0.2810
111160000.0000;2002.6523;0.2837
111180000.0000;2002.6520;0.2863
111200000.0000;2002.6517;0.2890
111220000.0000;2002.6514;0.2917
111240000.0000;2002.6510;0.2943
111260000.0000;2002.6507;0.2970
111280000.0000;2002.6504;0.2997
111300000.0000;2002.6500;0.3023
111320000.0000;2002.6497;0.3050
111340000.0000;2002.6494;0.3077
111360000.0000;2002.6491;0.3104
111380000.0000;2002.6487;0.3130
111400000.0000;2002.6484;0.3157
111420000.0000;2002.6481;0.3184
111440000.0000;2002.6477;0.3210
111460000.0000;2002.6474;0.3237
111480000.0000;2002.6471;0.3264
111500000.0000;2002.6467;0.3290
111520000.0000;2002.6464;0.3317
111540000.0000;2002.6460;0.3344
111560000.0000;2002.6457;0.3371
111580000.0000;2002.6453;0.3397
111600000.0000;2002.6450;0.3424
111620000.0000;2002.6446;0.3451
111640000.0000;2002.6442;0.3477
111660000.0000;2002.6439;0.3504
111680000.0000;2002.6435;0.3531
111700000.0000;2002.6431;0.3557
111720000.0000;2002.6427;0.3584
111740000.0000;2002.6423;0.3611
111760000.0000;2002.6420;0.3638
111780000.0000;2002.6416;0.3664
111800000.0000;2002.6412;0.3691
111820000.0000;2002.6408;0.3718
111840000.0000;2002.6403;0.3744
111860000.0000;2002.6399;0.3771
111880000.0000;2002.6395;0.3798
111900000.0000;2002.6391;0.3824
111920000.0000;2002.6386;0.3851
111940000.0000;2002.6382;0.3878
111960000.0000;2002.6377;0.3904
111980000.0000;2002.6373;0.3931
112000000.0000;2002.6368;0.3958
112020000.0000;2002.6363;0.3985
112040000.0000;2002.6358;0.4011
112060000.0000;2002.6353;0.4038
112080000.0000;2002.6348;0.4065
112100000.0000;2002.6343;0.4091
112120000.0000;2002.6337;0.4118
112140000.0000;2002.6332;0.4145
112160000.0000;2002.6326;0.4171
112180000.0000;2002.6321;0.4198
112200000.0000;2002.6315;0.4225
112220000.0000;2002.6309;0.4251
112240000.0000;2002.6302;0.4278
112260000.0000;2002.6296;0.4305
112280000.0000;2002.6289;0.4331
112300000.0000;2002.6282;0.4358
112320000.0000;2002.6275;0.4385
112340000.0000;2002.6268;0.4411
112360000.0000;2002.6261;0.4438
112380000.0000;2002.6253;0.4465
112400000.0000;2002.6245;0.4491
112420000.0000;2002.6237;0.4518
112440000.0000;2002.6228;0.4545
112460000.0000;2002.6219;0.4571
112480000.0000;2002.6210;0.4598
112500000.0000;2002.6201;0.4625
112520000.0000;2002.6191;0.4651
112540000.0000;2002.6180;0.4678
112560000.0000;2002.6169;0.4705
112580000.0000;2002.6158;0.4731
112600000.0000;2002.6146;0.4758
112620000.0000;2002.6134;0.4785
112640000.0000;2002.6121;0.4811
112660000.0000;2002.6107;0.4838
112680000.0000;2002.6092;0.4864
112700000.0000;2002.6077;0.4891
112720000.0000;2002.6061;0.4918
112740000.0000;2002.6044;0.4944
112760000.0000;2002.6026;0.4971
112780000.0000;2002.6007;0.4997
112800000.0000;2002.5986;0.5024
112820000.0000;2002.5965;0.5051
112840000.0000;2002.5941;0.5077
112860000.0000;2002.5916;0.5104
112880000.0000;2002.5890;0.5130
112900000.0000;2002.5861;0.5157
112920000.0000;2002.5829;0.5183
112940000.0000;2002.5795;0.5210
112960000.0000;2002.5758;0.5236
112980000.0000;2002.5718;0.5262
113000000.0000;2002.5673;0.5289
113020000.0000;2002.5624;0.5315
113040000.0000;2002.5570;0.5341
113060000.0000;2002.5510;0.5368
113080000.0000;2002.5442;0.5394
113100000.0000;2002.5366;0.5420
113120000.0000;2002.5280;0.5446
113140000.0000;2002.5182;0.5472
113160000.0000;2002.5069;0.5498
113180000.0000;2002.4938;0.5524
113200000.0000;2002.4784;0.5549
113220000.0000;2002.4602;0.5575
113240000.0000;2002.4384;0.5600
113260000.0000;2002.4121;0.5624
113280000.0000;2002.3798;0.5648
113300000.0000;2002.3396;0.5672
113320000.0000;2002.2891;0.5695
113340000.0000;2002.2248;0.5717
113360000.0000;2002.1423;0.5737
113380000.0000;2002.0362;0.5755
113400000.0000;2001.9006;0.5772
113420000.0000;2001.7301;0.5785
113440000.0000;2001.5223;0.5796
113460000.0000;2001.2781;0.5803
113480000.0000;2001.0027;0.5809
113500000.0000;2000.7032;0.5812
113520000.0000;2000.3870;0.5814
113540000.0000;2000.0599;0.5815
113560000.0000;1999.7262;0.5816
113580000.0000;1999.3885;0.5816
113600000.0000;1999.0486;0.5817
113620000.0000;1998.7075;0.5817
113640000.0000;1998.3656;0.5817
113660000.0000;1998.0234;0.5817
113680000.0000;1997.6809;0.5817
113700000.0000;1997.3384;0.5817
113720000.0000;1996.9958;0.5817
113740000.0000;1996.6531;0.5817
113760000.0000;1996.3104;0.5817
113780000.0000;1995.9677;0.5817
113800000.0000;1995.6250;0.5817
113820000.0000;1995.2824;0.5817
113840000.0000;1994.9397;0.5817
113860000.0000;1994.5970;0.5817
113880000.0000;1994.2543;0.5817
113900000.0000;1993.9116;0.5817
113920000.0000;1993.5689;0.5817
113940000.0000;1993.2262;0.5817
113960000.0000;1992.8835;0.5817
113980000.0000;1992.5408;0.5817
114000000.0000;1992.1981;0.5817
114020000.0000;1991.8554;0.5817
114040000.0000;1991.5127;0.5817
114060000.0000;1991.1700;0.5817
114080000.0000;1990.8273;0.5817
114100000.0000;1990.4846;0.5817
114120000.0000;1990.1419;0.5817
114140000.0000;1989.7993;0.5817
114160000.0000;1989.4566;0.5817
114180000.0000;1989.1139;0.5817
114200000.0000;1988.7712;0.5817
114220000.0000;1988.4285;0.5817
114240000.0000;1988.0858;0.5817
114260000.0000;1987.7431;0.5817
114280000.0000;1987.4004;0.5817
114300000.0000;1987.0577;0.5817
114320000.0000;1986.7150;0.5817
114340000.0000;1986.3723;0.5817
114360000.0000;1986.0296;0.5817
114380000.0000;1985.6869;0.5817
114400000.0000;1985.3442;0.5817
114420000.0000;1985.0015;0.5817
280956240.0000;1985.2189;0.5817
280976240.0000;1985.5616;0.5817
280996240.0000;1985.9043;0.5817
281016240.0000;1986.2470;0.5817
281036240.0000;1986.5897;0.5817
281056240.0000;1986.9324;0.5817
281076240.0000;1987.2751;0.5817
281096240.0000;1987.6178;0.5817
281116240.0000;1987.9605;0.5817
281136240.0000;1988.3032;0.5817
281156240.0000;1988.6459;0.5817
281176240.0000;1988.9886;0.5817
281196240.0000;1989.3313;0.5817
281216240.0000;1989.6740;0.5817
281236240.0000;1990.0167;0.5817
281256240.0000;1990.3594;0.5817
281276240.0000;1990.7021;0.5817
281296240.0000;1991.0448;0.5817
281316240.0000;1991.3875;0.5817
281336240.0000;1991.7303;0.5817
281356240.0000;1992.0730;0.5817
281376240.0000;1992.4157;0.5817
281396240.0000;1992.7584;0.5817
281416240.0000;1993.1011;0.5817
281436240.0000;1993.4438;0.5817
281456240.0000;1993.7865;0.5817
281476240.0000;1994.1292;0.5817
281496240.0000;1994.4719;0.5817
281516240.0000;1994.8146;0.5817
281536240.0000;1995.1573;0.5817
281556240.0000;1995.5000;0.5817
281576240.0000;1995.8427;0.5817
281596240.0000;1996.1854;0.5817
281616240.0000;1996.5281;0.5817
281636240.0000;1996.8708;0.5817
281656240.0000;1997.2136;0.5817
281676240.0000;1997.5564;0.5817
281696240.0000;1997.8993;0.5817
281716240.0000;1998.2423;0.5817
281736240.0000;1998.5857;0.5817
281756240.0000;1998.9296;0.5818
281776240.0000;1999.2746;0.5818
281796240.0000;1999.6215;0.5818
281816240.0000;1999.9718;0.5819
281836240.0000;2000.3283;0.5820
281856240.0000;2000.6960;0.5822
281876240.0000;2001.0846;0.5825
281896240.0000;2001.5122;0.5832
281916240.0000;2002.0157;0.5845
281936240.0000;2002.6476;0.5867
281956240.0000;2003.1869;0.5882
281976240.0000;2003.2837;0.5863
281996240.0000;2003.2887;0.5837
282016240.0000;2003.2889;0.5810
282036240.0000;2003.2889;0.5784
282056240.0000;2003.2889;0.5757
282076240.0000;2003.2889;0.5730
282096240.0000;2003.2889;0.5704
282116240.0000;2003.2889;0.5677
282136240.0000;2003.2889;0.5650
282156240.0000;2003.2889;0.5624
282176240.0000;2003.2889;0.5597
282196240.0000;2003.2889;0.5570
282216240.0000;2003.2889;0.5544
282236240.0000;2003.2889;0.5517
282256240.0000;2003.2889;0.5490
282276240.0000;2003.2889;0.5464
282296240.0000;2003.2889;0.5437
282316240.0000;2003.2889;0.5410
282336240.0000;2003.2889;0.5384
282356240.0000;2003.2889;0.5357
282376240.0000;2003.2889;0.5331
282396240.0000;2003.2889;0.5304
282416240.0000;2003.2889;0.5277
282436240.0000;2003.2889;0.5251
282456240.0000;2003.2889;0.5224
282476240.0000;2003.2889;0.5197
282496240.0000;2003.2889;0.5171
282516240.0000;2003.2889;0.5144
282536240.0000;2003.2889;0.5117
282556240.0000;2003.2889;0.5091
282576240.0000;2003.2889;0.5064
282596240.0000;2003.2889;0.5037
282616240.0000;2003.2889;0.5011
282636240.0000;2003.2889;0.4984
282656240.0000;2003.2889;0.4957
282676240.0000;2003.2889;0.4931
282696240.0000;2003.2889;0.4904
282716240.0000;2003.2889;0.4877
282736240.0000;2003.2889;0.4851
282756240.0000;2003.2889;0.4824
282776240.0000;2003.2889;0.4798
282796240.0000;2003.2889;0.4771
282816240.0000;2003.2889;0.4744
282836240.0000;2003.2889;0.4718
282856240.0000;2003.2889;0.4691
282876240.0000;2003.2889;0.4664
282896240.0000;2003.2889;0.4638
282916240.0000;2003.2889;0.4611
282936240.0000;2003.2889;0.4584
282956240.0000;2003.2889;0.4558
282976240.0000;2003.2889;0.4531
282996240.0000;2003.2889;0.4504
283016240.0000;2003.2889;0.4478
283036240.0000;2003.2889;0.4451
283056240.0000;2003.2889;0.4424
283076240.0000;2003.2889;0.4398
283096240.0000;2003.2889;0.4371
283116240.0000;2003.2889;0.4344
283136240.0000;2003.2889;0.4318
283156240.0000;2003.2889;0.4291
283176240.0000;2003.2889;0.4265
283196240.0000;2003.2889;0.4238
283216240.0000;2003.2889;0.4211
283236240.0000;2003.2889;0.4185
283256240.0000;2003.2889;0.4158
283276240.0000;2003.2889;0.4131
283296240.0000;2003.2889;0.4105
283316240.0000;2003.2889;0.4078
283336240.0000;2003.2889;0.4051
283356240.0000;2003.2889;0.4025
283376240.0000;2003.2889;0.3998
283396240.0000;2003.2889;0.3971
283416240.0000;2003.2889;0.3945
283436240.0000;2003.2889;0.3918
283456240.0000;2003.2889;0.3891
283476240.0000;2003.2889;0.3865
283496240.0000;2003.2889;0.3838
283516240.0000;2003.2889;0.3811
283536240.0000;2003.2889;0.3785
283556240.0000;2003.2889;0.3758
283576240.0000;2003.2889;0.3732
283596240.0000;2003.2889;0.3705
283616240.0000;2003.2889;0.3678
283636240.0000;2003.2889;0.3652
283656240.0000;2003.2889;0.3625
283676240.0000;2003.2889;0.3598
283696240.0000;2003.2889;0.3572
283716240.0000;2003.2889;0.3545
283736240.0000;2003.2889;0.3518
283756240.0000;2003.2889;0.3492
283776240.0000;2003.2889;0.3465
283796240.0000;2003.2889;0.3438
283816240.0000;2003.2889;0.3412
283836240.0000;2003.2889;0.3385
283856240.0000;2003.2889;0.3358
283876240.0000;2003.2889;0.3332
283896240.0000;2003.2889;0.3305
283916240.0000;2003.2889;0.3278
283936240.0000;2003.2889;0.3252
283956240.0000;2003.2889;0.3225
283976240.0000;2003.2889;0.3199
283996240.0000;2003.2889;0.3172
284016240.0000;2003.2889;0.3145
284036240.0000;2003.2889;0.3119
284056240.0000;2003.2889;0.3092
284076240.0000;2003.2889;0.3065
284096240.0000;2003.2889;0.3039
284116240.0000;2003.2889;0.3012
284136240.0000;2003.2889;0.2985
284156240.0000;2003.2889;0.2959
284176240.0000;2003.2889;0.2932
284196240.0000;2003.2889;0.2905
284216240.0000;2003.2889;0.2879
284236240.0000;2003.2889;0.2852
284256240.0000;2003.2889;0.2825
284276240.0000;2003.2889;0.2799
284296240.0000;2003.2889;0.2772
284316240.0000;2003.2889;0.2745
284336240.0000;2003.2889;0.2719
284356240.0000;2003.2889;0.2692
284376240.0000;2003.2889;0.2666
284396240.0000;2003.2889;0.2639
284416240.0000;2003.2889;0.2612
284436240.0000;2003.2889;0.2586
284456240.0000;2003.2889;0.2559
284476240.0000;2003.2889;0.2532
284496240.0000;2003.2889;0.2506
284516240.0000;2003.2889;0.2479
284536240.0000;2003.2889;0.2452
284556240.0000;2003.2889;0.2426
284576240.0000;2003.2889;0.2399
284596240.0000;2003.2889;0.2372
284616240.0000;2003.2889;0.2346
284636240.0000;2003.2889;0.2319
284656240.0000;2003.2889;0.2292
284676240.0000;2003.2889;0.2266
284696240.0000;2003.2889;0.2239
284716240.0000;2003.2889;0.2212
284736240.0000;2003.2889;0.2186
284756240.0000;2003.2889;0.2159
284776240.0000;2003.2889;0.2133
284796240.0000;2003.2889;0.2106
284816240.0000;2003.2889;0.2079
284836240.0000;2003.2889;0.2053
284856240.0000;2003.2889;0.2026
284876240.0000;2003.2889;0.1999
284896240.0000;2003.2889;0.1973
284916240.0000;2003.2889;0.1946
284936240.0000;2003.2889;0.1919
284956240.0000;2003.2889;0.1893
284976240.0000;2003.2889;0.1866
284996240.0000;2003.2889;0.1839
285016240.0000;2003.2889;0.1813
285036240.0000;2003.2889;0.1786
285056240.0000;2003.2889;0.1759
285076240.0000;2003.2889;0.1733
285096240.0000;2003.2889;0.1706
285116240.0000;2003.2889;0.1680
285136240.0000;2003.2889;0.1653
285156240.0000;2003.2889;0.1626
285176240.0000;2003.2889;0.1600
285196240.0000;2003.2889;0.1573
285216240.0000;2003.2889;0.1546
285236240.0000;2003.2889;0.1520
285256240.0000;2003.2889;0.1493
285276240.0000;2003.2889;0.1466
285296240.0000;2003.2889;0.1440
285316240.0000;2003.2889;0.1413
285336240.0000;2003.2889;0.1386
285356240.0000;2003.2889;0.1360
285376240.0000;2003.2889;0.1333
285396240.0000;2003.2889;0.1306
285416240.0000;2003.2889;0.1280
285436240.0000;2003.2889;0.1253
285456240.0000;2003.2889;0.1226
285476240.0000;2003.2889;0.1200
285496240.0000;2003.2889;0.1173
285516240.0000;2003.2889;0.1147
285536240.0000;2003.2889;0.1120
285556240.0000;2003.2889;0.1093
285576240.0000;2003.2889;0.1067
285596240.0000;2003.2889;0.1040
285616240.0000;2003.2889;0.1013
285636240.0000;2003.2889;0.0987
285656240.0000;2003.2889;0.0960
285676240.0000;2003.2889;0.0933
285696240.0000;2003.2889;0.0907
285716240.0000;2003.2889;0.0880
285736240.0000;2003.2889;0.0853
285756240.0000;2003.2889;0.0827
285776240.0000;2003.2889;0.0800
285796240.0000;2003.2889;0.0773
285816240.0000;2003.2889;0.0747
285836240.0000;2003.2889;0.0720
285856240.0000;2003.2889;0.0693
285876240.0000;2003.2889;0.0667
285896240.0000;2003.2889;0.0640
285916240.0000;2003.2889;0.0614
285936240.0000;2003.2889;0.0587
285956240.0000;2003.2889;0.0560
285976240.0000;2003.2889;0.0534
285996240.0000;2003.2889;0.0507
286016240.0000;2003.2889;0.0480
286036240.0000;2003.2889;0.0454
286056240.0000;2003.2889;0.0427
286076240.0000;2003.2889;0.0400
286096240.0000;2003.2889;0.0374
286116240.0000;2003.2889;0.0347
286136240.0000;2003.2890;0.0320
286156240.0000;2003.2890;0.0294
286176240.0000;2003.2890;0.0267
286196240.0000;2003.2890;0.0240
286216240.0000;2003.2891;0.0214
286236240.0000;2003.2892;0.0187
286256240.0000;2003.2893;0.0161
286276240.0000;2003.2896;0.0134
286296240.0000;2003.2902;0.0107
286316240.0000;2003.2917;0.0081
286336240.0000;2003.2971;0.0055
286356240.0000;2003.3274;0.0031
286376240.0000;2003.4855;0.0019
286396240.0000;2003.7278;0.0016
286416240.0000;2003.9876;0.0014
286436240.0000;2004.2544;0.0012
286456240.0000;2004.5249;0.0011
286476240.0000;2004.7978;0.0011
286496240.0000;2005.0721;0.0010
286516240.0000;2005.3474;0.0010
286536240.0000;2005.6235;0.0009
286556240.0000;2005.9002;0.0009
286576240.0000;2006.1774;0.0009
286596240.0000;2006.4549;0.0008
286616240.0000;2006.7327;0.0008
286636240.0000;2007.0108;0.0008
286656240.0000;2007.2891;0.0008
286676240.0000;2007.5675;0.0008
286696240.0000;2007.8461;0.0007
286716240.0000;2008.1249;0.0007
286736240.0000;2008.4037;0.0007
286756240.0000;2008.6827;0.0007
286776240.0000;2008.9618;0.0007
286796240.0000;2009.2409;0.0007
286816240.0000;2009.5201;0.0007
286836240.0000;2009.7994;0.0006
286856240.0000;2010.0787;0.0006
286876240.0000;2010.3581;0.0006
286896240.0000;2010.6375;0.0006
286916240.0000;2010.9170;0.0006
286936240.0000;2011.1965;0.0006
286956240.0000;2011.4761;0.0006
286976240.0000;2011.7556;0.0006
286996240.0000;2012.0353;0.0006
287016240.0000;2012.3149;0.0006
287036240.0000;2012.5946;0.0006
287056240.0000;2012.8743;0.0006
287076240.0000;2013.1540;0.0006
287096240.0000;2013.4338;0.0006
287116240.0000;2013.7135;0.0005
287136240.0000;2013.9933;0.0005
287156240.0000;2014.2731;0.0005
287176240.0000;2014.5530;0.0005
287196240.0000;2014.8328;0.0005
312796240.0000;2014.9380;0.0005
312816240.0000;2014.6582;0.0005
312836240.0000;2014.3783;0.0005
312856240.0000;2014.0985;0.0005
312876240.0000;2013.8187;0.0005
312896240.0000;2013.5390;0.0006
312916240.0000;2013.2592;0.0006
312936240.0000;2012.9795;0.0006
312956240.0000;2012.6997;0.0006
312976240.0000;2012.4201;0.0006
312996240.0000;2012.1404;0.0006
313016240.0000;2011.8608;0.0006
313036240.0000;2011.5812;0.0006
313056240.0000;2011.3016;0.0006
313076240.0000;2011.0221;0.0006
313096240.0000;2010.7426;0.0006
313116240.0000;2010.4631;0.0006
313136240.0000;2010.1837;0.0006
313156240.0000;2009.9044;0.0006
313176240.0000;2009.6251;0.0007
313196240.0000;2009.3459;0.0007
313216240.0000;2009.0667;0.0007
313236240.0000;2008.7876;0.0007
313256240.0000;2008.5086;0.0007
313276240.0000;2008.2297;0.0007
313296240.0000;2007.9509;0.0007
313316240.0000;2007.6723;0.0007
313336240.0000;2007.3937;0.0008
313356240.0000;2007.1154;0.0008
313376240.0000;2006.8372;0.0008
313396240.0000;2006.5593;0.0008
313416240.0000;2006.2817;0.0009
313436240.0000;2006.0044;0.0009
313456240.0000;2005.7275;0.0009
313476240.0000;2005.4511;0.0010
313496240.0000;2005.1755;0.0010
313516240.0000;2004.9007;0.0010
313536240.0000;2004.6273;0.0011
313556240.0000;2004.3557;0.0012
313576240.0000;2004.0871;0.0013
313596240.0000;2003.8237;0.0015
313616240.0000;2003.5702;0.0017
313636240.0000;2003.3385;0.0022
313656240.0000;2003.1514;0.0031
313676240.0000;2003.0243;0.0045
313696240.0000;2002.9446;0.0064
313716240.0000;2002.8928;0.0086
313736240.0000;2002.8571;0.0110
313756240.0000;2002.8310;0.0134
313776240.0000;2002.8110;0.0159
313796240.0000;2002.7952;0.0184
313816240.0000;2002.7824;0.0209
313836240.0000;2002.7717;0.0235
313856240.0000;2002.7627;0.0261
313876240.0000;2002.7550;0.0287
313896240.0000;2002.7483;0.0313
313916240.0000;2002.7424;0.0339
313936240.0000;2002.7371;0.0365
313956240.0000;2002.7325;0.0392
313976240.0000;2002.7283;0.0418
313996240.0000;2002.7245;0.0444
314016240.0000;2002.7210;0.0471
314036240.0000;2002.7179;0.0497
314056240.0000;2002.7150;0.0524
314076240.0000;2002.7123;0.0550
314096240.0000;2002.7098;0.0577
314116240.0000;2002.7075;0.0603
314136240.0000;2002.7054;0.0630
314156240.0000;2002.7034;0.0656
314176240.0000;2002.7015;0.0683
314196240.0000;2002.6997;0.0709
314216240.0000;2002.6981;0.0736
314236240.0000;2002.6965;0.0762
314256240.0000;2002.6950;0.0789
314276240.0000;2002.6936;0.0816
314296240.0000;2002.6923;0.0842
314316240.0000;2002.6910;0.0869
314336240.0000;2002.6898;0.0895
314356240.0000;2002.6886;0.0922
314376240.0000;2002.6875;0.0949
314396240.0000;2002.6865;0.0975
314416240.0000;2002.6854;0.1002
314436240.0000;2002.6845;0.1028
314456240.0000;2002.6835;0.1055
314476240.0000;2002.6826;0.1082
314496240.0000;2002.6818;0.1108
314516240.0000;2002.6809;0.1135
314536240.0000;2002.6801;0.1162
314556240.0000;2002.6793;0.1188
314576240.0000;2002.6786;0.1215
314596240.0000;2002.6779;0.1242
314616240.0000;2002.6771;0.1268
314636240.0000;2002.6765;0.1295
314656240.0000;2002.6758;0.1322
314676240.0000;2002.6751;0.1348
314696240.0000;2002.6745;0.1375
314716240.0000;2002.6739;0.1402
314736240.0000;2002.6733;0.1428
314756240.0000;2002.6727;0.1455
314776240.0000;2002.6721;0.1482
314796240.0000;2002.6716;0.1508
314816240.0000;2002.6710;0.1535
314836240.0000;2002.6705;0.1562
314856240.0000;2002.6700;0.1588
314876240.0000;2002.6695;0.1615
314896240.0000;2002.6690;0.1642
314916240.0000;2002.6685;0.1668
314936240.0000;2002.6680;0.1695
314956240.0000;2002.6676;0.1722
314976240.0000;2002.6671;0.1748
314996240.0000;2002.6667;0.1775
315016240.0000;2002.6662;0.1802
315036240.0000;2002.6658;0.1828
315056240.0000;2002.6654;0.1855
315076240.0000;2002.6649;0.1882
315096240.0000;2002.6645;0.1909
315116240.0000;2002.6641;0.1935
315136240.0000;2002.6637;0.1962
315156240.0000;2002.6633;0.1989
315176240.0000;2002.6629;0.2015
315196240.0000;2002.6625;0.2042
315216240.0000;2002.6621;0.2069
315236240.0000;2002.6618;0.2095
315256240.0000;2002.6614;0.2122
315276240.0000;2002.6610;0.2149
315296240.0000;2002.6606;0.2175
315316240.0000;2002.6603;0.2202
315336240.0000;2002.6599;0.2229
315356240.0000;2002.6596;0.2256
315376240.0000;2002.6592;0.2282
315396240.0000;2002.6589;0.2309
315416240.0000;2002.6585;0.2336
315436240.0000;2002.6582;0.2362
315456240.0000;2002.6578;0.2389
315476240.0000;2002.6575;0.2416
315496240.0000;2002.6572;0.2442
315516240.0000;2002.6568;0.2469
315536240.0000;2002.6565;0.2496
315556240.0000;2002.6562;0.2523
315576240.0000;2002.6558;0.2549
315596240.0000;2002.6555;0.2576
315616240.0000;2002.6552;0.2603
315636240.0000;2002.6548;0.2629
315656240.0000;2002.6545;0.2656
315676240.0000;2002.6542;0.2683
315696240.0000;2002.6539;0.2709
315716240.0000;2002.6535;0.2736
315736240.0000;2002.6532;0.2763
315756240.0000;2002.6529;0.2790
315776240.0000;2002.6526;0.2816
315796240.0000;2002.6522;0.2843
315816240.0000;2002.6519;0.2870
315836240.0000;2002.6516;0.2896
315856240.0000;2002.6513;0.2923
315876240.0000;2002.6509;0.2950
315896240.0000;2002.6506;0.2976
315916240.0000;2002.6503;0.3003
315936240.0000;2002.6500;0.3030
315956240.0000;2002.6496;0.3057
315976240.0000;2002.6493;0.3083
315996240.0000;2002.6490;0.3110
316016240.0000;2002.6487;0.3137
316036240.0000;2002.6483;0.3163
316056240.0000;2002.6480;0.3190
316076240.0000;2002.6476;0.3217
316096240.0000;2002.6473;0.3243
316116240.0000;2002.6470;0.3270
316136240.0000;2002.6466;0.3297
316156240.0000;2002.6463;0.3324
316176240.0000;2002.6459;0.3350
316196240.0000;2002.6456;0.3377
316216240.0000;2002.6452;0.3404
316236240.0000;2002.6449;0.3430
316256240.0000;2002.6445;0.3457
316276240.0000;2002.6441;0.3484
316296240.0000;2002.6438;0.3510
316316240.0000;2002.6434;0.3537
316336240.0000;2002.6430;0.3564
316356240.0000;2002.6426;0.3590
316376240.0000;2002.6423;0.3617
316396240.0000;2002.6419;0.3644
316416240.0000;2002.6415;0.3671
316436240.0000;2002.6411;0.3697
316456240.0000;2002.6407;0.3724
316476240.0000;2002.6402;0.3751
316496240.0000;2002.6398;0.3777
316516240.0000;2002.6394;0.3804
316536240.0000;2002.6390;0.3831
316556240.0000;2002.6385;0.3857
316576240.0000;2002.6381;0.3884
316596240.0000;2002.6376;0.3911
316616240.0000;2002.6372;0.3938
316636240.0000;2002.6367;0.3964
316656240.0000;2002.6362;0.3991
316676240.0000;2002.6357;0.4018
316696240.0000;2002.6352;0.4044
316716240.0000;2002.6347;0.4071
316736240.0000;2002.6342;0.4098
316756240.0000;2002.6336;0.4124
316776240.0000;2002.6331;0.4151
316796240.0000;2002.6325;0.4178
316816240.0000;2002.6319;0.4204
316836240.0000;2002.6313;0.4231
316856240.0000;2002.6307;0.4258
316876240.0000;2002.6301;0.4284
316896240.0000;2002.6294;0.4311
316916240.0000;2002.6288;0.4338
316936240.0000;2002.6281;0.4364
316956240.0000;2002.6274;0.4391
316976240.0000;2002.6266;0.4418
316996240.0000;2002.6259;0.4444
317016240.0000;2002.6251;0.4471
317036240.0000;2002.6243;0.4498
317056240.0000;2002.6235;0.4524
317076240.0000;2002.6226;0.4551
317096240.0000;2002.6217;0.4578
317116240.0000;2002.6208;0.4604
317136240.0000;2002.6198;0.4631
317156240.0000;2002.6188;0.4658
317176240.0000;2002.6178;0.4684
317196240.0000;2002.6167;0.4711
317216240.0000;2002.6155;0.4738
317236240.0000;2002.6143;0.4764
317256240.0000;2002.6131;0.4791
317276240.0000;2002.6117;0.4818
317296240.0000;2002.6103;0.4844
317316240.0000;2002.6089;0.4871
317336240.0000;2002.6073;0.4897
317356240.0000;2002.6057;0.4924
317376240.0000;2002.6040;0.4951
317396240.0000;2002.6022;0.4977
317416240.0000;2002.6002;0.5004
317436240.0000;2002.5981;0.5030
317456240.0000;2002.5959;0.5057
317476240.0000;2002.5936;0.5083
317496240.0000;2002.5910;0.5110
317516240.0000;2002.5883;0.5136
317536240.0000;2002.5853;0.5163
317556240.0000;2002.5821;0.5189
317576240.0000;2002.5787;0.5216
317596240.0000;2002.5749;0.5242
317616240.0000;2002.5708;0.5269
317636240.0000;2002.5662;0.5295
317656240.0000;2002.5612;0.5321
317676240.0000;2002.5556;0.5348
317696240.0000;2002.5495;0.5374
317716240.0000;2002.5425;0.5400
317736240.0000;2002.5347;0.5426
317756240.0000;2002.5258;0.5452
317776240.0000;2002.5156;0.5478
317796240.0000;2002.5039;0.5504
317816240.0000;2002.4903;0.5530
317836240.0000;2002.4743;0.5555
317856240.0000;2002.4554;0.5581
317876240.0000;2002.4326;0.5605
317896240.0000;2002.4050;0.5630
317916240.0000;2002.3710;0.5654
317936240.0000;2002.3286;0.5678
317956240.0000;2002.2752;0.5700
317976240.0000;2002.2070;0.5722
317996240.0000;2002.1194;0.5742
318016240.0000;2002.0067;0.5759
318036240.0000;2001.8632;0.5775
318056240.0000;2001.6840;0.5788
318076240.0000;2001.4671;0.5798
318096240.0000;2001.2150;0.5805
318116240.0000;2000.9331;0.5810
318136240.0000;2000.6291;0.5813
318156240.0000;2000.3098;0.5814
318176240.0000;1999.9808;0.5815
318196240.0000;1999.6459;0.5816
318216240.0000;1999.3076;0.5816
318236240.0000;1998.9673;0.5817
318256240.0000;1998.6260;0.5817
318276240.0000;1998.2840;0.5817
318296240.0000;1997.9417;0.5817
318316240.0000;1997.5992;0.5817
318336240.0000;1997.2566;0.5817
318356240.0000;1996.9140;0.5817
318376240.0000;1996.5713;0.5817
318396240.0000;1996.2286;0.5817
318416240.0000;1995.8860;0.5817
318436240.0000;1995.5433;0.5817
318456240.0000;1995.2006;0.5817
318476240.0000;1994.8579;0.5817
318496240.0000;1994.5152;0.5817
318516240.0000;1994.1725;0.5817
318536240.0000;1993.8298;0.5817
318556240.0000;1993.4871;0.5817
318576240.0000;1993.1444;0.5817
318596240.0000;1992.8017;0.5817
318616240.0000;1992.4590;0.5817
318636240.0000;1992.1163;0.5817
318656240.0000;1991.7736;0.5817
318676240.0000;1991.4309;0.5817
318696240.0000;1991.0882;0.5817
318716240.0000;1990.7456;0.5817
318736240.0000;1990.4029;0.5817
318756240.0000;1990.0602;0.5817
318776240.0000;1989.7175;0.5817
318796240.0000;1989.3748;0.5817
318816240.0000;1989.0321;0.5817
318836240.0000;1988.6894;0.5817
318856240.0000;1988.3467;0.5817
318876240.0000;1988.0040;0.5817
318896240.0000;1987.6613;0.5817
318916240.0000;1987.3186;0.5817
318936240.0000;1986.9759;0.5817
318956240.0000;1986.6332;0.5817
318976240.0000;1986.2905;0.5817
318996240.0000;1985.9478;0.5817
319016240.0000;1985.6051;0.5817
319036240.0000;1985.2624;0.5817


==> Diagrams/Phase_trans/Datas/middle_RCv11_time_temp_reduced.txt <==
# Time;Temperature;RCv11
63740000.0000;1600.1119;1.0000
64340000.0000;1612.3501;1.0000
64940000.0000;1624.5883;1.0000
65540000.0000;1636.8265;1.0000
66140000.0000;1649.0647;1.0000
66740000.0000;1661.3029;1.0000
67340000.0000;1673.5411;1.0000
67940000.0000;1685.7793;1.0000
68540000.0000;1698.0175;1.0000
69140000.0000;1710.2557;1.0000
69740000.0000;1722.4938;1.0000
70340000.0000;1734.7320;1.0000
70940000.0000;1746.9702;1.0000
71540000.0000;1759.2084;1.0000
72140000.0000;1771.4466;1.0000
72740000.0000;1783.6848;1.0000
73340000.0000;1795.9230;1.0000
73940000.0000;1808.1612;1.0000
74540000.0000;1820.3993;1.0000
75140000.0000;1832.6375;1.0000
75740000.0000;1844.8757;1.0000
76340000.0000;1857.1139;1.0000
76940000.0000;1869.3520;1.0000
77540000.0000;1881.5902;1.0000
78140000.0000;1893.8284;1.0000
78740000.0000;1906.0665;1.0000
79340000.0000;1918.3047;1.0000
79940000.0000;1930.5428;1.0000
80540000.0000;1942.7809;1.0000
81140000.0000;1955.0190;1.0000
81740000.0000;1967.2572;1.0000
82340000.0000;1979.4953;1.0000
82940000.0000;1991.7333;1.0000
83460000.0000;2002.1709;0.9998
84060000.0000;2003.2889;0.9879
84660000.0000;2003.2889;0.9747
85260000.0000;2003.2889;0.9614
85860000.0000;2003.2889;0.9480
86460000.0000;2003.2889;0.9345
87060000.0000;2003.2889;0.9210
87660000.0000;2003.2889;0.9073
88260000.0000;2003.2889;0.8935
88860000.0000;2003.2889;0.8796
89460000.0000;2003.2889;0.8656
90060000.0000;2003.2889;0.8515
90660000.0000;2003.2889;0.8373
91140000.0000;2005.2398;0.8292
91740000.0000;2013.6044;0.8291
108680000.0000;2007.7374;0.8291
109160000.0000;2002.7986;0.8322
109760000.0000;2002.6867;0.8463
110360000.0000;2002.6668;0.8605
110960000.0000;2002.6556;0.8745
111560000.0000;2002.6457;0.8885
112160000.0000;2002.6326;0.9023
112760000.0000;2002.6026;0.9160
113360000.0000;2002.1417;0.9291
113720000.0000;1996.9934;0.9304
114320000.0000;1986.7126;0.9304
114920000.0000;1976.4317;0.9304
115520000.0000;1966.1507;0.9304
116120000.0000;1955.8697;0.9304
116720000.0000;1945.5886;0.9304
117320000.0000;1935.3075;0.9304
117920000.0000;1925.0262;0.9304
118520000.0000;1914.7449;0.9304
119120000.0000;1904.4634;0.9304
119720000.0000;1894.1818;0.9304
120320000.0000;1883.9001;0.9304
120920000.0000;1873.6182;0.9304
121520000.0000;1863.3361;0.9304
122120000.0000;1853.0538;0.9304
122720000.0000;1842.7713;0.9304
123320000.0000;1832.4886;0.9304
123920000.0000;1822.2055;0.9304
124520000.0000;1811.9220;0.9304
125120000.0000;1801.6381;0.9304
125720000.0000;1791.3536;0.9304
126320000.0000;1781.0685;0.9305
126920000.0000;1770.7826;0.9305
127520000.0000;1760.4956;0.9305
128120000.0000;1750.2072;0.9305
128720000.0000;1739.9168;0.9305
129320000.0000;1729.6235;0.9305
129920000.0000;1719.3257;0.9306
130520000.0000;1709.0194;0.9307
131120000.0000;1698.6937;0.9310
131720000.0000;1688.2863;0.9330
132320000.0000;1676.7310;0.9484
132920000.0000;1663.8934;0.9509
133520000.0000;1650.8761;0.9514
134120000.0000;1637.8050;0.9516
134720000.0000;1624.7075;0.9517
135320000.0000;1611.5945;0.9518
259633480.0000;1601.6818;0.9518
260233480.0000;1614.8029;0.9518
260833480.0000;1627.9126;0.9517
261433480.0000;1641.0048;0.9515
262033480.0000;1654.0664;0.9513
262633480.0000;1667.0604;0.9506
263233480.0000;1679.7565;0.9452
263833480.0000;1690.8527;0.9319
264433480.0000;1701.2231;0.9309
265033480.0000;1711.5423;0.9307
265633480.0000;1721.8462;0.9306
266233480.0000;1732.1429;0.9305
266833480.0000;1742.4356;0.9305
267433480.0000;1752.7257;0.9305
268033480.0000;1763.0139;0.9305
268633480.0000;1773.3009;0.9305
269233480.0000;1783.5868;0.9305
269833480.0000;1793.8720;0.9305
270433480.0000;1804.1565;0.9304
271033480.0000;1814.4406;0.9304
271633480.0000;1824.7242;0.9304
272233480.0000;1835.0075;0.9304
272833480.0000;1845.2904;0.9304
273433480.0000;1855.5731;0.9304
274033480.0000;1865.8556;0.9304
274633480.0000;1876.1379;0.9304
275233480.0000;1886.4199;0.9304
275833480.0000;1896.7019;0.9304
276433480.0000;1906.9837;0.9304
277033480.0000;1917.2654;0.9304
277633480.0000;1927.5470;0.9304
278233480.0000;1937.8284;0.9304
278833480.0000;1948.1098;0.9304
279433480.0000;1958.3912;0.9304
280033480.0000;1968.6724;0.9304
280633480.0000;1978.9536;0.9304
281233480.0000;1989.2348;0.9304
281833480.0000;1999.5235;0.9304
282533480.0000;2003.2889;0.9196
283133480.0000;2003.2889;0.9059
283733480.0000;2003.2889;0.8921
284333480.0000;2003.2889;0.8782
284933480.0000;2003.2889;0.8642
285533480.0000;2003.2889;0.8501
286133480.0000;2003.2889;0.8358
286933480.0000;2010.5577;0.8291
313033480.0000;2011.0194;0.8291
313813480.0000;2002.7626;0.8337
314413480.0000;2002.6835;0.8478
315013480.0000;2002.6653;0.8620
315613480.0000;2002.6545;0.8760
316213480.0000;2002.6445;0.8900
316813480.0000;2002.6307;0.9038
317413480.0000;2002.5959;0.9175
318073480.0000;2000.9296;0.9303
318673480.0000;1990.7415;0.9304
319273480.0000;1980.4606;0.9304
319873480.0000;1970.1797;0.9304
320473480.0000;1959.8987;0.9304
321073480.0000;1949.6176;0.9304
321673480.0000;1939.3365;0.9304
322273480.0000;1929.0552;0.9304
322873480.0000;1918.7739;0.9304
323473480.0000;1908.4925;0.9304
324073480.0000;1898.2110;0.9304
324673480.0000;1887.9293;0.9304
325273480.0000;1877.6475;0.9304
325873480.0000;1867.3655;0.9304
326473480.0000;1857.0833;0.9304
327073480.0000;1846.8009;0.9304
327673480.0000;1836.5182;0.9304
328273480.0000;1826.2352;0.9304
328873480.0000;1815.9519;0.9304
329473480.0000;1805.6682;0.9304
330073480.0000;1795.3840;0.9304
330673480.0000;1785.0991;0.9304
331273480.0000;1774.8136;0.9305
331873480.0000;1764.5270;0.9305
332473480.0000;1754.2392;0.9305
333073480.0000;1743.9497;0.9305
333673480.0000;1733.6577;0.9305
334273480.0000;1723.3619;0.9306
334873480.0000;1713.0596;0.9307
335473480.0000;1702.7439;0.9309
336073480.0000;1692.3876;0.9316
336673480.0000;1681.5026;0.9420
337273480.0000;1668.9629;0.9504
337873480.0000;1655.9865;0.9512
338473480.0000;1642.9314;0.9515
339073480.0000;1629.8424;0.9517
339673480.0000;1616.7347;0.9517
340273480.0000;1603.6149;0.9518


==> Diagrams/Phase_trans/Datas/middle_time_temp_cryst_amorph_liq_reduced_Cycle.txt <==
# Time;Temperature;Crystalline;Amorphous;Liquid
40000.0000;300.8159;0.9998;0.0001;0.0001
240000.0000;304.8954;0.9998;0.0001;0.0001
440000.0000;308.9748;0.9998;0.0001;0.0001
640000.0000;313.0543;0.9998;0.0001;0.0001
840000.0000;317.1337;0.9998;0.0001;0.0001
1040000.0000;321.2132;0.9998;0.0001;0.0001
1240000.0000;325.2926;0.9998;0.0001;0.0001
1440000.0000;329.3721;0.9998;0.0001;0.0001
1640000.0000;333.4516;0.9998;0.0001;0.0001
1840000.0000;337.5310;0.9998;0.0001;0.0001
2040000.0000;341.6105;0.9998;0.0001;0.0001
2240000.0000;345.6899;0.9998;0.0001;0.0001
2440000.0000;349.7694;0.9998;0.0001;0.0001
2640000.0000;353.8488;0.9998;0.0001;0.0001
2840000.0000;357.9283;0.9998;0.0001;0.0001
3040000.0000;362.0077;0.9998;0.0001;0.0001
3240000.0000;366.0872;0.9998;0.0001;0.0001
3440000.0000;370.1666;0.9998;0.0001;0.0001
3640000.0000;374.2461;0.9998;0.0001;0.0001
3840000.0000;378.3255;0.9998;0.0001;0.0001
4040000.0000;382.4050;0.9998;0.0001;0.0001
4240000.0000;386.4845;0.9998;0.0001;0.0001
4440000.0000;390.5639;0.9998;0.0001;0.0001
4640000.0000;394.6434;0.9998;0.0001;0.0001
4840000.0000;398.7228;0.9998;0.0001;0.0001
5040000.0000;402.8023;0.9998;0.0001;0.0001
5240000.0000;406.8817;0.9998;0.0001;0.0001
5440000.0000;410.9611;0.9998;0.0001;0.0001
5640000.0000;415.0406;0.9998;0.0001;0.0001
5840000.0000;419.1200;0.9998;0.0001;0.0001
6040000.0000;423.1995;0.9998;0.0001;0.0001
6240000.0000;427.2789;0.9998;0.0001;0.0001
6440000.0000;431.3584;0.9998;0.0001;0.0001
6640000.0000;435.4378;0.9998;0.0001;0.0001
6840000.0000;439.5173;0.9998;0.0001;0.0001
7040000.0000;443.5967;0.9998;0.0001;0.0001
7240000.0000;447.6762;0.9998;0.0001;0.0001
7440000.0000;451.7556;0.9998;0.0001;0.0001
7640000.0000;455.8351;0.9998;0.0001;0.0001
7840000.0000;459.9145;0.9998;0.0001;0.0001
8040000.0000;463.9940;0.9998;0.0001;0.0001
8240000.0000;468.0734;0.9998;0.0001;0.0001
8440000.0000;472.1528;0.9998;0.0001;0.0001
8640000.0000;476.2323;0.9998;0.0001;0.0001
8840000.0000;480.3117;0.9998;0.0001;0.0001
9040000.0000;484.3912;0.9998;0.0001;0.0001
9240000.0000;488.4706;0.9998;0.0001;0.0001
9440000.0000;492.5501;0.9998;0.0001;0.0001
9640000.0000;496.6295;0.9998;0.0001;0.0001
9840000.0000;500.7089;0.9998;0.0001;0.0001
10040000.0000;504.7884;0.9998;0.0001;0.0001
10240000.0000;508.8678;0.9998;0.0001;0.0001
10440000.0000;512.9473;0.9998;0.0001;0.0001
10640000.0000;517.0267;0.9998;0.0001;0.0001
10840000.0000;521.1061;0.9998;0.0001;0.0001
11040000.0000;525.1856;0.9998;0.0001;0.0001
11240000.0000;529.2650;0.9998;0.0001;0.0001
11440000.0000;533.3445;0.9998;0.0001;0.0001
11640000.0000;537.4239;0.9998;0.0001;0.0001
11840000.0000;541.5033;0.9998;0.0001;0.0001
12040000.0000;545.5828;0.9998;0.0001;0.0001
12240000.0000;549.6622;0.9998;0.0001;0.0001
12440000.0000;553.7417;0.9998;0.0001;0.0001
12640000.0000;557.8211;0.9998;0.0001;0.0001
12840000.0000;561.9005;0.9998;0.0001;0.0001
13040000.0000;565.9800;0.9998;0.0001;0.0001
13240000.0000;570.0594;0.9998;0.0001;0.0001
13440000.0000;574.1388;0.9998;0.0001;0.0001
13640000.0000;578.2183;0.9998;0.0001;0.0001
13840000.0000;582.2977;0.9998;0.0001;0.0001
14040000.0000;586.3771;0.9998;0.0001;0.0001
14240000.0000;590.4566;0.9998;0.0001;0.0001
14440000.0000;594.5360;0.9998;0.0001;0.0001
14640000.0000;598.6155;0.9998;0.0001;0.0001
14840000.0000;602.6949;0.9998;0.0001;0.0001
15040000.0000;606.7743;0.9998;0.0001;0.0001
15240000.0000;610.8538;0.9998;0.0001;0.0001
15440000.0000;614.9332;0.9998;0.0001;0.0001
15640000.0000;619.0126;0.9998;0.0001;0.0001
15840000.0000;623.0921;0.9998;0.0001;0.0001
16040000.0000;627.1715;0.9998;0.0001;0.0001
16240000.0000;631.2509;0.9998;0.0001;0.0001
16440000.0000;635.3304;0.9998;0.0001;0.0001
16640000.0000;639.4098;0.9998;0.0001;0.0001
16840000.0000;643.4892;0.9998;0.0001;0.0001
17040000.0000;647.5687;0.9998;0.0001;0.0001
17240000.0000;651.6481;0.9998;0.0001;0.0001
17440000.0000;655.7275;0.9998;0.0001;0.0001
17640000.0000;659.8070;0.9998;0.0001;0.0001
17840000.0000;663.8864;0.9998;0.0001;0.0001
18040000.0000;667.9658;0.9998;0.0001;0.0001
18240000.0000;672.0452;0.9998;0.0001;0.0001
18440000.0000;676.1247;0.9998;0.0001;0.0001
18640000.0000;680.2041;0.9998;0.0001;0.0001
18840000.0000;684.2835;0.9998;0.0001;0.0001
19040000.0000;688.3630;0.9998;0.0001;0.0001
19240000.0000;692.4424;0.9998;0.0001;0.0001
19440000.0000;696.5218;0.9998;0.0001;0.0001
19640000.0000;700.6013;0.9998;0.0001;0.0001
19840000.0000;704.6807;0.9998;0.0001;0.0001
20040000.0000;708.7601;0.9998;0.0001;0.0001
20240000.0000;712.8396;0.9998;0.0001;0.0001
20440000.0000;716.9190;0.9998;0.0001;0.0001
20640000.0000;720.9984;0.9998;0.0001;0.0001
20840000.0000;725.0778;0.9998;0.0001;0.0001
21040000.0000;729.1573;0.9998;0.0001;0.0001
21240000.0000;733.2367;0.9998;0.0001;0.0001
21440000.0000;737.3161;0.9998;0.0001;0.0001
21640000.0000;741.3955;0.9998;0.0001;0.0001
21840000.0000;745.4750;0.9998;0.0001;0.0001
22040000.0000;749.5544;0.9998;0.0001;0.0001
22240000.0000;753.6338;0.9998;0.0001;0.0001
22440000.0000;757.7133;0.9998;0.0001;0.0001
22640000.0000;761.7927;0.9998;0.0001;0.0001
22840000.0000;765.8721;0.9998;0.0001;0.0001
23040000.0000;769.9515;0.9998;0.0001;0.0001
23240000.0000;774.0310;0.9998;0.0001;0.0001
23440000.0000;778.1104;0.9998;0.0001;0.0001
23640000.0000;782.1898;0.9998;0.0001;0.0001
23840000.0000;786.2692;0.9998;0.0001;0.0001
24040000.0000;790.3487;0.9998;0.0001;0.0001
24240000.0000;794.4281;0.9998;0.0001;0.0001
24440000.0000;798.5075;0.9998;0.0001;0.0001
24640000.0000;802.5869;0.9998;0.0001;0.0001
24840000.0000;806.6664;0.9998;0.0001;0.0001
25040000.0000;810.7458;0.9998;0.0001;0.0001
25240000.0000;814.8252;0.9998;0.0001;0.0001
25440000.0000;818.9046;0.9998;0.0001;0.0001
25640000.0000;822.9841;0.9998;0.0001;0.0001
25840000.0000;827.0635;0.9998;0.0001;0.0001
26040000.0000;831.1429;0.9998;0.0001;0.0001
26240000.0000;835.2223;0.9998;0.0001;0.0001
26440000.0000;839.3018;0.9998;0.0001;0.0001
26640000.0000;843.3812;0.9998;0.0001;0.0001
26840000.0000;847.4606;0.9998;0.0001;0.0001
27040000.0000;851.5400;0.9998;0.0001;0.0001
27240000.0000;855.6195;0.9998;0.0001;0.0001
27440000.0000;859.6989;0.9998;0.0001;0.0001
27640000.0000;863.7783;0.9998;0.0001;0.0001
27840000.0000;867.8577;0.9998;0.0001;0.0001
28040000.0000;871.9371;0.9998;0.0001;0.0001
28240000.0000;876.0166;0.9998;0.0001;0.0001
28440000.0000;880.0960;0.9998;0.0001;0.0001
28640000.0000;884.1754;0.9998;0.0001;0.0001
28840000.0000;888.2548;0.9998;0.0001;0.0001
29040000.0000;892.3343;0.9998;0.0001;0.0001
29240000.0000;896.4137;0.9998;0.0001;0.0001
29440000.0000;900.4931;0.9998;0.0001;0.0001
29640000.0000;904.5725;0.9998;0.0001;0.0001
29840000.0000;908.6519;0.9998;0.0001;0.0001
30040000.0000;912.7314;0.9998;0.0001;0.0001
30240000.0000;916.8108;0.9998;0.0001;0.0001
30440000.0000;920.8902;0.9998;0.0001;0.0001
30640000.0000;924.9696;0.9998;0.0001;0.0001
30840000.0000;929.0490;0.9998;0.0001;0.0001
31040000.0000;933.1285;0.9998;0.0001;0.0001
31240000.0000;937.2079;0.9998;0.0001;0.0001
31440000.0000;941.2873;0.9998;0.0001;0.0001
31640000.0000;945.3667;0.9998;0.0001;0.0001
31840000.0000;949.4461;0.9998;0.0001;0.0001
32040000.0000;953.5256;0.9998;0.0001;0.0001
32240000.0000;957.6050;0.9998;0.0001;0.0001
32440000.0000;961.6844;0.9998;0.0001;0.0001
32640000.0000;965.7638;0.9998;0.0001;0.0001
32840000.0000;969.8432;0.9998;0.0001;0.0001
33040000.0000;973.9227;0.9998;0.0001;0.0001
33240000.0000;978.0021;0.9998;0.0001;0.0001
33440000.0000;982.0815;0.9998;0.0001;0.0001
33640000.0000;986.1609;0.9998;0.0001;0.0001
33840000.0000;990.2403;0.9998;0.0001;0.0001
34040000.0000;994.3197;0.9998;0.0001;0.0001
34240000.0000;998.3992;0.9998;0.0001;0.0001
34440000.0000;1002.4786;0.9998;0.0001;0.0001
34640000.0000;1006.5580;0.9998;0.0001;0.0001
34840000.0000;1010.6374;0.9998;0.0001;0.0001
35040000.0000;1014.7168;0.9998;0.0001;0.0001
35240000.0000;1018.7962;0.9998;0.0001;0.0001
35440000.0000;1022.8757;0.9998;0.0001;0.0001
35640000.0000;1026.9551;0.9998;0.0001;0.0001
35840000.0000;1031.0345;0.9998;0.0001;0.0001
36040000.0000;1035.1139;0.9998;0.0001;0.0001
36240000.0000;1039.1933;0.9998;0.0001;0.0001
36440000.0000;1043.2727;0.9998;0.0001;0.0001
36640000.0000;1047.3522;0.9998;0.0001;0.0001
36840000.0000;1051.4316;0.9998;0.0001;0.0001
37040000.0000;1055.5110;0.9998;0.0001;0.0001
37240000.0000;1059.5904;0.9998;0.0001;0.0001
37440000.0000;1063.6698;0.9998;0.0001;0.0001
37640000.0000;1067.7492;0.9998;0.0001;0.0001
37840000.0000;1071.8286;0.9998;0.0001;0.0001
38040000.0000;1075.9081;0.9998;0.0001;0.0001
38240000.0000;1079.9875;0.9998;0.0001;0.0001
38440000.0000;1084.0669;0.9998;0.0001;0.0001
38640000.0000;1088.1463;0.9998;0.0001;0.0001
38840000.0000;1092.2257;0.9998;0.0001;0.0001
39040000.0000;1096.3051;0.9998;0.0001;0.0001
39240000.0000;1100.3846;0.9998;0.0001;0.0001
39440000.0000;1104.4640;0.9998;0.0001;0.0001
39640000.0000;1108.5434;0.9998;0.0001;0.0001
39840000.0000;1112.6228;0.9998;0.0001;0.0001
40040000.0000;1116.7022;0.9998;0.0001;0.0001
40240000.0000;1120.7816;0.9998;0.0001;0.0001
40440000.0000;1124.8610;0.9998;0.0001;0.0001
40640000.0000;1128.9404;0.9998;0.0001;0.0001
40840000.0000;1133.0199;0.9998;0.0001;0.0001
41040000.0000;1137.0993;0.9998;0.0001;0.0001
41240000.0000;1141.1787;0.9998;0.0001;0.0001
41440000.0000;1145.2581;0.9998;0.0001;0.0001
41640000.0000;1149.3375;0.9998;0.0001;0.0001
41840000.0000;1153.4169;0.9998;0.0001;0.0001
42040000.0000;1157.4963;0.9998;0.0001;0.0001
42240000.0000;1161.5757;0.9998;0.0001;0.0001
42440000.0000;1165.6552;0.9998;0.0001;0.0001
42640000.0000;1169.7346;0.9998;0.0001;0.0001
42840000.0000;1173.8140;0.9998;0.0001;0.0001
43040000.0000;1177.8934;0.9998;0.0001;0.0001
43240000.0000;1181.9728;0.9998;0.0001;0.0001
43440000.0000;1186.0522;0.9998;0.0001;0.0001
43640000.0000;1190.1316;0.9998;0.0001;0.0001
43840000.0000;1194.2110;0.9998;0.0001;0.0001
44040000.0000;1198.2905;0.9998;0.0001;0.0001
44240000.0000;1202.3699;0.9998;0.0001;0.0001
44440000.0000;1206.4493;0.9998;0.0001;0.0001
44640000.0000;1210.5287;0.9998;0.0001;0.0001
44840000.0000;1214.6081;0.9998;0.0001;0.0001
45040000.0000;1218.6875;0.9998;0.0001;0.0001
45240000.0000;1222.7669;0.9998;0.0001;0.0001
45440000.0000;1226.8463;0.9998;0.0001;0.0001
45640000.0000;1230.9257;0.9998;0.0001;0.0001
45840000.0000;1235.0051;0.9998;0.0001;0.0001
46040000.0000;1239.0846;0.9998;0.0001;0.0001
46240000.0000;1243.1640;0.9998;0.0001;0.0001
46440000.0000;1247.2434;0.9998;0.0001;0.0001
46640000.0000;1251.3228;0.9998;0.0001;0.0001
46840000.0000;1255.4022;0.9998;0.0001;0.0001
47040000.0000;1259.4816;0.9998;0.0001;0.0001
47240000.0000;1263.5610;0.9998;0.0001;0.0001
47440000.0000;1267.6404;0.9998;0.0001;0.0001
47640000.0000;1271.7198;0.9998;0.0001;0.0001
47840000.0000;1275.7992;0.9998;0.0001;0.0001
48040000.0000;1279.8786;0.9998;0.0001;0.0001
48240000.0000;1283.9581;0.9997;0.0001;0.0001
48440000.0000;1288.0375;0.9997;0.0001;0.0001
48640000.0000;1292.1169;0.9997;0.0001;0.0001
48840000.0000;1296.1963;0.9997;0.0001;0.0001
49040000.0000;1300.2757;0.9997;0.0001;0.0001
49240000.0000;1304.3551;0.9997;0.0001;0.0001
49440000.0000;1308.4345;0.9997;0.0001;0.0001
49640000.0000;1312.5139;0.9997;0.0001;0.0001
49840000.0000;1316.5933;0.9997;0.0001;0.0001
50040000.0000;1320.6727;0.9997;0.0001;0.0001
50240000.0000;1324.7521;0.9997;0.0001;0.0001
50440000.0000;1328.8315;0.9997;0.0001;0.0001
50640000.0000;1332.9110;0.9997;0.0001;0.0001
50840000.0000;1336.9904;0.9997;0.0001;0.0001
51040000.0000;1341.0698;0.9997;0.0001;0.0001
51240000.0000;1345.1492;0.9997;0.0001;0.0001
51440000.0000;1349.2286;0.9997;0.0001;0.0001
51640000.0000;1353.3080;0.9997;0.0001;0.0001
51840000.0000;1357.3874;0.9997;0.0001;0.0001
52040000.0000;1361.4668;0.9997;0.0001;0.0001
52240000.0000;1365.5462;0.9997;0.0001;0.0001
52440000.0000;1369.6256;0.9997;0.0001;0.0001
52640000.0000;1373.7050;0.9997;0.0001;0.0001
52840000.0000;1377.7844;0.9997;0.0001;0.0001
53040000.0000;1381.8638;0.9997;0.0001;0.0001
53240000.0000;1385.9432;0.9997;0.0001;0.0001
53440000.0000;1390.0226;0.9997;0.0001;0.0001
53640000.0000;1394.1020;0.9997;0.0001;0.0001
53840000.0000;1398.1815;0.9997;0.0001;0.0001
54040000.0000;1402.2609;0.9997;0.0001;0.0001
54240000.0000;1406.3403;0.9997;0.0001;0.0001
54440000.0000;1410.4197;0.9997;0.0001;0.0001
54640000.0000;1414.4991;0.9997;0.0001;0.0001
54840000.0000;1418.5785;0.9997;0.0001;0.0001
55040000.0000;1422.6579;0.9997;0.0001;0.0001
55240000.0000;1426.7373;0.9997;0.0001;0.0001
55440000.0000;1430.8167;0.9997;0.0001;0.0001
55640000.0000;1434.8961;0.9997;0.0001;0.0001
55840000.0000;1438.9755;0.9997;0.0001;0.0001
56040000.0000;1443.0549;0.9997;0.0001;0.0001
56240000.0000;1447.1343;0.9997;0.0001;0.0001
56440000.0000;1451.2137;0.9997;0.0001;0.0001
56640000.0000;1455.2931;0.9997;0.0001;0.0001
56840000.0000;1459.3725;0.9997;0.0001;0.0001
57040000.0000;1463.4519;0.9997;0.0001;0.0001
57240000.0000;1467.5313;0.9997;0.0001;0.0001
57440000.0000;1471.6107;0.9997;0.0001;0.0001
57640000.0000;1475.6901;0.9997;0.0001;0.0001
57840000.0000;1479.7695;0.9997;0.0001;0.0001
58040000.0000;1483.8489;0.9997;0.0001;0.0001
58240000.0000;1487.9283;0.9997;0.0001;0.0001
58440000.0000;1492.0077;0.9997;0.0001;0.0001
58640000.0000;1496.0872;0.9997;0.0001;0.0001
58840000.0000;1500.1666;0.9997;0.0001;0.0001
59040000.0000;1504.2460;0.9997;0.0001;0.0001
59240000.0000;1508.3254;0.9997;0.0001;0.0001
59440000.0000;1512.4048;0.9997;0.0001;0.0001
59640000.0000;1516.4842;0.9997;0.0001;0.0001
59840000.0000;1520.5636;0.9997;0.0001;0.0001
60040000.0000;1524.6430;0.9997;0.0001;0.0001
60240000.0000;1528.7224;0.9997;0.0001;0.0001
60440000.0000;1532.8018;0.9997;0.0001;0.0001
60640000.0000;1536.8812;0.9997;0.0001;0.0001
60840000.0000;1540.9606;0.9997;0.0001;0.0001
61040000.0000;1545.0400;0.9997;0.0001;0.0001
61240000.0000;1549.1194;0.9997;0.0001;0.0001
61440000.0000;1553.1988;0.9997;0.0001;0.0001
61640000.0000;1557.2782;0.9997;0.0001;0.0001
61840000.0000;1561.3576;0.9997;0.0001;0.0001
62040000.0000;1565.4370;0.9997;0.0001;0.0001
62240000.0000;1569.5164;0.9997;0.0001;0.0001
62440000.0000;1573.5958;0.9997;0.0001;0.0001
62640000.0000;1577.6752;0.9997;0.0001;0.0001
62840000.0000;1581.7546;0.9997;0.0001;0.0001
63040000.0000;1585.8340;0.9997;0.0001;0.0001
63240000.0000;1589.9134;0.9997;0.0001;0.0001
63440000.0000;1593.9928;0.9997;0.0001;0.0001
63640000.0000;1598.0722;0.9997;0.0001;0.0001
63840000.0000;1602.1516;0.9997;0.0001;0.0001
64040000.0000;1606.2310;0.9997;0.0001;0.0001
64240000.0000;1610.3104;0.9997;0.0001;0.0001
64440000.0000;1614.3898;0.9997;0.0001;0.0001
64640000.0000;1618.4692;0.9997;0.0001;0.0001
64840000.0000;1622.5486;0.9997;0.0001;0.0001
65040000.0000;1626.6280;0.9997;0.0001;0.0001
65240000.0000;1630.7074;0.9997;0.0001;0.0001
65440000.0000;1634.7868;0.9997;0.0001;0.0001
65640000.0000;1638.8662;0.9997;0.0001;0.0001
65840000.0000;1642.9456;0.9997;0.0001;0.0001
66040000.0000;1647.0250;0.9997;0.0001;0.0001
66240000.0000;1651.1044;0.9997;0.0001;0.0001
66440000.0000;1655.1838;0.9997;0.0001;0.0001
66640000.0000;1659.2632;0.9997;0.0001;0.0001
66840000.0000;1663.3426;0.9997;0.0001;0.0001
67040000.0000;1667.4220;0.9997;0.0001;0.0001
67240000.0000;1671.5014;0.9997;0.0001;0.0001
67440000.0000;1675.5808;0.9997;0.0001;0.0001
67640000.0000;1679.6602;0.9997;0.0001;0.0001
67840000.0000;1683.7396;0.9997;0.0001;0.0001
68040000.0000;1687.8190;0.9997;0.0001;0.0001
68240000.0000;1691.8984;0.9997;0.0001;0.0001
68440000.0000;1695.9778;0.9997;0.0001;0.0001
68640000.0000;1700.0572;0.9997;0.0001;0.0001
68840000.0000;1704.1366;0.9997;0.0001;0.0001
69040000.0000;1708.2160;0.9997;0.0001;0.0001
69240000.0000;1712.2954;0.9997;0.0001;0.0001
69440000.0000;1716.3748;0.9997;0.0001;0.0001
69640000.0000;1720.4542;0.9997;0.0001;0.0001
69840000.0000;1724.5335;0.9997;0.0001;0.0001
70040000.0000;1728.6129;0.9997;0.0001;0.0001
70240000.0000;1732.6923;0.9997;0.0001;0.0001
70440000.0000;1736.7717;0.9997;0.0001;0.0001
70640000.0000;1740.8511;0.9997;0.0001;0.0001
70840000.0000;1744.9305;0.9997;0.0001;0.0001
71040000.0000;1749.0099;0.9997;0.0001;0.0001
71240000.0000;1753.0893;0.9997;0.0001;0.0001
71440000.0000;1757.1687;0.9997;0.0001;0.0001
71640000.0000;1761.2481;0.9997;0.0001;0.0001
71840000.0000;1765.3275;0.9997;0.0001;0.0001
72040000.0000;1769.4069;0.9997;0.0001;0.0001
72240000.0000;1773.4863;0.9997;0.0001;0.0001
72440000.0000;1777.5657;0.9997;0.0001;0.0001
72640000.0000;1781.6451;0.9997;0.0001;0.0001
72840000.0000;1785.7245;0.9997;0.0001;0.0001
73040000.0000;1789.8039;0.9997;0.0001;0.0001
73240000.0000;1793.8833;0.9997;0.0001;0.0001
73440000.0000;1797.9627;0.9997;0.0001;0.0001
73640000.0000;1802.0421;0.9997;0.0001;0.0001
73840000.0000;1806.1215;0.9997;0.0001;0.0001
74040000.0000;1810.2009;0.9997;0.0001;0.0001
74240000.0000;1814.2802;0.9997;0.0001;0.0001
74440000.0000;1818.3596;0.9997;0.0001;0.0001
74640000.0000;1822.4390;0.9997;0.0001;0.0001
74840000.0000;1826.5184;0.9997;0.0001;0.0001
75040000.0000;1830.5978;0.9997;0.0001;0.0001
75240000.0000;1834.6772;0.9997;0.0001;0.0001
75440000.0000;1838.7566;0.9997;0.0001;0.0001
75640000.0000;1842.8360;0.9997;0.0001;0.0001
75840000.0000;1846.9154;0.9997;0.0001;0.0001
76040000.0000;1850.9948;0.9997;0.0001;0.0001
76240000.0000;1855.0742;0.9997;0.0001;0.0001
76440000.0000;1859.1536;0.9997;0.0001;0.0001
76640000.0000;1863.2330;0.9997;0.0001;0.0001
76840000.0000;1867.3123;0.9997;0.0001;0.0001
77040000.0000;1871.3917;0.9997;0.0001;0.0001
77240000.0000;1875.4711;0.9997;0.0001;0.0001
77440000.0000;1879.5505;0.9997;0.0001;0.0001
77640000.0000;1883.6299;0.9997;0.0001;0.0001
77840000.0000;1887.7093;0.9997;0.0001;0.0001
78040000.0000;1891.7887;0.9997;0.0001;0.0001
78240000.0000;1895.8680;0.9997;0.0001;0.0001
78440000.0000;1899.9474;0.9997;0.0001;0.0001
78640000.0000;1904.0268;0.9997;0.0001;0.0001
78840000.0000;1908.1062;0.9997;0.0001;0.0001
79040000.0000;1912.1856;0.9997;0.0001;0.0001
79240000.0000;1916.2650;0.9997;0.0001;0.0001
79440000.0000;1920.3443;0.9997;0.0001;0.0001
79640000.0000;1924.4237;0.9997;0.0001;0.0001
79840000.0000;1928.5031;0.9997;0.0001;0.0001
80040000.0000;1932.5825;0.9997;0.0001;0.0001
80240000.0000;1936.6619;0.9997;0.0001;0.0001
80440000.0000;1940.7412;0.9997;0.0001;0.0001
80640000.0000;1944.8206;0.9997;0.0001;0.0001
80840000.0000;1948.9000;0.9997;0.0001;0.0001
81040000.0000;1952.9794;0.9997;0.0001;0.0001
81240000.0000;1957.0587;0.9997;0.0001;0.0001
81440000.0000;1961.1381;0.9997;0.0001;0.0001
81640000.0000;1965.2175;0.9997;0.0001;0.0001
81840000.0000;1969.2968;0.9997;0.0001;0.0001
82040000.0000;1973.3762;0.9997;0.0001;0.0001
82240000.0000;1977.4556;0.9997;0.0001;0.0001
82440000.0000;1981.5349;0.9997;0.0001;0.0001
82640000.0000;1985.6143;0.9997;0.0001;0.0001
82840000.0000;1989.6937;0.9997;0.0001;0.0001
83040000.0000;1993.7730;0.9997;0.0001;0.0001
83240000.0000;1997.8431;0.9996;0.0002;0.0002
83440000.0000;2001.7849;0.9986;0.0003;0.0011
83640000.0000;2003.2885;0.9818;0.0003;0.0179
83840000.0000;2003.2889;0.9552;0.0003;0.0446
84040000.0000;2003.2889;0.9285;0.0003;0.0712
84240000.0000;2003.2889;0.9019;0.0003;0.0979
84440000.0000;2003.2889;0.8752;0.0003;0.1245
84640000.0000;2003.2889;0.8486;0.0003;0.1512
84840000.0000;2003.2889;0.8219;0.0003;0.1778
85040000.0000;2003.2889;0.7953;0.0003;0.2045
85240000.0000;2003.2889;0.7686;0.0003;0.2311
85440000.0000;2003.2889;0.7420;0.0003;0.2578
85640000.0000;2003.2889;0.7153;0.0003;0.2844
85840000.0000;2003.2889;0.6887;0.0003;0.3111
86040000.0000;2003.2889;0.6620;0.0003;0.3377
86240000.0000;2003.2889;0.6354;0.0003;0.3644
86440000.0000;2003.2889;0.6087;0.0003;0.3910
86640000.0000;2003.2889;0.5821;0.0003;0.4177
86840000.0000;2003.2889;0.5554;0.0003;0.4443
87040000.0000;2003.2889;0.5288;0.0003;0.4710
87240000.0000;2003.2889;0.5021;0.0003;0.4976
87440000.0000;2003.2889;0.4755;0.0003;0.5243
87640000.0000;2003.2889;0.4488;0.0003;0.5509
87840000.0000;2003.2889;0.4222;0.0003;0.5776
88040000.0000;2003.2889;0.3955;0.0003;0.6042
88240000.0000;2003.2889;0.3689;0.0003;0.6309
88440000.0000;2003.2889;0.3422;0.0003;0.6575
88640000.0000;2003.2889;0.3156;0.0003;0.6842
88840000.0000;2003.2889;0.2889;0.0003;0.7108
89040000.0000;2003.2889;0.2623;0.0003;0.7375
89240000.0000;2003.2889;0.2356;0.0003;0.7641
89440000.0000;2003.2889;0.2090;0.0003;0.7908
89640000.0000;2003.2889;0.1823;0.0003;0.8174
89840000.0000;2003.2889;0.1557;0.0003;0.8441
90040000.0000;2003.2889;0.1290;0.0003;0.8707
90240000.0000;2003.2889;0.1024;0.0003;0.8974
90440000.0000;2003.2889;0.0757;0.0003;0.9240
90640000.0000;2003.2889;0.0491;0.0003;0.9507
90840000.0000;2003.2891;0.0224;0.0003;0.9773
91040000.0000;2003.8850;0.0014;0.0003;0.9983
91240000.0000;2006.6242;0.0008;0.0003;0.9989
91440000.0000;2009.4111;0.0007;0.0003;0.9991
91640000.0000;2012.2058;0.0006;0.0003;0.9992
91840000.0000;2015.0035;0.0005;0.0003;0.9992
92040000.0000;2017.8028;0.0005;0.0003;0.9993
92240000.0000;2020.6029;0.0005;0.0002;0.9993
92440000.0000;2023.4037;0.0004;0.0002;0.9993
92640000.0000;2026.2049;0.0004;0.0002;0.9993
92840000.0000;2029.0065;0.0004;0.0002;0.9994
93040000.0000;2031.8082;0.0004;0.0002;0.9994
93240000.0000;2034.6102;0.0004;0.0002;0.9994
93440000.0000;2037.4123;0.0004;0.0002;0.9994
93640000.0000;2040.2145;0.0003;0.0002;0.9994
93840000.0000;2043.0168;0.0003;0.0002;0.9994
94040000.0000;2045.8192;0.0003;0.0002;0.9994
94240000.0000;2048.6217;0.0003;0.0002;0.9995
94440000.0000;2051.4242;0.0003;0.0002;0.9995
94640000.0000;2054.2268;0.0003;0.0002;0.9995
94840000.0000;2057.0294;0.0003;0.0002;0.9995
95040000.0000;2059.8320;0.0003;0.0002;0.9995
95240000.0000;2062.6347;0.0003;0.0002;0.9995
95440000.0000;2065.4375;0.0003;0.0002;0.9995
95640000.0000;2068.2402;0.0003;0.0002;0.9995
95840000.0000;2071.0430;0.0003;0.0002;0.9995
96040000.0000;2073.8458;0.0003;0.0002;0.9995
96240000.0000;2076.6486;0.0003;0.0002;0.9995
96440000.0000;2079.4514;0.0003;0.0002;0.9995
96640000.0000;2082.2543;0.0003;0.0002;0.9995
96840000.0000;2085.0571;0.0003;0.0002;0.9995
97040000.0000;2087.8600;0.0002;0.0002;0.9995
97240000.0000;2090.6629;0.0002;0.0002;0.9995
97440000.0000;2093.4658;0.0002;0.0002;0.9996
97640000.0000;2096.2687;0.0002;0.0002;0.9996
97840000.0000;2099.0716;0.0002;0.0002;0.9996
98040000.0000;2101.8746;0.0002;0.0002;0.9996
98240000.0000;2104.6775;0.0002;0.0002;0.9996
98440000.0000;2107.4805;0.0002;0.0002;0.9996
98640000.0000;2110.2834;0.0002;0.0002;0.9996
98840000.0000;2113.0864;0.0002;0.0002;0.9996
99040000.0000;2115.8893;0.0002;0.0002;0.9996
99240000.0000;2118.6923;0.0002;0.0002;0.9996
99440000.0000;2121.4953;0.0002;0.0002;0.9996
99640000.0000;2124.2983;0.0002;0.0002;0.9996
99840000.0000;2127.1013;0.0002;0.0002;0.9996
100040000.0000;2128.7831;0.0002;0.0002;0.9996
100240000.0000;2125.9801;0.0002;0.0002;0.9996
100440000.0000;2123.1771;0.0002;0.0002;0.9996
100640000.0000;2120.3741;0.0002;0.0002;0.9996
100840000.0000;2117.5711;0.0002;0.0002;0.9996
101040000.0000;2114.7682;0.0002;0.0002;0.9996
101240000.0000;2111.9652;0.0002;0.0002;0.9996
101440000.0000;2109.1622;0.0002;0.0002;0.9996
101640000.0000;2106.3593;0.0002;0.0002;0.9996
101840000.0000;2103.5563;0.0002;0.0002;0.9996
102040000.0000;2100.7534;0.0002;0.0002;0.9996
102240000.0000;2097.9505;0.0002;0.0002;0.9996
102440000.0000;2095.1476;0.0002;0.0002;0.9996
102640000.0000;2092.3446;0.0002;0.0002;0.9995
102840000.0000;2089.5417;0.0002;0.0002;0.9995
103040000.0000;2086.7389;0.0002;0.0002;0.9995
103240000.0000;2083.9360;0.0003;0.0002;0.9995
103440000.0000;2081.1331;0.0003;0.0002;0.9995
103640000.0000;2078.3303;0.0003;0.0002;0.9995
103840000.0000;2075.5275;0.0003;0.0002;0.9995
104040000.0000;2072.7247;0.0003;0.0002;0.9995
104240000.0000;2069.9219;0.0003;0.0002;0.9995
104440000.0000;2067.1191;0.0003;0.0002;0.9995
104640000.0000;2064.3164;0.0003;0.0002;0.9995
104840000.0000;2061.5136;0.0003;0.0002;0.9995
105040000.0000;2058.7110;0.0003;0.0002;0.9995
105240000.0000;2055.9083;0.0003;0.0002;0.9995
105440000.0000;2053.1057;0.0003;0.0002;0.9995
105640000.0000;2050.3032;0.0003;0.0002;0.9995
105840000.0000;2047.5007;0.0003;0.0002;0.9994
106040000.0000;2044.6982;0.0003;0.0002;0.9994
106240000.0000;2041.8959;0.0003;0.0002;0.9994
106440000.0000;2039.0936;0.0003;0.0002;0.9994
106640000.0000;2036.2914;0.0004;0.0002;0.9994
106840000.0000;2033.4894;0.0004;0.0002;0.9994
107040000.0000;2030.6875;0.0004;0.0002;0.9994
107240000.0000;2027.8858;0.0004;0.0002;0.9994
107440000.0000;2025.0844;0.0004;0.0002;0.9993
107640000.0000;2022.2833;0.0004;0.0002;0.9993
107840000.0000;2019.4828;0.0005;0.0002;0.9993
108040000.0000;2016.6829;0.0005;0.0003;0.9993
108240000.0000;2013.8842;0.0005;0.0003;0.9992
108440000.0000;2011.0874;0.0006;0.0003;0.9991
108640000.0000;2008.2949;0.0007;0.0003;0.9990
108840000.0000;2005.5156;0.0009;0.0003;0.9988
109040000.0000;2003.0490;0.0041;0.0003;0.9956
109240000.0000;2002.7567;0.0281;0.0003;0.9717
109440000.0000;2002.7129;0.0544;0.0003;0.9454
109640000.0000;2002.6939;0.0809;0.0003;0.9188
109840000.0000;2002.6828;0.1075;0.0003;0.8922
110040000.0000;2002.6753;0.1342;0.0003;0.8655
110240000.0000;2002.6696;0.1609;0.0003;0.8389
110440000.0000;2002.6650;0.1876;0.0003;0.8122
110640000.0000;2002.6611;0.2143;0.0003;0.7855
110840000.0000;2002.6576;0.2409;0.0003;0.7588
111040000.0000;2002.6543;0.2676;0.0003;0.7321
111240000.0000;2002.6510;0.2943;0.0003;0.7054
111440000.0000;2002.6477;0.3210;0.0003;0.6787
111640000.0000;2002.6442;0.3477;0.0003;0.6520
111840000.0000;2002.6403;0.3744;0.0003;0.6253
112040000.0000;2002.6358;0.4011;0.0003;0.5986
112240000.0000;2002.6302;0.4278;0.0003;0.5719
112440000.0000;2002.6228;0.4545;0.0003;0.5453
112640000.0000;2002.6120;0.4811;0.0003;0.5186
112840000.0000;2002.5941;0.5077;0.0003;0.4920
113040000.0000;2002.5570;0.5342;0.0003;0.4656
113240000.0000;2002.4383;0.5600;0.0003;0.4398
113440000.0000;2001.5207;0.5796;0.0003;0.4202
113640000.0000;1998.3633;0.5817;0.0003;0.4181
113840000.0000;1994.9373;0.5817;0.0003;0.4181
114040000.0000;1991.5103;0.5817;0.0003;0.4180
114240000.0000;1988.0834;0.5817;0.0003;0.4180
114440000.0000;1984.6564;0.5817;0.0003;0.4180
114640000.0000;1981.2295;0.5817;0.0003;0.4180
114840000.0000;1977.8025;0.5817;0.0003;0.4180
115040000.0000;1974.3755;0.5817;0.0003;0.4180
115240000.0000;1970.9485;0.5817;0.0003;0.4180
115440000.0000;1967.5215;0.5817;0.0003;0.4180
115640000.0000;1964.0945;0.5817;0.0003;0.4180
115840000.0000;1960.6675;0.5817;0.0003;0.4180
116040000.0000;1957.2405;0.5817;0.0003;0.4180
116240000.0000;1953.8135;0.5817;0.0003;0.4180
116440000.0000;1950.3865;0.5817;0.0003;0.4180
116640000.0000;1946.9594;0.5817;0.0003;0.4180
116840000.0000;1943.5324;0.5817;0.0003;0.4180
117040000.0000;1940.1053;0.5817;0.0003;0.4180
117240000.0000;1936.6783;0.5817;0.0003;0.4180
117440000.0000;1933.2512;0.5817;0.0003;0.4180
117640000.0000;1929.8241;0.5817;0.0003;0.4180
117840000.0000;1926.3970;0.5817;0.0004;0.4180
118040000.0000;1922.9699;0.5817;0.0004;0.4180
118240000.0000;1919.5428;0.5817;0.0004;0.4180
118440000.0000;1916.1157;0.5817;0.0004;0.4179
118640000.0000;1912.6886;0.5817;0.0004;0.4179
118840000.0000;1909.2614;0.5817;0.0004;0.4179
119040000.0000;1905.8343;0.5817;0.0004;0.4179
119240000.0000;1902.4071;0.5817;0.0004;0.4179
119440000.0000;1898.9799;0.5817;0.0004;0.4179
119640000.0000;1895.5527;0.5817;0.0004;0.4179
119840000.0000;1892.1255;0.5817;0.0004;0.4179
120040000.0000;1888.6982;0.5817;0.0004;0.4179
120240000.0000;1885.2710;0.5817;0.0004;0.4179
120440000.0000;1881.8437;0.5817;0.0004;0.4179
120640000.0000;1878.4164;0.5817;0.0005;0.4179
120840000.0000;1874.9891;0.5817;0.0005;0.4178
121040000.0000;1871.5618;0.5817;0.0005;0.4178
121240000.0000;1868.1344;0.5817;0.0005;0.4178
121440000.0000;1864.7071;0.5817;0.0005;0.4178
121640000.0000;1861.2797;0.5817;0.0005;0.4178
121840000.0000;1857.8523;0.5817;0.0005;0.4178
122040000.0000;1854.4248;0.5817;0.0005;0.4178
122240000.0000;1850.9974;0.5817;0.0006;0.4178
122440000.0000;1847.5699;0.5817;0.0006;0.4178
122640000.0000;1844.1424;0.5817;0.0006;0.4177
122840000.0000;1840.7148;0.5817;0.0006;0.4177
123040000.0000;1837.2872;0.5817;0.0006;0.4177
123240000.0000;1833.8596;0.5817;0.0006;0.4177
123440000.0000;1830.4320;0.5817;0.0006;0.4177
123640000.0000;1827.0043;0.5817;0.0007;0.4177
123840000.0000;1823.5766;0.5817;0.0007;0.4176
124040000.0000;1820.1488;0.5817;0.0007;0.4176
124240000.0000;1816.7210;0.5817;0.0007;0.4176
124440000.0000;1813.2931;0.5817;0.0008;0.4176
124640000.0000;1809.8652;0.5817;0.0008;0.4175
124840000.0000;1806.4373;0.5817;0.0008;0.4175
125040000.0000;1803.0093;0.5817;0.0008;0.4175
125240000.0000;1799.5812;0.5817;0.0009;0.4174
125440000.0000;1796.1531;0.5817;0.0009;0.4174
125640000.0000;1792.7249;0.5817;0.0009;0.4174
125840000.0000;1789.2967;0.5817;0.0010;0.4173
126040000.0000;1785.8683;0.5817;0.0010;0.4173
126240000.0000;1782.4399;0.5817;0.0011;0.4173
126440000.0000;1779.0114;0.5817;0.0011;0.4172
126640000.0000;1775.5828;0.5817;0.0012;0.4172
126840000.0000;1772.1541;0.5817;0.0012;0.4171
127040000.0000;1768.7253;0.5817;0.0013;0.4170
127240000.0000;1765.2963;0.5817;0.0014;0.4170
127440000.0000;1761.8673;0.5817;0.0014;0.4169
127640000.0000;1758.4380;0.5817;0.0015;0.4168
127840000.0000;1755.0086;0.5817;0.0016;0.4167
128040000.0000;1751.5791;0.5817;0.0017;0.4166
128240000.0000;1748.1493;0.5817;0.0018;0.4165
128440000.0000;1744.7193;0.5817;0.0020;0.4164
128640000.0000;1741.2890;0.5817;0.0021;0.4162
128840000.0000;1737.8584;0.5817;0.0023;0.4160
129040000.0000;1734.4275;0.5817;0.0025;0.4158
129240000.0000;1730.9962;0.5817;0.0027;0.4156
129440000.0000;1727.5644;0.5817;0.0030;0.4153
129640000.0000;1724.1321;0.5817;0.0033;0.4150
129840000.0000;1720.6991;0.5817;0.0037;0.4146
130040000.0000;1717.2653;0.5817;0.0042;0.4141
130240000.0000;1713.8304;0.5817;0.0049;0.4135
130440000.0000;1710.3943;0.5817;0.0057;0.4126
130640000.0000;1706.9564;0.5817;0.0068;0.4115
130840000.0000;1703.5162;0.5817;0.0083;0.4100
131040000.0000;1700.0725;0.5817;0.0106;0.4077
131240000.0000;1696.6236;0.5817;0.0143;0.4040
131440000.0000;1693.1655;0.5817;0.0210;0.3973
131640000.0000;1689.6884;0.5817;0.0366;0.3817
131840000.0000;1686.1522;0.5817;0.0987;0.3196
132040000.0000;1682.3694;0.5817;0.2106;0.2077
132240000.0000;1678.3949;0.5817;0.3218;0.0965
132440000.0000;1674.1985;0.5817;0.3673;0.0510
132640000.0000;1669.9267;0.5817;0.3839;0.0344
132840000.0000;1665.6213;0.5817;0.3924;0.0259
133040000.0000;1661.2970;0.5817;0.3976;0.0207
133240000.0000;1656.9607;0.5817;0.4010;0.0173
133440000.0000;1652.6159;0.5817;0.4035;0.0148
133640000.0000;1648.2649;0.5817;0.4054;0.0129
133840000.0000;1643.9091;0.5817;0.4068;0.0115
134040000.0000;1639.5497;0.5817;0.4080;0.0103
134240000.0000;1635.1871;0.5817;0.4089;0.0094
134440000.0000;1630.8221;0.5817;0.4097;0.0086
134640000.0000;1626.4549;0.5817;0.4104;0.0080
134840000.0000;1622.0859;0.5817;0.4109;0.0074
135040000.0000;1617.7154;0.5817;0.4114;0.0069
135240000.0000;1613.3435;0.5817;0.4119;0.0065
135440000.0000;1608.9705;0.5817;0.4122;0.0061
135640000.0000;1604.5964;0.5817;0.4126;0.0057
135840000.0000;1600.2213;0.5817;0.4129;0.0054
136040000.0000;1595.8454;0.5817;0.4132;0.0052
136240000.0000;1591.4688;0.5817;0.4134;0.0049
136440000.0000;1587.0914;0.5817;0.4136;0.0047
136640000.0000;1582.7134;0.5817;0.4138;0.0045
136840000.0000;1578.3349;0.5817;0.4140;0.0043
137040000.0000;1573.9558;0.5817;0.4142;0.0041
137240000.0000;1569.5762;0.5817;0.4144;0.0040
137440000.0000;1565.1962;0.5817;0.4145;0.0038
137640000.0000;1560.8158;0.5817;0.4146;0.0037
137840000.0000;1556.4349;0.5817;0.4148;0.0036
138040000.0000;1552.0537;0.5817;0.4149;0.0034
138240000.0000;1547.6722;0.5817;0.4150;0.0033
138440000.0000;1543.2904;0.5817;0.4151;0.0032
138640000.0000;1538.9082;0.5817;0.4152;0.0031
138840000.0000;1534.5258;0.5817;0.4153;0.0030
139040000.0000;1530.1431;0.5817;0.4154;0.0029
139240000.0000;1525.7602;0.5817;0.4155;0.0029
139440000.0000;1521.3770;0.5817;0.4155;0.0028
139640000.0000;1516.9936;0.5817;0.4156;0.0027
139840000.0000;1512.6100;0.5817;0.4157;0.0026
140040000.0000;1508.2262;0.5817;0.4157;0.0026
140240000.0000;1503.8423;0.5817;0.4158;0.0025
140440000.0000;1499.4581;0.5817;0.4159;0.0024
140640000.0000;1495.0737;0.5817;0.4159;0.0024
140840000.0000;1490.6892;0.5817;0.4160;0.0023
141040000.0000;1486.3046;0.5817;0.4160;0.0023
141240000.0000;1481.9198;0.5817;0.4161;0.0022
141440000.0000;1477.5348;0.5817;0.4161;0.0022
141640000.0000;1473.1497;0.5817;0.4162;0.0021
141840000.0000;1468.7645;0.5817;0.4162;0.0021
142040000.0000;1464.3791;0.5817;0.4163;0.0021
142240000.0000;1459.9937;0.5817;0.4163;0.0020
142440000.0000;1455.6081;0.5817;0.4163;0.0020
142640000.0000;1451.2224;0.5817;0.4164;0.0019
142840000.0000;1446.8365;0.5817;0.4164;0.0019
143040000.0000;1442.4506;0.5817;0.4164;0.0019
143240000.0000;1438.0646;0.5817;0.4165;0.0018
143440000.0000;1433.6785;0.5817;0.4165;0.0018
143640000.0000;1429.2923;0.5817;0.4165;0.0018
143840000.0000;1424.9060;0.5817;0.4166;0.0017
144040000.0000;1420.5196;0.5817;0.4166;0.0017
144240000.0000;1416.1331;0.5817;0.4166;0.0017
144440000.0000;1411.7466;0.5817;0.4167;0.0017
144640000.0000;1407.3599;0.5817;0.4167;0.0016
144840000.0000;1402.9732;0.5817;0.4167;0.0016
145040000.0000;1398.5865;0.5817;0.4167;0.0016
145240000.0000;1394.1996;0.5817;0.4168;0.0016
145440000.0000;1389.8127;0.5817;0.4168;0.0015
145640000.0000;1385.4257;0.5817;0.4168;0.0015
145840000.0000;1381.0386;0.5817;0.4168;0.0015
146040000.0000;1376.6515;0.5817;0.4168;0.0015
146240000.0000;1372.2643;0.5817;0.4169;0.0014
146440000.0000;1367.8771;0.5817;0.4169;0.0014
146640000.0000;1363.4898;0.5817;0.4169;0.0014
146840000.0000;1359.1024;0.5817;0.4169;0.0014
147040000.0000;1354.7150;0.5817;0.4169;0.0014
147240000.0000;1350.3275;0.5817;0.4170;0.0014
147440000.0000;1345.9400;0.5817;0.4170;0.0013
147640000.0000;1341.5525;0.5817;0.4170;0.0013
147840000.0000;1337.1648;0.5817;0.4170;0.0013
148040000.0000;1332.7772;0.5817;0.4170;0.0013
148240000.0000;1328.3894;0.5817;0.4170;0.0013
148440000.0000;1324.0017;0.5817;0.4171;0.0013
148640000.0000;1319.6139;0.5817;0.4171;0.0012
148840000.0000;1315.2260;0.5817;0.4171;0.0012
149040000.0000;1310.8381;0.5817;0.4171;0.0012
149240000.0000;1306.4502;0.5817;0.4171;0.0012
149440000.0000;1302.0622;0.5817;0.4171;0.0012
149640000.0000;1297.6742;0.5817;0.4171;0.0012
149840000.0000;1293.2861;0.5817;0.4172;0.0012
150040000.0000;1288.8980;0.5817;0.4172;0.0011
150240000.0000;1284.5099;0.5817;0.4172;0.0011
150440000.0000;1280.1217;0.5817;0.4172;0.0011
150640000.0000;1275.7335;0.5817;0.4172;0.0011
150840000.0000;1271.3453;0.5817;0.4172;0.0011
151040000.0000;1266.9570;0.5817;0.4172;0.0011
151240000.0000;1262.5687;0.5817;0.4172;0.0011
151440000.0000;1258.1804;0.5817;0.4173;0.0011
151640000.0000;1253.7920;0.5817;0.4173;0.0010
151840000.0000;1249.4036;0.5817;0.4173;0.0010
152040000.0000;1245.0151;0.5817;0.4173;0.0010
152240000.0000;1240.6267;0.5817;0.4173;0.0010
152440000.0000;1236.2382;0.5817;0.4173;0.0010
152640000.0000;1231.8497;0.5817;0.4173;0.0010
152840000.0000;1227.4611;0.5817;0.4173;0.0010
153040000.0000;1223.0725;0.5817;0.4173;0.0010
153240000.0000;1218.6839;0.5817;0.4173;0.0010
153440000.0000;1214.2953;0.5817;0.4174;0.0010
153640000.0000;1209.9066;0.5817;0.4174;0.0010
153840000.0000;1205.5179;0.5817;0.4174;0.0009
154040000.0000;1201.1292;0.5817;0.4174;0.0009
154240000.0000;1196.7405;0.5817;0.4174;0.0009
154440000.0000;1192.3517;0.5817;0.4174;0.0009
154640000.0000;1187.9629;0.5817;0.4174;0.0009
154840000.0000;1183.5741;0.5817;0.4174;0.0009
155040000.0000;1179.1853;0.5817;0.4174;0.0009
155240000.0000;1174.7964;0.5817;0.4174;0.0009
155440000.0000;1170.4075;0.5817;0.4174;0.0009
155640000.0000;1166.0186;0.5817;0.4174;0.0009
155840000.0000;1161.6297;0.5817;0.4174;0.0009
156040000.0000;1157.2407;0.5817;0.4175;0.0009
156240000.0000;1152.8518;0.5817;0.4175;0.0008
156440000.0000;1148.4628;0.5817;0.4175;0.0008
156640000.0000;1144.0738;0.5817;0.4175;0.0008
156840000.0000;1139.6847;0.5817;0.4175;0.0008
157040000.0000;1135.2957;0.5817;0.4175;0.0008
157240000.0000;1130.9066;0.5817;0.4175;0.0008
157440000.0000;1126.5175;0.5817;0.4175;0.0008
157640000.0000;1122.1284;0.5817;0.4175;0.0008
157840000.0000;1117.7393;0.5817;0.4175;0.0008
158040000.0000;1113.3502;0.5817;0.4175;0.0008
158240000.0000;1108.9610;0.5817;0.4175;0.0008
158440000.0000;1104.5718;0.5817;0.4175;0.0008
158640000.0000;1100.1826;0.5817;0.4175;0.0008
158840000.0000;1095.7934;0.5817;0.4175;0.0008
159040000.0000;1091.4042;0.5817;0.4175;0.0008
159240000.0000;1087.0150;0.5817;0.4176;0.0008
159440000.0000;1082.6257;0.5817;0.4176;0.0007
159640000.0000;1078.2364;0.5817;0.4176;0.0007
159840000.0000;1073.8471;0.5817;0.4176;0.0007
160040000.0000;1069.4578;0.5817;0.4176;0.0007
160240000.0000;1065.0685;0.5817;0.4176;0.0007
160440000.0000;1060.6791;0.5817;0.4176;0.0007
160640000.0000;1056.2898;0.5817;0.4176;0.0007
160840000.0000;1051.9004;0.5817;0.4176;0.0007
161040000.0000;1047.5110;0.5817;0.4176;0.0007
161240000.0000;1043.1216;0.5817;0.4176;0.0007
161440000.0000;1038.7322;0.5817;0.4176;0.0007
161640000.0000;1034.3428;0.5817;0.4176;0.0007
161840000.0000;1029.9534;0.5817;0.4176;0.0007
162040000.0000;1025.5639;0.5817;0.4176;0.0007
162240000.0000;1021.1744;0.5817;0.4176;0.0007
162440000.0000;1016.7849;0.5817;0.4176;0.0007
162640000.0000;1012.3955;0.5817;0.4176;0.0007
162840000.0000;1008.0059;0.5817;0.4176;0.0007
163040000.0000;1003.6164;0.5817;0.4176;0.0007
163240000.0000;999.2269;0.5817;0.4176;0.0007
163440000.0000;994.8373;0.5817;0.4177;0.0007
163640000.0000;990.4478;0.5817;0.4177;0.0006
163840000.0000;986.0582;0.5817;0.4177;0.0006
164040000.0000;981.6686;0.5817;0.4177;0.0006
164240000.0000;977.2790;0.5817;0.4177;0.0006
164440000.0000;972.8894;0.5817;0.4177;0.0006
164640000.0000;968.4998;0.5817;0.4177;0.0006
164840000.0000;964.1102;0.5817;0.4177;0.0006
165040000.0000;959.7206;0.5817;0.4177;0.0006
165240000.0000;955.3309;0.5817;0.4177;0.0006
165440000.0000;950.9412;0.5817;0.4177;0.0006
165640000.0000;946.5516;0.5817;0.4177;0.0006
165840000.0000;942.1619;0.5817;0.4177;0.0006
166040000.0000;937.7722;0.5817;0.4177;0.0006
166240000.0000;933.3825;0.5817;0.4177;0.0006
166440000.0000;928.9928;0.5817;0.4177;0.0006
166640000.0000;924.6031;0.5817;0.4177;0.0006
166840000.0000;920.2133;0.5817;0.4177;0.0006
167040000.0000;915.8236;0.5817;0.4177;0.0006
167240000.0000;911.4338;0.5817;0.4177;0.0006
167440000.0000;907.0441;0.5817;0.4177;0.0006
167640000.0000;902.6543;0.5817;0.4177;0.0006
167840000.0000;898.2645;0.5817;0.4177;0.0006
168040000.0000;893.8747;0.5817;0.4177;0.0006
168240000.0000;889.4849;0.5817;0.4177;0.0006
168440000.0000;885.0951;0.5817;0.4177;0.0006
168640000.0000;880.7053;0.5817;0.4177;0.0006
168840000.0000;876.3155;0.5817;0.4177;0.0006
169040000.0000;871.9256;0.5817;0.4177;0.0006
169240000.0000;867.5358;0.5817;0.4178;0.0006
169440000.0000;863.1459;0.5817;0.4178;0.0005
169640000.0000;858.7561;0.5817;0.4178;0.0005
169840000.0000;854.3662;0.5817;0.4178;0.0005
170040000.0000;849.9763;0.5817;0.4178;0.0005
170240000.0000;845.5864;0.5817;0.4178;0.0005
170440000.0000;841.1966;0.5817;0.4178;0.0005
170640000.0000;836.8067;0.5817;0.4178;0.0005
170840000.0000;832.4167;0.5817;0.4178;0.0005
171040000.0000;828.0268;0.5817;0.4178;0.0005
171240000.0000;823.6369;0.5817;0.4178;0.0005
171440000.0000;819.2470;0.5817;0.4178;0.0005
171640000.0000;814.8570;0.5817;0.4178;0.0005
171840000.0000;810.4671;0.5817;0.4178;0.0005
172040000.0000;806.0771;0.5817;0.4178;0.0005
172240000.0000;801.6872;0.5817;0.4178;0.0005
172440000.0000;797.2972;0.5817;0.4178;0.0005
172640000.0000;792.9072;0.5817;0.4178;0.0005
172840000.0000;788.5172;0.5817;0.4178;0.0005
173040000.0000;784.1272;0.5817;0.4178;0.0005
173240000.0000;779.7372;0.5817;0.4178;0.0005
173440000.0000;775.3472;0.5817;0.4178;0.0005
173640000.0000;770.9572;0.5817;0.4178;0.0005
173840000.0000;766.5672;0.5817;0.4178;0.0005
174040000.0000;762.1772;0.5817;0.4178;0.0005
174240000.0000;757.7871;0.5817;0.4178;0.0005
174440000.0000;753.3971;0.5817;0.4178;0.0005
174640000.0000;749.0070;0.5817;0.4178;0.0005
174840000.0000;744.6170;0.5817;0.4178;0.0005
175040000.0000;740.2269;0.5817;0.4178;0.0005
175240000.0000;735.8369;0.5817;0.4178;0.0005
175440000.0000;731.4468;0.5817;0.4178;0.0005
175640000.0000;727.0567;0.5817;0.4178;0.0005
175840000.0000;722.6666;0.5817;0.4178;0.0005
176040000.0000;718.2765;0.5817;0.4178;0.0005
176240000.0000;713.8864;0.5817;0.4178;0.0005
176440000.0000;709.4963;0.5817;0.4178;0.0005
176640000.0000;705.1062;0.5817;0.4178;0.0005
176840000.0000;700.7161;0.5817;0.4178;0.0005
177040000.0000;696.3260;0.5817;0.4178;0.0005
177240000.0000;691.9358;0.5817;0.4178;0.0005
177440000.0000;687.5457;0.5817;0.4178;0.0005
177640000.0000;683.1556;0.5817;0.4178;0.0005
177840000.0000;678.7654;0.5817;0.4178;0.0004
178040000.0000;674.3753;0.5817;0.4179;0.0004
178240000.0000;669.9851;0.5817;0.4179;0.0004
178440000.0000;665.5949;0.5817;0.4179;0.0004
178640000.0000;661.2048;0.5817;0.4179;0.0004
178840000.0000;656.8146;0.5817;0.4179;0.0004
179040000.0000;652.4244;0.5817;0.4179;0.0004
179240000.0000;648.0342;0.5817;0.4179;0.0004
179440000.0000;643.6440;0.5817;0.4179;0.0004
179640000.0000;639.2538;0.5817;0.4179;0.0004
179840000.0000;634.8636;0.5817;0.4179;0.0004
180040000.0000;630.4734;0.5817;0.4179;0.0004
180240000.0000;626.0832;0.5817;0.4179;0.0004
180440000.0000;621.6930;0.5817;0.4179;0.0004
180640000.0000;617.3028;0.5817;0.4179;0.0004
180840000.0000;612.9126;0.5817;0.4179;0.0004
181040000.0000;608.5223;0.5817;0.4179;0.0004
181240000.0000;604.1321;0.5817;0.4179;0.0004
181440000.0000;599.7418;0.5817;0.4179;0.0004
181640000.0000;595.3516;0.5817;0.4179;0.0004
181840000.0000;590.9613;0.5817;0.4179;0.0004
182040000.0000;586.5711;0.5817;0.4179;0.0004
182240000.0000;582.1808;0.5817;0.4179;0.0004
182440000.0000;577.7905;0.5817;0.4179;0.0004
182640000.0000;573.4003;0.5817;0.4179;0.0004
182840000.0000;569.0100;0.5817;0.4179;0.0004
183040000.0000;564.6197;0.5817;0.4179;0.0004
183240000.0000;560.2294;0.5817;0.4179;0.0004
183440000.0000;555.8391;0.5817;0.4179;0.0004
183640000.0000;551.4488;0.5817;0.4179;0.0004
183840000.0000;547.0585;0.5817;0.4179;0.0004
184040000.0000;542.6682;0.5817;0.4179;0.0004
184240000.0000;538.2779;0.5817;0.4179;0.0004
184440000.0000;533.8876;0.5817;0.4179;0.0004
184640000.0000;529.4973;0.5817;0.4179;0.0004
184840000.0000;525.1070;0.5817;0.4179;0.0004
185040000.0000;520.7167;0.5817;0.4179;0.0004
185240000.0000;516.3263;0.5817;0.4179;0.0004
185440000.0000;511.9360;0.5817;0.4179;0.0004
185640000.0000;507.5456;0.5817;0.4179;0.0004
185840000.0000;503.1553;0.5817;0.4179;0.0004
186040000.0000;498.7650;0.5817;0.4179;0.0004
186240000.0000;494.3746;0.5817;0.4179;0.0004
186440000.0000;489.9842;0.5817;0.4179;0.0004
186640000.0000;485.5939;0.5817;0.4179;0.0004
186840000.0000;481.2035;0.5817;0.4179;0.0004
187040000.0000;476.8132;0.5817;0.4179;0.0004
187240000.0000;472.4228;0.5817;0.4179;0.0004
187440000.0000;468.0324;0.5817;0.4179;0.0004
187640000.0000;463.6420;0.5817;0.4179;0.0004
187840000.0000;459.2516;0.5817;0.4179;0.0004
188040000.0000;454.8613;0.5817;0.4179;0.0004
188240000.0000;450.4709;0.5817;0.4179;0.0004
188440000.0000;446.0805;0.5817;0.4179;0.0004
188640000.0000;441.6901;0.5817;0.4179;0.0004
188840000.0000;437.2997;0.5817;0.4179;0.0004
189040000.0000;432.9093;0.5817;0.4179;0.0004
189240000.0000;428.5189;0.5817;0.4179;0.0004
189440000.0000;424.1284;0.5817;0.4179;0.0004
189640000.0000;419.7380;0.5817;0.4179;0.0004
189840000.0000;415.3476;0.5817;0.4179;0.0004
190040000.0000;410.9572;0.5817;0.4179;0.0004
190240000.0000;406.5668;0.5817;0.4179;0.0004
190440000.0000;402.1763;0.5817;0.4179;0.0004
190640000.0000;397.7859;0.5817;0.4179;0.0004
190840000.0000;393.3955;0.5817;0.4179;0.0003
191040000.0000;389.0050;0.5817;0.4179;0.0003
191240000.0000;384.6146;0.5817;0.4179;0.0003
191440000.0000;380.2241;0.5817;0.4179;0.0003
191640000.0000;375.8337;0.5817;0.4179;0.0003
191840000.0000;371.4432;0.5817;0.4179;0.0003
192040000.0000;367.0527;0.5817;0.4179;0.0003
192240000.0000;362.6623;0.5817;0.4179;0.0003
192440000.0000;358.2718;0.5817;0.4179;0.0003
192640000.0000;353.8814;0.5817;0.4180;0.0003
192840000.0000;349.4909;0.5817;0.4180;0.0003
193040000.0000;345.1004;0.5817;0.4180;0.0003
193240000.0000;340.7099;0.5817;0.4180;0.0003
193440000.0000;336.3194;0.5817;0.4180;0.0003
193640000.0000;331.9290;0.5817;0.4180;0.0003
193840000.0000;327.5385;0.5817;0.4180;0.0003
194040000.0000;323.1480;0.5817;0.4180;0.0003
194240000.0000;318.7575;0.5817;0.4180;0.0003
194440000.0000;314.3670;0.5817;0.4180;0.0003
194640000.0000;309.9765;0.5817;0.4180;0.0003
194840000.0000;305.5860;0.5817;0.4180;0.0003
195040000.0000;301.1955;0.5817;0.4180;0.0003
195240000.0000;296.8050;0.5817;0.4180;0.0003
200033480.0000;293.8853;0.5817;0.4180;0.0003
200233480.0000;298.2758;0.5817;0.4180;0.0003
200433480.0000;302.6663;0.5817;0.4180;0.0003
200633480.0000;307.0568;0.5817;0.4180;0.0003
200833480.0000;311.4474;0.5817;0.4180;0.0003
201033480.0000;315.8379;0.5817;0.4180;0.0003
201233480.0000;320.2284;0.5817;0.4180;0.0003
201433480.0000;324.6189;0.5817;0.4180;0.0003
201633480.0000;329.0094;0.5817;0.4180;0.0003
201833480.0000;333.3999;0.5817;0.4180;0.0003
202033480.0000;337.7903;0.5817;0.4180;0.0003
202233480.0000;342.1808;0.5817;0.4180;0.0003
202433480.0000;346.5713;0.5817;0.4179;0.0003
202633480.0000;350.9618;0.5817;0.4179;0.0003
202833480.0000;355.3523;0.5817;0.4179;0.0003
203033480.0000;359.7428;0.5817;0.4179;0.0003
203233480.0000;364.1332;0.5817;0.4179;0.0003
203433480.0000;368.5237;0.5817;0.4179;0.0003
203633480.0000;372.9142;0.5817;0.4179;0.0003
203833480.0000;377.3046;0.5817;0.4179;0.0003
204033480.0000;381.6951;0.5817;0.4179;0.0003
204233480.0000;386.0855;0.5817;0.4179;0.0003
204433480.0000;390.4760;0.5817;0.4179;0.0003
204633480.0000;394.8664;0.5817;0.4179;0.0003
204833480.0000;399.2569;0.5817;0.4179;0.0004
205033480.0000;403.6473;0.5817;0.4179;0.0004
205233480.0000;408.0377;0.5817;0.4179;0.0004
205433480.0000;412.4282;0.5817;0.4179;0.0004
205633480.0000;416.8186;0.5817;0.4179;0.0004
205833480.0000;421.2090;0.5817;0.4179;0.0004
206033480.0000;425.5994;0.5817;0.4179;0.0004
206233480.0000;429.9899;0.5817;0.4179;0.0004
206433480.0000;434.3803;0.5817;0.4179;0.0004
206633480.0000;438.7707;0.5817;0.4179;0.0004
206833480.0000;443.1611;0.5817;0.4179;0.0004
207033480.0000;447.5515;0.5817;0.4179;0.0004
207233480.0000;451.9419;0.5817;0.4179;0.0004
207433480.0000;456.3323;0.5817;0.4179;0.0004
207633480.0000;460.7227;0.5817;0.4179;0.0004
207833480.0000;465.1130;0.5817;0.4179;0.0004
208033480.0000;469.5034;0.5817;0.4179;0.0004
208233480.0000;473.8938;0.5817;0.4179;0.0004
208433480.0000;478.2842;0.5817;0.4179;0.0004
208633480.0000;482.6745;0.5817;0.4179;0.0004
208833480.0000;487.0649;0.5817;0.4179;0.0004
209033480.0000;491.4553;0.5817;0.4179;0.0004
209233480.0000;495.8456;0.5817;0.4179;0.0004
209433480.0000;500.2360;0.5817;0.4179;0.0004
209633480.0000;504.6263;0.5817;0.4179;0.0004
209833480.0000;509.0166;0.5817;0.4179;0.0004
210033480.0000;513.4070;0.5817;0.4179;0.0004
210233480.0000;517.7973;0.5817;0.4179;0.0004
210433480.0000;522.1876;0.5817;0.4179;0.0004
210633480.0000;526.5780;0.5817;0.4179;0.0004
210833480.0000;530.9683;0.5817;0.4179;0.0004
211033480.0000;535.3586;0.5817;0.4179;0.0004
211233480.0000;539.7489;0.5817;0.4179;0.0004
211433480.0000;544.1392;0.5817;0.4179;0.0004
211633480.0000;548.5295;0.5817;0.4179;0.0004
211833480.0000;552.9198;0.5817;0.4179;0.0004
212033480.0000;557.3101;0.5817;0.4179;0.0004
212233480.0000;561.7004;0.5817;0.4179;0.0004
212433480.0000;566.0907;0.5817;0.4179;0.0004
212633480.0000;570.4809;0.5817;0.4179;0.0004
212833480.0000;574.8712;0.5817;0.4179;0.0004
213033480.0000;579.2615;0.5817;0.4179;0.0004
213233480.0000;583.6517;0.5817;0.4179;0.0004
213433480.0000;588.0420;0.5817;0.4179;0.0004
213633480.0000;592.4323;0.5817;0.4179;0.0004
213833480.0000;596.8225;0.5817;0.4179;0.0004
214033480.0000;601.2127;0.5817;0.4179;0.0004
214233480.0000;605.6030;0.5817;0.4179;0.0004
214433480.0000;609.9932;0.5817;0.4179;0.0004
214633480.0000;614.3834;0.5817;0.4179;0.0004
214833480.0000;618.7737;0.5817;0.4179;0.0004
215033480.0000;623.1639;0.5817;0.4179;0.0004
215233480.0000;627.5541;0.5817;0.4179;0.0004
215433480.0000;631.9443;0.5817;0.4178;0.0004
215633480.0000;636.3345;0.5817;0.4178;0.0004
215833480.0000;640.7247;0.5817;0.4178;0.0004
216033480.0000;645.1149;0.5817;0.4178;0.0004
216233480.0000;649.5051;0.5817;0.4178;0.0004
216433480.0000;653.8952;0.5817;0.4178;0.0004
216633480.0000;658.2854;0.5817;0.4178;0.0004
216833480.0000;662.6756;0.5817;0.4178;0.0004
217033480.0000;667.0657;0.5817;0.4178;0.0004
217233480.0000;671.4559;0.5817;0.4178;0.0004
217433480.0000;675.8460;0.5817;0.4178;0.0004
217633480.0000;680.2362;0.5817;0.4178;0.0005
217833480.0000;684.6263;0.5817;0.4178;0.0005
218033480.0000;689.0164;0.5817;0.4178;0.0005
218233480.0000;693.4066;0.5817;0.4178;0.0005
218433480.0000;697.7967;0.5817;0.4178;0.0005
218633480.0000;702.1868;0.5817;0.4178;0.0005
218833480.0000;706.5769;0.5817;0.4178;0.0005
219033480.0000;710.9670;0.5817;0.4178;0.0005
219233480.0000;715.3571;0.5817;0.4178;0.0005
219433480.0000;719.7472;0.5817;0.4178;0.0005
219633480.0000;724.1373;0.5817;0.4178;0.0005
219833480.0000;728.5273;0.5817;0.4178;0.0005
220033480.0000;732.9174;0.5817;0.4178;0.0005
220233480.0000;737.3075;0.5817;0.4178;0.0005
220433480.0000;741.6975;0.5817;0.4178;0.0005
220633480.0000;746.0876;0.5817;0.4178;0.0005
220833480.0000;750.4776;0.5817;0.4178;0.0005
221033480.0000;754.8676;0.5817;0.4178;0.0005
221233480.0000;759.2577;0.5817;0.4178;0.0005
221433480.0000;763.6477;0.5817;0.4178;0.0005
221633480.0000;768.0377;0.5817;0.4178;0.0005
221833480.0000;772.4277;0.5817;0.4178;0.0005
222033480.0000;776.8177;0.5817;0.4178;0.0005
222233480.0000;781.2077;0.5817;0.4178;0.0005
222433480.0000;785.5977;0.5817;0.4178;0.0005
222633480.0000;789.9877;0.5817;0.4178;0.0005
222833480.0000;794.3776;0.5817;0.4178;0.0005
223033480.0000;798.7676;0.5817;0.4178;0.0005
223233480.0000;803.1576;0.5817;0.4178;0.0005
223433480.0000;807.5475;0.5817;0.4178;0.0005
223633480.0000;811.9374;0.5817;0.4178;0.0005
223833480.0000;816.3274;0.5817;0.4178;0.0005
224033480.0000;820.7173;0.5817;0.4178;0.0005
224233480.0000;825.1072;0.5817;0.4177;0.0005
224433480.0000;829.4971;0.5817;0.4177;0.0005
224633480.0000;833.8870;0.5817;0.4177;0.0005
224833480.0000;838.2769;0.5817;0.4177;0.0005
225033480.0000;842.6668;0.5817;0.4177;0.0005
225233480.0000;847.0567;0.5817;0.4177;0.0005
225433480.0000;851.4465;0.5817;0.4177;0.0005
225633480.0000;855.8364;0.5817;0.4177;0.0005
225833480.0000;860.2262;0.5817;0.4177;0.0005
226033480.0000;864.6161;0.5817;0.4177;0.0006
226233480.0000;869.0059;0.5817;0.4177;0.0006
226433480.0000;873.3957;0.5817;0.4177;0.0006
226633480.0000;877.7855;0.5817;0.4177;0.0006
226833480.0000;882.1753;0.5817;0.4177;0.0006
227033480.0000;886.5651;0.5817;0.4177;0.0006
227233480.0000;890.9549;0.5817;0.4177;0.0006
227433480.0000;895.3447;0.5817;0.4177;0.0006
227633480.0000;899.7345;0.5817;0.4177;0.0006
227833480.0000;904.1242;0.5817;0.4177;0.0006
228033480.0000;908.5140;0.5817;0.4177;0.0006
228233480.0000;912.9037;0.5817;0.4177;0.0006
228433480.0000;917.2934;0.5817;0.4177;0.0006
228633480.0000;921.6832;0.5817;0.4177;0.0006
228833480.0000;926.0729;0.5817;0.4177;0.0006
229033480.0000;930.4626;0.5817;0.4177;0.0006
229233480.0000;934.8523;0.5817;0.4177;0.0006
229433480.0000;939.2419;0.5817;0.4177;0.0006
229633480.0000;943.6316;0.5817;0.4177;0.0006
229833480.0000;948.0213;0.5817;0.4177;0.0006
230033480.0000;952.4109;0.5817;0.4177;0.0006
230233480.0000;956.8006;0.5817;0.4177;0.0006
230433480.0000;961.1902;0.5817;0.4176;0.0006
230633480.0000;965.5798;0.5817;0.4176;0.0006
230833480.0000;969.9694;0.5817;0.4176;0.0006
231033480.0000;974.3590;0.5817;0.4176;0.0006
231233480.0000;978.7486;0.5817;0.4176;0.0006
231433480.0000;983.1381;0.5817;0.4176;0.0006
231633480.0000;987.5277;0.5817;0.4176;0.0006
231833480.0000;991.9173;0.5817;0.4176;0.0007
232033480.0000;996.3068;0.5817;0.4176;0.0007
232233480.0000;1000.6963;0.5817;0.4176;0.0007
232433480.0000;1005.0858;0.5817;0.4176;0.0007
232633480.0000;1009.4753;0.5817;0.4176;0.0007
232833480.0000;1013.8648;0.5817;0.4176;0.0007
233033480.0000;1018.2543;0.5817;0.4176;0.0007
233233480.0000;1022.6437;0.5817;0.4176;0.0007
233433480.0000;1027.0332;0.5817;0.4176;0.0007
233633480.0000;1031.4226;0.5817;0.4176;0.0007
233833480.0000;1035.8120;0.5817;0.4176;0.0007
234033480.0000;1040.2014;0.5817;0.4176;0.0007
234233480.0000;1044.5908;0.5817;0.4176;0.0007
234433480.0000;1048.9802;0.5817;0.4176;0.0007
234633480.0000;1053.3695;0.5817;0.4176;0.0007
234833480.0000;1057.7589;0.5817;0.4176;0.0007
235033480.0000;1062.1482;0.5817;0.4175;0.0007
235233480.0000;1066.5375;0.5817;0.4175;0.0007
235433480.0000;1070.9268;0.5817;0.4175;0.0007
235633480.0000;1075.3161;0.5817;0.4175;0.0007
235833480.0000;1079.7053;0.5817;0.4175;0.0007
236033480.0000;1084.0946;0.5817;0.4175;0.0008
236233480.0000;1088.4838;0.5817;0.4175;0.0008
236433480.0000;1092.8730;0.5817;0.4175;0.0008
236633480.0000;1097.2622;0.5817;0.4175;0.0008
236833480.0000;1101.6514;0.5817;0.4175;0.0008
237033480.0000;1106.0406;0.5817;0.4175;0.0008
237233480.0000;1110.4297;0.5817;0.4175;0.0008
237433480.0000;1114.8189;0.5817;0.4175;0.0008
237633480.0000;1119.2080;0.5817;0.4175;0.0008
237833480.0000;1123.5971;0.5817;0.4175;0.0008
238033480.0000;1127.9861;0.5817;0.4175;0.0008
238233480.0000;1132.3752;0.5817;0.4175;0.0008
238433480.0000;1136.7642;0.5817;0.4174;0.0008
238633480.0000;1141.1532;0.5817;0.4174;0.0008
238833480.0000;1145.5422;0.5817;0.4174;0.0008
239033480.0000;1149.9312;0.5817;0.4174;0.0008
239233480.0000;1154.3202;0.5817;0.4174;0.0009
239433480.0000;1158.7091;0.5817;0.4174;0.0009
239633480.0000;1163.0980;0.5817;0.4174;0.0009
239833480.0000;1167.4869;0.5817;0.4174;0.0009
240033480.0000;1171.8758;0.5817;0.4174;0.0009
240233480.0000;1176.2646;0.5817;0.4174;0.0009
240433480.0000;1180.6534;0.5817;0.4174;0.0009
240633480.0000;1185.0422;0.5817;0.4174;0.0009
240833480.0000;1189.4310;0.5817;0.4174;0.0009
241033480.0000;1193.8198;0.5817;0.4173;0.0009
241233480.0000;1198.2085;0.5817;0.4173;0.0009
241433480.0000;1202.5972;0.5817;0.4173;0.0009
241633480.0000;1206.9859;0.5817;0.4173;0.0009
241833480.0000;1211.3745;0.5817;0.4173;0.0010
242033480.0000;1215.7632;0.5817;0.4173;0.0010
242233480.0000;1220.1518;0.5817;0.4173;0.0010
242433480.0000;1224.5403;0.5817;0.4173;0.0010
242633480.0000;1228.9289;0.5817;0.4173;0.0010
242833480.0000;1233.3174;0.5817;0.4173;0.0010
243033480.0000;1237.7059;0.5817;0.4173;0.0010
243233480.0000;1242.0943;0.5817;0.4172;0.0010
243433480.0000;1246.4828;0.5817;0.4172;0.0010
243633480.0000;1250.8712;0.5817;0.4172;0.0010
243833480.0000;1255.2595;0.5817;0.4172;0.0011
244033480.0000;1259.6479;0.5817;0.4172;0.0011
244233480.0000;1264.0362;0.5817;0.4172;0.0011
244433480.0000;1268.4244;0.5817;0.4172;0.0011
244633480.0000;1272.8127;0.5817;0.4172;0.0011
244833480.0000;1277.2009;0.5817;0.4172;0.0011
245033480.0000;1281.5890;0.5817;0.4171;0.0011
245233480.0000;1285.9772;0.5817;0.4171;0.0011
245433480.0000;1290.3652;0.5817;0.4171;0.0011
245633480.0000;1294.7533;0.5817;0.4171;0.0012
245833480.0000;1299.1413;0.5817;0.4171;0.0012
246033480.0000;1303.5293;0.5817;0.4171;0.0012
246233480.0000;1307.9172;0.5817;0.4171;0.0012
246433480.0000;1312.3051;0.5817;0.4171;0.0012
246633480.0000;1316.6930;0.5817;0.4170;0.0012
246833480.0000;1321.0808;0.5817;0.4170;0.0012
247033480.0000;1325.4685;0.5817;0.4170;0.0013
247233480.0000;1329.8562;0.5817;0.4170;0.0013
247433480.0000;1334.2439;0.5817;0.4170;0.0013
247633480.0000;1338.6315;0.5817;0.4170;0.0013
247833480.0000;1343.0191;0.5817;0.4169;0.0013
248033480.0000;1347.4066;0.5817;0.4169;0.0013
248233480.0000;1351.7941;0.5817;0.4169;0.0014
248433480.0000;1356.1815;0.5817;0.4169;0.0014
248633480.0000;1360.5689;0.5817;0.4169;0.0014
248833480.0000;1364.9562;0.5817;0.4169;0.0014
249033480.0000;1369.3434;0.5817;0.4168;0.0014
249233480.0000;1373.7306;0.5817;0.4168;0.0015
249433480.0000;1378.1178;0.5817;0.4168;0.0015
249633480.0000;1382.5048;0.5817;0.4168;0.0015
249833480.0000;1386.8918;0.5817;0.4167;0.0015
250033480.0000;1391.2788;0.5817;0.4167;0.0015
250233480.0000;1395.6656;0.5817;0.4167;0.0016
250433480.0000;1400.0524;0.5817;0.4167;0.0016
250633480.0000;1404.4391;0.5817;0.4166;0.0016
250833480.0000;1408.8258;0.5817;0.4166;0.0016
251033480.0000;1413.2124;0.5817;0.4166;0.0017
251233480.0000;1417.5988;0.5817;0.4166;0.0017
251433480.0000;1421.9853;0.5817;0.4165;0.0017
251633480.0000;1426.3716;0.5817;0.4165;0.0018
251833480.0000;1430.7578;0.5817;0.4165;0.0018
252033480.0000;1435.1440;0.5817;0.4164;0.0018
252233480.0000;1439.5300;0.5817;0.4164;0.0018
252433480.0000;1443.9160;0.5817;0.4164;0.0019
252633480.0000;1448.3018;0.5817;0.4163;0.0019
252833480.0000;1452.6875;0.5817;0.4163;0.0020
253033480.0000;1457.0732;0.5817;0.4163;0.0020
253233480.0000;1461.4587;0.5817;0.4162;0.0020
253433480.0000;1465.8441;0.5817;0.4162;0.0021
253633480.0000;1470.2294;0.5817;0.4161;0.0021
253833480.0000;1474.6145;0.5817;0.4161;0.0022
254033480.0000;1478.9995;0.5817;0.4161;0.0022
254233480.0000;1483.3844;0.5817;0.4160;0.0023
254433480.0000;1487.7691;0.5817;0.4160;0.0023
254633480.0000;1492.1537;0.5817;0.4159;0.0024
254833480.0000;1496.5381;0.5817;0.4159;0.0024
255033480.0000;1500.9224;0.5817;0.4158;0.0025
255233480.0000;1505.3064;0.5817;0.4157;0.0025
255433480.0000;1509.6903;0.5817;0.4157;0.0026
255633480.0000;1514.0740;0.5817;0.4156;0.0027
255833480.0000;1518.4575;0.5817;0.4155;0.0027
256033480.0000;1522.8408;0.5817;0.4155;0.0028
256233480.0000;1527.2239;0.5817;0.4154;0.0029
256433480.0000;1531.6067;0.5817;0.4153;0.0030
256633480.0000;1535.9892;0.5817;0.4152;0.0031
256833480.0000;1540.3715;0.5817;0.4151;0.0032
257033480.0000;1544.7535;0.5817;0.4150;0.0033
257233480.0000;1549.1352;0.5817;0.4149;0.0034
257433480.0000;1553.5166;0.5817;0.4148;0.0035
257633480.0000;1557.8976;0.5817;0.4147;0.0036
257833480.0000;1562.2783;0.5817;0.4145;0.0037
258033480.0000;1566.6586;0.5817;0.4144;0.0039
258233480.0000;1571.0384;0.5817;0.4142;0.0040
258433480.0000;1575.4178;0.5817;0.4141;0.0042
258633480.0000;1579.7966;0.5817;0.4139;0.0044
258833480.0000;1584.1750;0.5817;0.4137;0.0045
259033480.0000;1588.5527;0.5817;0.4135;0.0048
259233480.0000;1592.9298;0.5817;0.4133;0.0050
259433480.0000;1597.3062;0.5817;0.4130;0.0052
259633480.0000;1601.6818;0.5817;0.4127;0.0055
259833480.0000;1606.0565;0.5817;0.4124;0.0058
260033480.0000;1610.4302;0.5817;0.4121;0.0062
260233480.0000;1614.8029;0.5817;0.4117;0.0066
260433480.0000;1619.1743;0.5817;0.4112;0.0070
260633480.0000;1623.5442;0.5817;0.4107;0.0076
260833480.0000;1627.9126;0.5817;0.4101;0.0082
261033480.0000;1632.2790;0.5817;0.4094;0.0089
261233480.0000;1636.6433;0.5817;0.4086;0.0097
261433480.0000;1641.0048;0.5817;0.4076;0.0107
261633480.0000;1645.3631;0.5817;0.4063;0.0119
261833480.0000;1649.7173;0.5817;0.4048;0.0135
262033480.0000;1654.0664;0.5817;0.4027;0.0155
262233480.0000;1658.4087;0.5817;0.4000;0.0183
262433480.0000;1662.7415;0.5817;0.3961;0.0222
262633480.0000;1667.0604;0.5817;0.3901;0.0282
262833480.0000;1671.3568;0.5817;0.3797;0.0386
263033480.0000;1675.6108;0.5817;0.3576;0.0607
263233480.0000;1679.7565;0.5817;0.2855;0.1328
263433480.0000;1683.6542;0.5817;0.2085;0.2098
263633480.0000;1687.3463;0.5817;0.0648;0.3534
263833480.0000;1690.8527;0.5817;0.0296;0.3887
264033480.0000;1694.3217;0.5817;0.0182;0.4000
264233480.0000;1697.7761;0.5817;0.0128;0.4054
264433480.0000;1701.2231;0.5817;0.0097;0.4085
264633480.0000;1704.6655;0.5817;0.0077;0.4105
264833480.0000;1708.1049;0.5817;0.0064;0.4119
265033480.0000;1711.5423;0.5817;0.0054;0.4129
265233480.0000;1714.9780;0.5817;0.0046;0.4136
265433480.0000;1718.4126;0.5817;0.0041;0.4142
265633480.0000;1721.8462;0.5817;0.0036;0.4147
265833480.0000;1725.2790;0.5817;0.0032;0.4150
266033480.0000;1728.7112;0.5817;0.0029;0.4154
266233480.0000;1732.1429;0.5817;0.0026;0.4156
266433480.0000;1735.5742;0.5817;0.0024;0.4158
266633480.0000;1739.0050;0.5817;0.0022;0.4160
266833480.0000;1742.4356;0.5817;0.0021;0.4162
267033480.0000;1745.8659;0.5817;0.0019;0.4163
267233480.0000;1749.2959;0.5817;0.0018;0.4165
267433480.0000;1752.7257;0.5817;0.0017;0.4166
267633480.0000;1756.1552;0.5817;0.0016;0.4167
267833480.0000;1759.5847;0.5817;0.0015;0.4168
268033480.0000;1763.0139;0.5817;0.0014;0.4169
268233480.0000;1766.4430;0.5817;0.0013;0.4169
268433480.0000;1769.8720;0.5817;0.0013;0.4170
268633480.0000;1773.3009;0.5817;0.0012;0.4171
268833480.0000;1776.7296;0.5817;0.0011;0.4171
269033480.0000;1780.1583;0.5817;0.0011;0.4172
269233480.0000;1783.5868;0.5817;0.0010;0.4172
269433480.0000;1787.0153;0.5817;0.0010;0.4173
269633480.0000;1790.4437;0.5817;0.0010;0.4173
269833480.0000;1793.8720;0.5817;0.0009;0.4173
270033480.0000;1797.3002;0.5817;0.0009;0.4174
270233480.0000;1800.7284;0.5817;0.0009;0.4174
270433480.0000;1804.1565;0.5817;0.0008;0.4174
270633480.0000;1807.5846;0.5817;0.0008;0.4175
270833480.0000;1811.0126;0.5817;0.0008;0.4175
271033480.0000;1814.4406;0.5817;0.0007;0.4175
271233480.0000;1817.8685;0.5817;0.0007;0.4175
271433480.0000;1821.2964;0.5817;0.0007;0.4176
271633480.0000;1824.7242;0.5817;0.0007;0.4176
271833480.0000;1828.1520;0.5817;0.0007;0.4176
272033480.0000;1831.5797;0.5817;0.0006;0.4176
272233480.0000;1835.0075;0.5817;0.0006;0.4176
272433480.0000;1838.4351;0.5817;0.0006;0.4177
272633480.0000;1841.8628;0.5817;0.0006;0.4177
272833480.0000;1845.2904;0.5817;0.0006;0.4177
273033480.0000;1848.7180;0.5817;0.0006;0.4177
273233480.0000;1852.1456;0.5817;0.0005;0.4177
273433480.0000;1855.5731;0.5817;0.0005;0.4177
273633480.0000;1859.0006;0.5817;0.0005;0.4177
273833480.0000;1862.4281;0.5817;0.0005;0.4177
274033480.0000;1865.8556;0.5817;0.0005;0.4178
274233480.0000;1869.2830;0.5817;0.0005;0.4178
274433480.0000;1872.7104;0.5817;0.0005;0.4178
274633480.0000;1876.1379;0.5817;0.0005;0.4178
274833480.0000;1879.5652;0.5817;0.0005;0.4178
275033480.0000;1882.9926;0.5817;0.0004;0.4178
275233480.0000;1886.4199;0.5817;0.0004;0.4178
275433480.0000;1889.8473;0.5817;0.0004;0.4178
275633480.0000;1893.2746;0.5817;0.0004;0.4178
275833480.0000;1896.7019;0.5817;0.0004;0.4178
276033480.0000;1900.1292;0.5817;0.0004;0.4179
276233480.0000;1903.5564;0.5817;0.0004;0.4179
276433480.0000;1906.9837;0.5817;0.0004;0.4179
276633480.0000;1910.4109;0.5817;0.0004;0.4179
276833480.0000;1913.8382;0.5817;0.0004;0.4179
277033480.0000;1917.2654;0.5817;0.0004;0.4179
277233480.0000;1920.6926;0.5817;0.0004;0.4179
277433480.0000;1924.1198;0.5817;0.0004;0.4179
277633480.0000;1927.5470;0.5817;0.0004;0.4179
277833480.0000;1930.9741;0.5817;0.0003;0.4179
278033480.0000;1934.4013;0.5817;0.0003;0.4179
278233480.0000;1937.8284;0.5817;0.0003;0.4179
278433480.0000;1941.2556;0.5817;0.0003;0.4179
278633480.0000;1944.6827;0.5817;0.0003;0.4179
278833480.0000;1948.1098;0.5817;0.0003;0.4179
279033480.0000;1951.5370;0.5817;0.0003;0.4179
279233480.0000;1954.9641;0.5817;0.0003;0.4179
279433480.0000;1958.3912;0.5817;0.0003;0.4180
279633480.0000;1961.8183;0.5817;0.0003;0.4180
279833480.0000;1965.2453;0.5817;0.0003;0.4180
280033480.0000;1968.6724;0.5817;0.0003;0.4180
280233480.0000;1972.0995;0.5817;0.0003;0.4180
280433480.0000;1975.5266;0.5817;0.0003;0.4180
280633480.0000;1978.9536;0.5817;0.0003;0.4180
280833480.0000;1982.3807;0.5817;0.0003;0.4180
281033480.0000;1985.8077;0.5817;0.0003;0.4180
281233480.0000;1989.2348;0.5817;0.0003;0.4180
281433480.0000;1992.6618;0.5817;0.0003;0.4180
281633480.0000;1996.0888;0.5817;0.0003;0.4180
281833480.0000;1999.5235;0.5818;0.0003;0.4179
282033480.0000;2003.2884;0.5818;0.0003;0.4179
282233480.0000;2003.2889;0.5578;0.0003;0.4419
282433480.0000;2003.2889;0.5311;0.0003;0.4686
282633480.0000;2003.2889;0.5045;0.0003;0.4952
282833480.0000;2003.2889;0.4778;0.0003;0.5219
283033480.0000;2003.2889;0.4512;0.0003;0.5485
283233480.0000;2003.2889;0.4245;0.0003;0.5752
283433480.0000;2003.2889;0.3979;0.0003;0.6018
283633480.0000;2003.2889;0.3712;0.0003;0.6285
283833480.0000;2003.2889;0.3446;0.0003;0.6551
284033480.0000;2003.2889;0.3179;0.0003;0.6818
284233480.0000;2003.2889;0.2913;0.0003;0.7084
284433480.0000;2003.2889;0.2647;0.0003;0.7351
284633480.0000;2003.2889;0.2380;0.0003;0.7617
284833480.0000;2003.2889;0.2114;0.0003;0.7884
285033480.0000;2003.2889;0.1847;0.0003;0.8150
285233480.0000;2003.2889;0.1581;0.0003;0.8417
285433480.0000;2003.2889;0.1314;0.0003;0.8683
285633480.0000;2003.2889;0.1048;0.0003;0.8950
285833480.0000;2003.2889;0.0781;0.0003;0.9216
286033480.0000;2003.2889;0.0515;0.0003;0.9483
286233480.0000;2003.2890;0.0248;0.0003;0.9749
286433480.0000;2003.6558;0.0016;0.0003;0.9981
286633480.0000;2006.3755;0.0008;0.0003;0.9989
286833480.0000;2009.1611;0.0007;0.0003;0.9991
287033480.0000;2011.9554;0.0006;0.0003;0.9992
287233480.0000;2014.7529;0.0005;0.0003;0.9992
287433480.0000;2017.5520;0.0005;0.0003;0.9993
287633480.0000;2020.3521;0.0005;0.0002;0.9993
287833480.0000;2023.1529;0.0004;0.0002;0.9993
288033480.0000;2025.9541;0.0004;0.0002;0.9993
288233480.0000;2028.7556;0.0004;0.0002;0.9994
288433480.0000;2031.5573;0.0004;0.0002;0.9994
288633480.0000;2034.3592;0.0004;0.0002;0.9994
288833480.0000;2037.1613;0.0004;0.0002;0.9994
289033480.0000;2039.9635;0.0003;0.0002;0.9994
289233480.0000;2042.7658;0.0003;0.0002;0.9994
289433480.0000;2045.5682;0.0003;0.0002;0.9994
289633480.0000;2048.3707;0.0003;0.0002;0.9995
289833480.0000;2051.1732;0.0003;0.0002;0.9995
290033480.0000;2053.9758;0.0003;0.0002;0.9995
290233480.0000;2056.7784;0.0003;0.0002;0.9995
290433480.0000;2059.5810;0.0003;0.0002;0.9995
290633480.0000;2062.3837;0.0003;0.0002;0.9995
290833480.0000;2065.1864;0.0003;0.0002;0.9995
291033480.0000;2067.9892;0.0003;0.0002;0.9995
291233480.0000;2070.7920;0.0003;0.0002;0.9995
291433480.0000;2073.5948;0.0003;0.0002;0.9995
291633480.0000;2076.3976;0.0003;0.0002;0.9995
291833480.0000;2079.2004;0.0003;0.0002;0.9995
292033480.0000;2082.0033;0.0003;0.0002;0.9995
292233480.0000;2084.8061;0.0003;0.0002;0.9995
292433480.0000;2087.6090;0.0002;0.0002;0.9995
292633480.0000;2090.4119;0.0002;0.0002;0.9995
292833480.0000;2093.2148;0.0002;0.0002;0.9996
293033480.0000;2096.0177;0.0002;0.0002;0.9996
293233480.0000;2098.8206;0.0002;0.0002;0.9996
293433480.0000;2101.6236;0.0002;0.0002;0.9996
293633480.0000;2104.4265;0.0002;0.0002;0.9996
293833480.0000;2107.2294;0.0002;0.0002;0.9996
294033480.0000;2110.0324;0.0002;0.0002;0.9996
294233480.0000;2112.8354;0.0002;0.0002;0.9996
294433480.0000;2115.6383;0.0002;0.0002;0.9996
294633480.0000;2118.4413;0.0002;0.0002;0.9996
294833480.0000;2121.2443;0.0002;0.0002;0.9996
295033480.0000;2124.0473;0.0002;0.0002;0.9996
295233480.0000;2126.8502;0.0002;0.0002;0.9996
295433480.0000;2129.6532;0.0002;0.0002;0.9996
295633480.0000;2132.4562;0.0002;0.0002;0.9996
295833480.0000;2135.2592;0.0002;0.0002;0.9996
296033480.0000;2138.0622;0.0002;0.0002;0.9996
296233480.0000;2140.8652;0.0002;0.0002;0.9996
296433480.0000;2143.6683;0.0002;0.0002;0.9996
296633480.0000;2146.4713;0.0002;0.0002;0.9996
296833480.0000;2149.2743;0.0002;0.0002;0.9996
297033480.0000;2152.0773;0.0002;0.0002;0.9996
297233480.0000;2154.8803;0.0002;0.0002;0.9996
297433480.0000;2157.6834;0.0002;0.0002;0.9996
297633480.0000;2160.4864;0.0002;0.0002;0.9996
297833480.0000;2163.2894;0.0002;0.0002;0.9996
298033480.0000;2166.0924;0.0002;0.0002;0.9996
298233480.0000;2168.8955;0.0002;0.0002;0.9996
298433480.0000;2171.6985;0.0002;0.0002;0.9996
298633480.0000;2174.5016;0.0002;0.0002;0.9996
298833480.0000;2177.3046;0.0002;0.0002;0.9996
299033480.0000;2180.1076;0.0002;0.0002;0.9996
299233480.0000;2182.9107;0.0002;0.0002;0.9996
299433480.0000;2185.7137;0.0002;0.0002;0.9996
299633480.0000;2188.5168;0.0002;0.0002;0.9996
299833480.0000;2191.3198;0.0002;0.0002;0.9997
300033480.0000;2193.1844;0.0002;0.0002;0.9997
300233480.0000;2190.3814;0.0002;0.0002;0.9997
300433480.0000;2187.5783;0.0002;0.0002;0.9996
300633480.0000;2184.7753;0.0002;0.0002;0.9996
300833480.0000;2181.9722;0.0002;0.0002;0.9996
301033480.0000;2179.1692;0.0002;0.0002;0.9996
301233480.0000;2176.3661;0.0002;0.0002;0.9996
301433480.0000;2173.5631;0.0002;0.0002;0.9996
301633480.0000;2170.7601;0.0002;0.0002;0.9996
301833480.0000;2167.9570;0.0002;0.0002;0.9996
302033480.0000;2165.1540;0.0002;0.0002;0.9996
302233480.0000;2162.3510;0.0002;0.0002;0.9996
302433480.0000;2159.5479;0.0002;0.0002;0.9996
302633480.0000;2156.7449;0.0002;0.0002;0.9996
302833480.0000;2153.9419;0.0002;0.0002;0.9996
303033480.0000;2151.1389;0.0002;0.0002;0.9996
303233480.0000;2148.3358;0.0002;0.0002;0.9996
303433480.0000;2145.5328;0.0002;0.0002;0.9996
303633480.0000;2142.7298;0.0002;0.0002;0.9996
303833480.0000;2139.9268;0.0002;0.0002;0.9996
304033480.0000;2137.1238;0.0002;0.0002;0.9996
304233480.0000;2134.3208;0.0002;0.0002;0.9996
304433480.0000;2131.5178;0.0002;0.0002;0.9996
304633480.0000;2128.7148;0.0002;0.0002;0.9996
304833480.0000;2125.9118;0.0002;0.0002;0.9996
305033480.0000;2123.1088;0.0002;0.0002;0.9996
305233480.0000;2120.3058;0.0002;0.0002;0.9996
305433480.0000;2117.5029;0.0002;0.0002;0.9996
305633480.0000;2114.6999;0.0002;0.0002;0.9996
305833480.0000;2111.8969;0.0002;0.0002;0.9996
306033480.0000;2109.0940;0.0002;0.0002;0.9996
306233480.0000;2106.2910;0.0002;0.0002;0.9996
306433480.0000;2103.4881;0.0002;0.0002;0.9996
306633480.0000;2100.6851;0.0002;0.0002;0.9996
306833480.0000;2097.8822;0.0002;0.0002;0.9996
307033480.0000;2095.0793;0.0002;0.0002;0.9996
307233480.0000;2092.2764;0.0002;0.0002;0.9995
307433480.0000;2089.4735;0.0002;0.0002;0.9995
307633480.0000;2086.6706;0.0002;0.0002;0.9995
307833480.0000;2083.8677;0.0003;0.0002;0.9995
308033480.0000;2081.0649;0.0003;0.0002;0.9995
308233480.0000;2078.2620;0.0003;0.0002;0.9995
308433480.0000;2075.4592;0.0003;0.0002;0.9995
308633480.0000;2072.6564;0.0003;0.0002;0.9995
308833480.0000;2069.8536;0.0003;0.0002;0.9995
309033480.0000;2067.0508;0.0003;0.0002;0.9995
309233480.0000;2064.2481;0.0003;0.0002;0.9995
309433480.0000;2061.4454;0.0003;0.0002;0.9995
309633480.0000;2058.6427;0.0003;0.0002;0.9995
309833480.0000;2055.8401;0.0003;0.0002;0.9995
310033480.0000;2053.0375;0.0003;0.0002;0.9995
310233480.0000;2050.2349;0.0003;0.0002;0.9995
310433480.0000;2047.4324;0.0003;0.0002;0.9994
310633480.0000;2044.6300;0.0003;0.0002;0.9994
310833480.0000;2041.8276;0.0003;0.0002;0.9994
311033480.0000;2039.0253;0.0003;0.0002;0.9994
311233480.0000;2036.2232;0.0004;0.0002;0.9994
311433480.0000;2033.4211;0.0004;0.0002;0.9994
311633480.0000;2030.6193;0.0004;0.0002;0.9994
311833480.0000;2027.8176;0.0004;0.0002;0.9994
312033480.0000;2025.0162;0.0004;0.0002;0.9993
312233480.0000;2022.2151;0.0004;0.0002;0.9993
312433480.0000;2019.4146;0.0005;0.0002;0.9993
312633480.0000;2016.6147;0.0005;0.0003;0.9992
312833480.0000;2013.8160;0.0005;0.0003;0.9992
313033480.0000;2011.0194;0.0006;0.0003;0.9991
313233480.0000;2008.2270;0.0007;0.0003;0.9990
313433480.0000;2005.4484;0.0010;0.0003;0.9988
313633480.0000;2003.0233;0.0046;0.0003;0.9952
313833480.0000;2002.7549;0.0287;0.0003;0.9710
314033480.0000;2002.7123;0.0550;0.0003;0.9447
314233480.0000;2002.6936;0.0816;0.0003;0.9182
314433480.0000;2002.6826;0.1082;0.0003;0.8915
314633480.0000;2002.6751;0.1349;0.0003;0.8649
314833480.0000;2002.6695;0.1615;0.0003;0.8382
315033480.0000;2002.6649;0.1882;0.0003;0.8115
315233480.0000;2002.6610;0.2149;0.0003;0.7848
315433480.0000;2002.6575;0.2416;0.0003;0.7581
315633480.0000;2002.6542;0.2683;0.0003;0.7314
315833480.0000;2002.6509;0.2950;0.0003;0.7047
316033480.0000;2002.6476;0.3217;0.0003;0.6780
316233480.0000;2002.6441;0.3484;0.0003;0.6513
316433480.0000;2002.6402;0.3751;0.0003;0.6246
316633480.0000;2002.6357;0.4018;0.0003;0.5980
316833480.0000;2002.6301;0.4285;0.0003;0.5713
317033480.0000;2002.6226;0.4551;0.0003;0.5446
317233480.0000;2002.6117;0.4818;0.0003;0.5180
317433480.0000;2002.5935;0.5084;0.0003;0.4914
317633480.0000;2002.5556;0.5348;0.0003;0.4649
317833480.0000;2002.4323;0.5606;0.0003;0.4392
318033480.0000;2001.4644;0.5798;0.0003;0.4200
318233480.0000;1998.2799;0.5817;0.0003;0.4181
318433480.0000;1994.8538;0.5817;0.0003;0.4181
318633480.0000;1991.4269;0.5817;0.0003;0.4180
318833480.0000;1987.9999;0.5817;0.0003;0.4180
319033480.0000;1984.5730;0.5817;0.0003;0.4180
319233480.0000;1981.1460;0.5817;0.0003;0.4180
319433480.0000;1977.7190;0.5817;0.0003;0.4180
319633480.0000;1974.2920;0.5817;0.0003;0.4180
319833480.0000;1970.8651;0.5817;0.0003;0.4180
320033480.0000;1967.4381;0.5817;0.0003;0.4180
320233480.0000;1964.0111;0.5817;0.0003;0.4180
320433480.0000;1960.5841;0.5817;0.0003;0.4180
320633480.0000;1957.1570;0.5817;0.0003;0.4180
320833480.0000;1953.7300;0.5817;0.0003;0.4180
321033480.0000;1950.3030;0.5817;0.0003;0.4180
321233480.0000;1946.8760;0.5817;0.0003;0.4180
321433480.0000;1943.4489;0.5817;0.0003;0.4180
321633480.0000;1940.0219;0.5817;0.0003;0.4180
321833480.0000;1936.5948;0.5817;0.0003;0.4180
322033480.0000;1933.1677;0.5817;0.0003;0.4180
322233480.0000;1929.7407;0.5817;0.0003;0.4180
322433480.0000;1926.3136;0.5817;0.0004;0.4180
322633480.0000;1922.8865;0.5817;0.0004;0.4180
322833480.0000;1919.4594;0.5817;0.0004;0.4180
323033480.0000;1916.0322;0.5817;0.0004;0.4179
323233480.0000;1912.6051;0.5817;0.0004;0.4179
323433480.0000;1909.1779;0.5817;0.0004;0.4179
323633480.0000;1905.7508;0.5817;0.0004;0.4179
323833480.0000;1902.3236;0.5817;0.0004;0.4179
324033480.0000;1898.8964;0.5817;0.0004;0.4179
324233480.0000;1895.4692;0.5817;0.0004;0.4179
324433480.0000;1892.0420;0.5817;0.0004;0.4179
324633480.0000;1888.6148;0.5817;0.0004;0.4179
324833480.0000;1885.1875;0.5817;0.0004;0.4179
325033480.0000;1881.7602;0.5817;0.0004;0.4179
325233480.0000;1878.3329;0.5817;0.0005;0.4179
325433480.0000;1874.9056;0.5817;0.0005;0.4178
325633480.0000;1871.4783;0.5817;0.0005;0.4178
325833480.0000;1868.0510;0.5817;0.0005;0.4178
326033480.0000;1864.6236;0.5817;0.0005;0.4178
326233480.0000;1861.1962;0.5817;0.0005;0.4178
326433480.0000;1857.7688;0.5817;0.0005;0.4178
326633480.0000;1854.3413;0.5817;0.0005;0.4178
326833480.0000;1850.9139;0.5817;0.0006;0.4178
327033480.0000;1847.4864;0.5817;0.0006;0.4178
327233480.0000;1844.0589;0.5817;0.0006;0.4177
327433480.0000;1840.6313;0.5817;0.0006;0.4177
327633480.0000;1837.2037;0.5817;0.0006;0.4177
327833480.0000;1833.7761;0.5817;0.0006;0.4177
328033480.0000;1830.3485;0.5817;0.0006;0.4177
328233480.0000;1826.9208;0.5817;0.0007;0.4177
328433480.0000;1823.4931;0.5817;0.0007;0.4176
328633480.0000;1820.0653;0.5817;0.0007;0.4176
328833480.0000;1816.6375;0.5817;0.0007;0.4176
329033480.0000;1813.2096;0.5817;0.0008;0.4176
329233480.0000;1809.7817;0.5817;0.0008;0.4175
329433480.0000;1806.3538;0.5817;0.0008;0.4175
329633480.0000;1802.9258;0.5817;0.0008;0.4175
329833480.0000;1799.4977;0.5817;0.0009;0.4174
330033480.0000;1796.0696;0.5817;0.0009;0.4174
330233480.0000;1792.6414;0.5817;0.0009;0.4174
330433480.0000;1789.2132;0.5817;0.0010;0.4173
330633480.0000;1785.7848;0.5817;0.0010;0.4173
330833480.0000;1782.3564;0.5817;0.0011;0.4173
331033480.0000;1778.9279;0.5817;0.0011;0.4172
331233480.0000;1775.4993;0.5817;0.0012;0.4172
331433480.0000;1772.0706;0.5817;0.0012;0.4171
331633480.0000;1768.6418;0.5817;0.0013;0.4170
331833480.0000;1765.2128;0.5817;0.0014;0.4170
332033480.0000;1761.7837;0.5817;0.0014;0.4169
332233480.0000;1758.3545;0.5817;0.0015;0.4168
332433480.0000;1754.9251;0.5817;0.0016;0.4167
332633480.0000;1751.4955;0.5817;0.0017;0.4166
332833480.0000;1748.0657;0.5817;0.0018;0.4165
333033480.0000;1744.6357;0.5817;0.0020;0.4163
333233480.0000;1741.2054;0.5817;0.0021;0.4162
333433480.0000;1737.7749;0.5817;0.0023;0.4160
333633480.0000;1734.3439;0.5817;0.0025;0.4158
333833480.0000;1730.9126;0.5817;0.0027;0.4156
334033480.0000;1727.4808;0.5817;0.0030;0.4153
334233480.0000;1724.0485;0.5817;0.0033;0.4150
334433480.0000;1720.6155;0.5817;0.0037;0.4146
334633480.0000;1717.1816;0.5817;0.0043;0.4141
334833480.0000;1713.7467;0.5817;0.0049;0.4134
335033480.0000;1710.3106;0.5817;0.0057;0.4126
335233480.0000;1706.8726;0.5817;0.0068;0.4115
335433480.0000;1703.4323;0.5817;0.0084;0.4100
335633480.0000;1699.9886;0.5817;0.0107;0.4076
335833480.0000;1696.5395;0.5817;0.0144;0.4039
336033480.0000;1693.0811;0.5817;0.0213;0.3971
336233480.0000;1689.6033;0.5817;0.0372;0.3811
336433480.0000;1686.0641;0.5817;0.1023;0.3160
336633480.0000;1682.2755;0.5817;0.2112;0.2072
336833480.0000;1678.2943;0.5817;0.3238;0.0946
337033480.0000;1674.0951;0.5817;0.3679;0.0504
337233480.0000;1669.8221;0.5817;0.3842;0.0341
337433480.0000;1665.5161;0.5817;0.3926;0.0257
337633480.0000;1661.1915;0.5817;0.3977;0.0206
337833480.0000;1656.8549;0.5817;0.4011;0.0172
338033480.0000;1652.5100;0.5817;0.4036;0.0147
338233480.0000;1648.1588;0.5817;0.4054;0.0129
338433480.0000;1643.8030;0.5817;0.4068;0.0115
338633480.0000;1639.4434;0.5817;0.4080;0.0103
338833480.0000;1635.0808;0.5817;0.4089;0.0094
339033480.0000;1630.7157;0.5817;0.4097;0.0086
339233480.0000;1626.3485;0.5817;0.4104;0.0079
339433480.0000;1621.9795;0.5817;0.4109;0.0074
339633480.0000;1617.6089;0.5817;0.4114;0.0069
339833480.0000;1613.2370;0.5817;0.4119;0.0064
340033480.0000;1608.8640;0.5817;0.4123;0.0061
340233480.0000;1604.4898;0.5817;0.4126;0.0057
340433480.0000;1600.1147;0.5817;0.4129;0.0054
340633480.0000;1595.7388;0.5817;0.4132;0.0052
340833480.0000;1591.3621;0.5817;0.4134;0.0049
341033480.0000;1586.9848;0.5817;0.4136;0.0047
341233480.0000;1582.6068;0.5817;0.4138;0.0045
341433480.0000;1578.2282;0.5817;0.4140;0.0043
341633480.0000;1573.8491;0.5817;0.4142;0.0041
341833480.0000;1569.4695;0.5817;0.4144;0.0040
342033480.0000;1565.0895;0.5817;0.4145;0.0038
342233480.0000;1560.7091;0.5817;0.4146;0.0037
342433480.0000;1556.3282;0.5817;0.4148;0.0035
342633480.0000;1551.9470;0.5817;0.4149;0.0034
342833480.0000;1547.5655;0.5817;0.4150;0.0033
343033480.0000;1543.1836;0.5817;0.4151;0.0032
343233480.0000;1538.8015;0.5817;0.4152;0.0031
343433480.0000;1534.4191;0.5817;0.4153;0.0030
343633480.0000;1530.0364;0.5817;0.4154;0.0029
343833480.0000;1525.6534;0.5817;0.4155;0.0029
344033480.0000;1521.2703;0.5817;0.4155;0.0028
344233480.0000;1516.8869;0.5817;0.4156;0.0027
344433480.0000;1512.5033;0.5817;0.4157;0.0026
344633480.0000;1508.1195;0.5817;0.4157;0.0026
344833480.0000;1503.7355;0.5817;0.4158;0.0025
345033480.0000;1499.3513;0.5817;0.4159;0.0024
345233480.0000;1494.9670;0.5817;0.4159;0.0024
345433480.0000;1490.5824;0.5817;0.4160;0.0023
345633480.0000;1486.1978;0.5817;0.4160;0.0023
345833480.0000;1481.8130;0.5817;0.4161;0.0022
346033480.0000;1477.4280;0.5817;0.4161;0.0022
346233480.0000;1473.0429;0.5817;0.4162;0.0021
346433480.0000;1468.6577;0.5817;0.4162;0.0021
346633480.0000;1464.2723;0.5817;0.4163;0.0021
346833480.0000;1459.8868;0.5817;0.4163;0.0020
347033480.0000;1455.5012;0.5817;0.4163;0.0020
347233480.0000;1451.1155;0.5817;0.4164;0.0019
347433480.0000;1446.7297;0.5817;0.4164;0.0019
347633480.0000;1442.3438;0.5817;0.4164;0.0019
347833480.0000;1437.9578;0.5817;0.4165;0.0018
348033480.0000;1433.5717;0.5817;0.4165;0.0018
348233480.0000;1429.1854;0.5817;0.4165;0.0018
348433480.0000;1424.7991;0.5817;0.4166;0.0017
348633480.0000;1420.4128;0.5817;0.4166;0.0017
348833480.0000;1416.0263;0.5817;0.4166;0.0017
349033480.0000;1411.6397;0.5817;0.4167;0.0017
349233480.0000;1407.2531;0.5817;0.4167;0.0016
349433480.0000;1402.8664;0.5817;0.4167;0.0016
349633480.0000;1398.4796;0.5817;0.4167;0.0016
349833480.0000;1394.0927;0.5817;0.4168;0.0016
350033480.0000;1389.7058;0.5817;0.4168;0.0015
350233480.0000;1385.3188;0.5817;0.4168;0.0015
350433480.0000;1380.9318;0.5817;0.4168;0.0015
350633480.0000;1376.5447;0.5817;0.4168;0.0015
350833480.0000;1372.1575;0.5817;0.4169;0.0014
351033480.0000;1367.7702;0.5817;0.4169;0.0014
351233480.0000;1363.3829;0.5817;0.4169;0.0014
351433480.0000;1358.9956;0.5817;0.4169;0.0014
351633480.0000;1354.6081;0.5817;0.4169;0.0014
351833480.0000;1350.2207;0.5817;0.4170;0.0014
352033480.0000;1345.8332;0.5817;0.4170;0.0013
352233480.0000;1341.4456;0.5817;0.4170;0.0013
352433480.0000;1337.0580;0.5817;0.4170;0.0013
352633480.0000;1332.6703;0.5817;0.4170;0.0013
352833480.0000;1328.2826;0.5817;0.4170;0.0013
353033480.0000;1323.8948;0.5817;0.4171;0.0013
353233480.0000;1319.5070;0.5817;0.4171;0.0012
353433480.0000;1315.1191;0.5817;0.4171;0.0012
353633480.0000;1310.7312;0.5817;0.4171;0.0012
353833480.0000;1306.3433;0.5817;0.4171;0.0012
354033480.0000;1301.9553;0.5817;0.4171;0.0012
354233480.0000;1297.5673;0.5817;0.4171;0.0012
354433480.0000;1293.1792;0.5817;0.4172;0.0012
354633480.0000;1288.7912;0.5817;0.4172;0.0011
354833480.0000;1284.4030;0.5817;0.4172;0.0011
355033480.0000;1280.0148;0.5817;0.4172;0.0011
355233480.0000;1275.6266;0.5817;0.4172;0.0011
355433480.0000;1271.2384;0.5817;0.4172;0.0011
355633480.0000;1266.8501;0.5817;0.4172;0.0011
355833480.0000;1262.4618;0.5817;0.4172;0.0011
356033480.0000;1258.0735;0.5817;0.4173;0.0011
356233480.0000;1253.6851;0.5817;0.4173;0.0010
356433480.0000;1249.2967;0.5817;0.4173;0.0010
356633480.0000;1244.9082;0.5817;0.4173;0.0010
356833480.0000;1240.5198;0.5817;0.4173;0.0010
357033480.0000;1236.1313;0.5817;0.4173;0.0010
357233480.0000;1231.7428;0.5817;0.4173;0.0010
357433480.0000;1227.3542;0.5817;0.4173;0.0010
357633480.0000;1222.9656;0.5817;0.4173;0.0010
357833480.0000;1218.5770;0.5817;0.4173;0.0010
358033480.0000;1214.1884;0.5817;0.4174;0.0010
358233480.0000;1209.7997;0.5817;0.4174;0.0010
358433480.0000;1205.4110;0.5817;0.4174;0.0009
358633480.0000;1201.0223;0.5817;0.4174;0.0009
358833480.0000;1196.6336;0.5817;0.4174;0.0009
359033480.0000;1192.2448;0.5817;0.4174;0.0009
359233480.0000;1187.8560;0.5817;0.4174;0.0009
359433480.0000;1183.4672;0.5817;0.4174;0.0009
359633480.0000;1179.0784;0.5817;0.4174;0.0009
359833480.0000;1174.6895;0.5817;0.4174;0.0009
360033480.0000;1170.3006;0.5817;0.4174;0.0009
360233480.0000;1165.9117;0.5817;0.4174;0.0009
360433480.0000;1161.5228;0.5817;0.4174;0.0009
360633480.0000;1157.1338;0.5817;0.4175;0.0009
360833480.0000;1152.7449;0.5817;0.4175;0.0008
361033480.0000;1148.3559;0.5817;0.4175;0.0008
361233480.0000;1143.9669;0.5817;0.4175;0.0008
361433480.0000;1139.5778;0.5817;0.4175;0.0008
361633480.0000;1135.1888;0.5817;0.4175;0.0008
361833480.0000;1130.7997;0.5817;0.4175;0.0008
362033480.0000;1126.4106;0.5817;0.4175;0.0008
362233480.0000;1122.0215;0.5817;0.4175;0.0008
362433480.0000;1117.6324;0.5817;0.4175;0.0008
362633480.0000;1113.2433;0.5817;0.4175;0.0008
362833480.0000;1108.8541;0.5817;0.4175;0.0008
363033480.0000;1104.4649;0.5817;0.4175;0.0008
363233480.0000;1100.0757;0.5817;0.4175;0.0008
363433480.0000;1095.6865;0.5817;0.4175;0.0008
363633480.0000;1091.2973;0.5817;0.4175;0.0008
363833480.0000;1086.9080;0.5817;0.4176;0.0008
364033480.0000;1082.5188;0.5817;0.4176;0.0007
364233480.0000;1078.1295;0.5817;0.4176;0.0007
364433480.0000;1073.7402;0.5817;0.4176;0.0007
364633480.0000;1069.3509;0.5817;0.4176;0.0007
364833480.0000;1064.9616;0.5817;0.4176;0.0007
365033480.0000;1060.5722;0.5817;0.4176;0.0007
365233480.0000;1056.1829;0.5817;0.4176;0.0007
365433480.0000;1051.7935;0.5817;0.4176;0.0007
365633480.0000;1047.4041;0.5817;0.4176;0.0007
365833480.0000;1043.0147;0.5817;0.4176;0.0007
366033480.0000;1038.6253;0.5817;0.4176;0.0007
366233480.0000;1034.2359;0.5817;0.4176;0.0007
366433480.0000;1029.8464;0.5817;0.4176;0.0007
366633480.0000;1025.4570;0.5817;0.4176;0.0007
366833480.0000;1021.0675;0.5817;0.4176;0.0007
367033480.0000;1016.6780;0.5817;0.4176;0.0007
367233480.0000;1012.2885;0.5817;0.4176;0.0007
367433480.0000;1007.8990;0.5817;0.4176;0.0007
367633480.0000;1003.5095;0.5817;0.4176;0.0007
367833480.0000;999.1200;0.5817;0.4176;0.0007
368033480.0000;994.7304;0.5817;0.4177;0.0007
368233480.0000;990.3409;0.5817;0.4177;0.0006
368433480.0000;985.9513;0.5817;0.4177;0.0006
368633480.0000;981.5617;0.5817;0.4177;0.0006
368833480.0000;977.1721;0.5817;0.4177;0.0006
369033480.0000;972.7825;0.5817;0.4177;0.0006
369233480.0000;968.3929;0.5817;0.4177;0.0006
369433480.0000;964.0033;0.5817;0.4177;0.0006
369633480.0000;959.6136;0.5817;0.4177;0.0006
369833480.0000;955.2240;0.5817;0.4177;0.0006
370033480.0000;950.8343;0.5817;0.4177;0.0006
370233480.0000;946.4447;0.5817;0.4177;0.0006
370433480.0000;942.0550;0.5817;0.4177;0.0006
370633480.0000;937.6653;0.5817;0.4177;0.0006
370833480.0000;933.2756;0.5817;0.4177;0.0006
371033480.0000;928.8859;0.5817;0.4177;0.0006
371233480.0000;924.4961;0.5817;0.4177;0.0006
371433480.0000;920.1064;0.5817;0.4177;0.0006
371633480.0000;915.7167;0.5817;0.4177;0.0006
371833480.0000;911.3269;0.5817;0.4177;0.0006
372033480.0000;906.9371;0.5817;0.4177;0.0006
372233480.0000;902.5474;0.5817;0.4177;0.0006
372433480.0000;898.1576;0.5817;0.4177;0.0006
372633480.0000;893.7678;0.5817;0.4177;0.0006
372833480.0000;889.3780;0.5817;0.4177;0.0006
373033480.0000;884.9882;0.5817;0.4177;0.0006
373233480.0000;880.5984;0.5817;0.4177;0.0006
373433480.0000;876.2085;0.5817;0.4177;0.0006
373633480.0000;871.8187;0.5817;0.4177;0.0006
373833480.0000;867.4289;0.5817;0.4178;0.0006
374033480.0000;863.0390;0.5817;0.4178;0.0005
374233480.0000;858.6492;0.5817;0.4178;0.0005
374433480.0000;854.2593;0.5817;0.4178;0.0005
374633480.0000;849.8694;0.5817;0.4178;0.0005
374833480.0000;845.4795;0.5817;0.4178;0.0005
375033480.0000;841.0896;0.5817;0.4178;0.0005
375233480.0000;836.6997;0.5817;0.4178;0.0005
375433480.0000;832.3098;0.5817;0.4178;0.0005
375633480.0000;827.9199;0.5817;0.4178;0.0005
375833480.0000;823.5300;0.5817;0.4178;0.0005
376033480.0000;819.1400;0.5817;0.4178;0.0005
376233480.0000;814.7501;0.5817;0.4178;0.0005
376433480.0000;810.3601;0.5817;0.4178;0.0005
376633480.0000;805.9702;0.5817;0.4178;0.0005
376833480.0000;801.5802;0.5817;0.4178;0.0005
377033480.0000;797.1903;0.5817;0.4178;0.0005
377233480.0000;792.8003;0.5817;0.4178;0.0005
377433480.0000;788.4103;0.5817;0.4178;0.0005
377633480.0000;784.0203;0.5817;0.4178;0.0005
377833480.0000;779.6303;0.5817;0.4178;0.0005
378033480.0000;775.2403;0.5817;0.4178;0.0005
378233480.0000;770.8503;0.5817;0.4178;0.0005
378433480.0000;766.4603;0.5817;0.4178;0.0005
378633480.0000;762.0702;0.5817;0.4178;0.0005
378833480.0000;757.6802;0.5817;0.4178;0.0005
379033480.0000;753.2902;0.5817;0.4178;0.0005
379233480.0000;748.9001;0.5817;0.4178;0.0005
379433480.0000;744.5101;0.5817;0.4178;0.0005
379633480.0000;740.1200;0.5817;0.4178;0.0005
379833480.0000;735.7299;0.5817;0.4178;0.0005
380033480.0000;731.3399;0.5817;0.4178;0.0005
380233480.0000;726.9498;0.5817;0.4178;0.0005
380433480.0000;722.5597;0.5817;0.4178;0.0005
380633480.0000;718.1696;0.5817;0.4178;0.0005
380833480.0000;713.7795;0.5817;0.4178;0.0005
381033480.0000;709.3894;0.5817;0.4178;0.0005
381233480.0000;704.9993;0.5817;0.4178;0.0005
381433480.0000;700.6092;0.5817;0.4178;0.0005
381633480.0000;696.2190;0.5817;0.4178;0.0005
381833480.0000;691.8289;0.5817;0.4178;0.0005
382033480.0000;687.4388;0.5817;0.4178;0.0005
382233480.0000;683.0486;0.5817;0.4178;0.0005
382433480.0000;678.6585;0.5817;0.4178;0.0004
382633480.0000;674.2683;0.5817;0.4179;0.0004
382833480.0000;669.8782;0.5817;0.4179;0.0004
383033480.0000;665.4880;0.5817;0.4179;0.0004
383233480.0000;661.0978;0.5817;0.4179;0.0004
383433480.0000;656.7077;0.5817;0.4179;0.0004
383633480.0000;652.3175;0.5817;0.4179;0.0004
383833480.0000;647.9273;0.5817;0.4179;0.0004
384033480.0000;643.5371;0.5817;0.4179;0.0004
384233480.0000;639.1469;0.5817;0.4179;0.0004
384433480.0000;634.7567;0.5817;0.4179;0.0004
384633480.0000;630.3665;0.5817;0.4179;0.0004
384833480.0000;625.9763;0.5817;0.4179;0.0004
385033480.0000;621.5861;0.5817;0.4179;0.0004
385233480.0000;617.1958;0.5817;0.4179;0.0004
385433480.0000;612.8056;0.5817;0.4179;0.0004
385633480.0000;608.4154;0.5817;0.4179;0.0004
385833480.0000;604.0251;0.5817;0.4179;0.0004
386033480.0000;599.6349;0.5817;0.4179;0.0004
386233480.0000;595.2446;0.5817;0.4179;0.0004
386433480.0000;590.8544;0.5817;0.4179;0.0004
386633480.0000;586.4641;0.5817;0.4179;0.0004
386833480.0000;582.0739;0.5817;0.4179;0.0004
387033480.0000;577.6836;0.5817;0.4179;0.0004
387233480.0000;573.2933;0.5817;0.4179;0.0004
387433480.0000;568.9031;0.5817;0.4179;0.0004
387633480.0000;564.5128;0.5817;0.4179;0.0004
387833480.0000;560.1225;0.5817;0.4179;0.0004
388033480.0000;555.7322;0.5817;0.4179;0.0004
388233480.0000;551.3419;0.5817;0.4179;0.0004
388433480.0000;546.9516;0.5817;0.4179;0.0004
388633480.0000;542.5613;0.5817;0.4179;0.0004
388833480.0000;538.1710;0.5817;0.4179;0.0004
389033480.0000;533.7807;0.5817;0.4179;0.0004
389233480.0000;529.3904;0.5817;0.4179;0.0004
389433480.0000;525.0000;0.5817;0.4179;0.0004
389633480.0000;520.6097;0.5817;0.4179;0.0004
389833480.0000;516.2194;0.5817;0.4179;0.0004
390033480.0000;511.8290;0.5817;0.4179;0.0004
390233480.0000;507.4387;0.5817;0.4179;0.0004
390433480.0000;503.0484;0.5817;0.4179;0.0004
390633480.0000;498.6580;0.5817;0.4179;0.0004
390833480.0000;494.2677;0.5817;0.4179;0.0004
391033480.0000;489.8773;0.5817;0.4179;0.0004
391233480.0000;485.4869;0.5817;0.4179;0.0004
391433480.0000;481.0966;0.5817;0.4179;0.0004
391633480.0000;476.7062;0.5817;0.4179;0.0004
391833480.0000;472.3158;0.5817;0.4179;0.0004
392033480.0000;467.9255;0.5817;0.4179;0.0004
392233480.0000;463.5351;0.5817;0.4179;0.0004
392433480.0000;459.1447;0.5817;0.4179;0.0004
392633480.0000;454.7543;0.5817;0.4179;0.0004
392833480.0000;450.3639;0.5817;0.4179;0.0004
393033480.0000;445.9735;0.5817;0.4179;0.0004
393233480.0000;441.5831;0.5817;0.4179;0.0004
393433480.0000;437.1927;0.5817;0.4179;0.0004
393633480.0000;432.8023;0.5817;0.4179;0.0004
393833480.0000;428.4119;0.5817;0.4179;0.0004
394033480.0000;424.0215;0.5817;0.4179;0.0004
394233480.0000;419.6311;0.5817;0.4179;0.0004
394433480.0000;415.2407;0.5817;0.4179;0.0004
394633480.0000;410.8502;0.5817;0.4179;0.0004
394833480.0000;406.4598;0.5817;0.4179;0.0004
395033480.0000;402.0694;0.5817;0.4179;0.0004
395233480.0000;397.6789;0.5817;0.4179;0.0004
395433480.0000;393.2885;0.5817;0.4179;0.0003
395633480.0000;388.8981;0.5817;0.4179;0.0003
395833480.0000;384.5076;0.5817;0.4179;0.0003
396033480.0000;380.1172;0.5817;0.4179;0.0003
396233480.0000;375.7267;0.5817;0.4179;0.0003
396433480.0000;371.3363;0.5817;0.4179;0.0003
396633480.0000;366.9458;0.5817;0.4179;0.0003
396833480.0000;362.5553;0.5817;0.4179;0.0003
397033480.0000;358.1649;0.5817;0.4179;0.0003
397233480.0000;353.7744;0.5817;0.4180;0.0003
397433480.0000;349.3839;0.5817;0.4180;0.0003
397633480.0000;344.9935;0.5817;0.4180;0.0003
397833480.0000;340.6030;0.5817;0.4180;0.0003
398033480.0000;336.2125;0.5817;0.4180;0.0003
398233480.0000;331.8220;0.5817;0.4180;0.0003
398433480.0000;327.4315;0.5817;0.4180;0.0003
398633480.0000;323.0410;0.5817;0.4180;0.0003
398833480.0000;318.6505;0.5817;0.4180;0.0003
399033480.0000;314.2600;0.5817;0.4180;0.0003
399233480.0000;309.8695;0.5817;0.4180;0.0003
399433480.0000;305.4790;0.5817;0.4180;0.0003
399633480.0000;301.0885;0.5817;0.4180;0.0003
399833480.0000;296.6980;0.5817;0.4180;0.0003


==> Diagrams/Phase_trans/Datas/slow_RCv11_time_temp_reduced.txt <==
# Time;Temperature;RCv11
33043000000.0000;1985.0024;1.0000
33083000000.0000;1987.0421;1.0000
33123000000.0000;1989.0817;1.0000
33163000000.0000;1991.1214;1.0000
33203000000.0000;1993.1610;1.0000
33243000000.0000;1995.1996;1.0000
33283000000.0000;1997.2366;1.0000
33323000000.0000;1999.2746;1.0000
33363000000.0000;2001.3107;1.0000
33377000000.0000;2002.0216;1.0000
33527000000.0000;2003.1505;0.9930
33677000000.0000;2003.1505;0.9848
33827000000.0000;2003.1505;0.9765
33977000000.0000;2003.1505;0.9683
34127000000.0000;2003.1505;0.9599
34277000000.0000;2003.1505;0.9516
34427000000.0000;2003.1505;0.9432
34577000000.0000;2003.1505;0.9347
34727000000.0000;2003.1505;0.9262
34877000000.0000;2003.1505;0.9177
35027000000.0000;2003.1505;0.9092
35177000000.0000;2003.1505;0.9006
35327000000.0000;2003.1505;0.8919
35477000000.0000;2003.1505;0.8833
35627000000.0000;2003.1505;0.8745
35777000000.0000;2003.1505;0.8658
35927000000.0000;2003.1505;0.8570
36077000000.0000;2003.1505;0.8481
36227000000.0000;2003.1505;0.8392
36377000000.0000;2003.1505;0.8303
36449000000.0000;2004.9240;0.8290
36489000000.0000;2006.3235;0.8290
36529000000.0000;2007.7240;0.8290
36569000000.0000;2009.1248;0.8290
36609000000.0000;2010.5258;0.8290
36649000000.0000;2011.9270;0.8290
36689000000.0000;2013.3282;0.8290
36729000000.0000;2014.7295;0.8290
43296000000.0000;2013.8537;0.8290
43336000000.0000;2012.4525;0.8290
43376000000.0000;2011.0513;0.8290
43416000000.0000;2009.6502;0.8290
43456000000.0000;2008.2493;0.8290
43496000000.0000;2006.8486;0.8290
43536000000.0000;2005.4486;0.8290
43576000000.0000;2004.0510;0.8290
43682000000.0000;2003.1496;0.8338
43832000000.0000;2003.1496;0.8427
43982000000.0000;2003.1496;0.8516
44132000000.0000;2003.1496;0.8604
44282000000.0000;2003.1496;0.8692
44432000000.0000;2003.1496;0.8780
44582000000.0000;2003.1496;0.8867
44732000000.0000;2003.1496;0.8953
44882000000.0000;2003.1496;0.9040
45032000000.0000;2003.1496;0.9125
45182000000.0000;2003.1496;0.9211
45332000000.0000;2003.1496;0.9296
45482000000.0000;2003.1496;0.9380
45632000000.0000;2003.1496;0.9465
45782000000.0000;2003.1496;0.9549
45932000000.0000;2003.1496;0.9632
46082000000.0000;2003.1496;0.9715
46232000000.0000;2003.1496;0.9798
46382000000.0000;2003.1496;0.9880
46532000000.0000;2003.1496;0.9962
46662000000.0000;2000.0383;1.0000
46702000000.0000;1998.0007;1.0000
46742000000.0000;1995.9621;1.0000
46782000000.0000;1993.9226;1.0000
46822000000.0000;1991.8830;1.0000
46862000000.0000;1989.8433;1.0000
46902000000.0000;1987.8036;1.0000
46942000000.0000;1985.7640;1.0000
113068000000.0000;1986.2768;1.0000
113108000000.0000;1988.3164;1.0000
113148000000.0000;1990.3561;1.0000
113188000000.0000;1992.3957;1.0000
113228000000.0000;1994.4350;1.0000
113268000000.0000;1996.4718;1.0000
113308000000.0000;1998.5100;1.0000
113348000000.0000;2000.5472;1.0000
113435000000.0000;2003.1505;0.9980
113585000000.0000;2003.1505;0.9898
113735000000.0000;2003.1505;0.9816
113885000000.0000;2003.1505;0.9733
114035000000.0000;2003.1505;0.9650
114185000000.0000;2003.1505;0.9567
114335000000.0000;2003.1505;0.9483
114485000000.0000;2003.1505;0.9399
114635000000.0000;2003.1505;0.9315
114785000000.0000;2003.1505;0.9230
114935000000.0000;2003.1505;0.9144
115085000000.0000;2003.1505;0.9059
115235000000.0000;2003.1505;0.8972
115385000000.0000;2003.1505;0.8886
115535000000.0000;2003.1505;0.8799
115685000000.0000;2003.1505;0.8712
115835000000.0000;2003.1505;0.8624
115985000000.0000;2003.1505;0.8536
116135000000.0000;2003.1505;0.8447
116285000000.0000;2003.1505;0.8358
116434000000.0000;2004.3996;0.8290
116474000000.0000;2005.7982;0.8290
116514000000.0000;2007.1984;0.8290
116554000000.0000;2008.5992;0.8290
116594000000.0000;2010.0001;0.8290
116634000000.0000;2011.4013;0.8290
116674000000.0000;2012.8025;0.8290
116714000000.0000;2014.2037;0.8290
123281000000.0000;2014.3789;0.8290
123321000000.0000;2012.9776;0.8290
123361000000.0000;2011.5764;0.8290
123401000000.0000;2010.1753;0.8290
123441000000.0000;2008.7743;0.8290
123481000000.0000;2007.3735;0.8290
123521000000.0000;2005.9732;0.8290
123561000000.0000;2004.5742;0.8290
123590000000.0000;2003.5646;0.8290
123740000000.0000;2003.1496;0.8372
123890000000.0000;2003.1496;0.8462
124040000000.0000;2003.1496;0.8550
124190000000.0000;2003.1496;0.8638
124340000000.0000;2003.1496;0.8726
124490000000.0000;2003.1496;0.8813
124640000000.0000;2003.1496;0.8900
124790000000.0000;2003.1496;0.8987
124940000000.0000;2003.1496;0.9073
125090000000.0000;2003.1496;0.9159
125240000000.0000;2003.1496;0.9244
125390000000.0000;2003.1496;0.9329
125540000000.0000;2003.1496;0.9413
125690000000.0000;2003.1496;0.9497
125840000000.0000;2003.1496;0.9581
125990000000.0000;2003.1496;0.9664
126140000000.0000;2003.1496;0.9747
126290000000.0000;2003.1496;0.9830
126440000000.0000;2003.1496;0.9912
126590000000.0000;2003.1495;0.9994
126647000000.0000;2000.8014;1.0000
126687000000.0000;1998.7645;1.0000
126727000000.0000;1996.7262;1.0000
126767000000.0000;1994.6870;1.0000
126807000000.0000;1992.6474;1.0000
126847000000.0000;1990.6077;1.0000
126887000000.0000;1988.5681;1.0000
126927000000.0000;1986.5284;1.0000


==> Diagrams/Phase_trans/Datas/slow_hyster_time_temp_cryst_reduced.txt <==
# Time;Temperature;Crystalline
33043000000.0000;1985.0024;0.9999
33083000000.0000;1987.0421;0.9999
33123000000.0000;1989.0817;0.9999
33163000000.0000;1991.1214;0.9999
33203000000.0000;1993.1610;0.9999
33243000000.0000;1995.1996;0.9999
33283000000.0000;1997.2366;0.9999
33323000000.0000;1999.2746;0.9999
33363000000.0000;2001.3107;0.9999
33377000000.0000;2002.0216;0.9999
33527000000.0000;2003.1505;0.9572
33677000000.0000;2003.1505;0.9072
33827000000.0000;2003.1505;0.8572
33977000000.0000;2003.1505;0.8072
34127000000.0000;2003.1505;0.7572
34277000000.0000;2003.1505;0.7072
34427000000.0000;2003.1505;0.6572
34577000000.0000;2003.1505;0.6072
34727000000.0000;2003.1505;0.5572
34877000000.0000;2003.1505;0.5072
35027000000.0000;2003.1505;0.4572
35177000000.0000;2003.1505;0.4072
35327000000.0000;2003.1505;0.3572
35477000000.0000;2003.1505;0.3072
35627000000.0000;2003.1505;0.2572
35777000000.0000;2003.1505;0.2072
35927000000.0000;2003.1505;0.1572
36077000000.0000;2003.1505;0.1072
36227000000.0000;2003.1505;0.0572
36377000000.0000;2003.1505;0.0072
36449000000.0000;2004.9240;0.0001
36489000000.0000;2006.3235;0.0001
36529000000.0000;2007.7240;0.0001
36569000000.0000;2009.1248;0.0001
36609000000.0000;2010.5258;0.0001
36649000000.0000;2011.9270;0.0001
36689000000.0000;2013.3282;0.0001
36729000000.0000;2014.7295;0.0001
43296000000.0000;2013.8537;0.0001
43336000000.0000;2012.4525;0.0001
43376000000.0000;2011.0513;0.0001
43416000000.0000;2009.6502;0.0001
43456000000.0000;2008.2493;0.0001
43496000000.0000;2006.8486;0.0001
43536000000.0000;2005.4486;0.0001
43576000000.0000;2004.0510;0.0001
43682000000.0000;2003.1496;0.0269
43832000000.0000;2003.1496;0.0769
43982000000.0000;2003.1496;0.1269
44132000000.0000;2003.1496;0.1769
44282000000.0000;2003.1496;0.2269
44432000000.0000;2003.1496;0.2769
44582000000.0000;2003.1496;0.3269
44732000000.0000;2003.1496;0.3769
44882000000.0000;2003.1496;0.4269
45032000000.0000;2003.1496;0.4769
45182000000.0000;2003.1496;0.5269
45332000000.0000;2003.1496;0.5769
45482000000.0000;2003.1496;0.6269
45632000000.0000;2003.1496;0.6769
45782000000.0000;2003.1496;0.7269
45932000000.0000;2003.1496;0.7769
46082000000.0000;2003.1496;0.8269
46232000000.0000;2003.1496;0.8769
46382000000.0000;2003.1496;0.9269
46532000000.0000;2003.1496;0.9769
46662000000.0000;2000.0383;0.9999
46702000000.0000;1998.0007;0.9999
46742000000.0000;1995.9621;0.9999
46782000000.0000;1993.9226;0.9999
46822000000.0000;1991.8830;0.9999
46862000000.0000;1989.8433;0.9999
46902000000.0000;1987.8036;0.9999
46942000000.0000;1985.7640;0.9999
113068000000.0000;1986.2768;0.9999
113108000000.0000;1988.3164;0.9999
113148000000.0000;1990.3561;0.9999
113188000000.0000;1992.3957;0.9999
113228000000.0000;1994.4350;0.9999
113268000000.0000;1996.4718;0.9999
113308000000.0000;1998.5100;0.9999
113348000000.0000;2000.5472;0.9999
113435000000.0000;2003.1505;0.9879
113585000000.0000;2003.1505;0.9379
113735000000.0000;2003.1505;0.8879
113885000000.0000;2003.1505;0.8379
114035000000.0000;2003.1505;0.7879
114185000000.0000;2003.1505;0.7379
114335000000.0000;2003.1505;0.6879
114485000000.0000;2003.1505;0.6379
114635000000.0000;2003.1505;0.5879
114785000000.0000;2003.1505;0.5379
114935000000.0000;2003.1505;0.4879
115085000000.0000;2003.1505;0.4379
115235000000.0000;2003.1505;0.3879
115385000000.0000;2003.1505;0.3379
115535000000.0000;2003.1505;0.2879
115685000000.0000;2003.1505;0.2379
115835000000.0000;2003.1505;0.1879
115985000000.0000;2003.1505;0.1379
116135000000.0000;2003.1505;0.0879
116285000000.0000;2003.1505;0.0379
116434000000.0000;2004.3996;0.0001
116474000000.0000;2005.7982;0.0001
116514000000.0000;2007.1984;0.0001
116554000000.0000;2008.5992;0.0001
116594000000.0000;2010.0001;0.0001
116634000000.0000;2011.4013;0.0001
116674000000.0000;2012.8025;0.0001
116714000000.0000;2014.2037;0.0001
123281000000.0000;2014.3789;0.0001
123321000000.0000;2012.9776;0.0001
123361000000.0000;2011.5764;0.0001
123401000000.0000;2010.1753;0.0001
123441000000.0000;2008.7743;0.0001
123481000000.0000;2007.3735;0.0001
123521000000.0000;2005.9732;0.0001
123561000000.0000;2004.5742;0.0001
123590000000.0000;2003.5646;0.0002
123740000000.0000;2003.1496;0.0462
123890000000.0000;2003.1496;0.0962
124040000000.0000;2003.1496;0.1462
124190000000.0000;2003.1496;0.1962
124340000000.0000;2003.1496;0.2462
124490000000.0000;2003.1496;0.2962
124640000000.0000;2003.1496;0.3462
124790000000.0000;2003.1496;0.3962
124940000000.0000;2003.1496;0.4462
125090000000.0000;2003.1496;0.4962
125240000000.0000;2003.1496;0.5462
125390000000.0000;2003.1496;0.5962
125540000000.0000;2003.1496;0.6462
125690000000.0000;2003.1496;0.6962
125840000000.0000;2003.1496;0.7462
125990000000.0000;2003.1496;0.7962
126140000000.0000;2003.1496;0.8462
126290000000.0000;2003.1496;0.8962
126440000000.0000;2003.1496;0.9462
126590000000.0000;2003.1495;0.9962
126647000000.0000;2000.8014;0.9999
126687000000.0000;1998.7645;0.9999
126727000000.0000;1996.7262;0.9999
126767000000.0000;1994.6870;0.9999
126807000000.0000;1992.6474;0.9999
126847000000.0000;1990.6077;0.9999
126887000000.0000;1988.5681;0.9999
126927000000.0000;1986.5284;0.9999


==> Diagrams/Phase_trans/Datas/slow_time_temp_cryst_amorph_liq_reduced_Cycle.txt <==
# Time;Temperature;Crystalline;Amorphous;Liquid
2000000.0000;300.1022;0.9998;0.0002;0.0000
102000000.0000;305.2039;0.9999;0.0001;0.0000
202000000.0000;310.3056;0.9999;0.0000;0.0000
302000000.0000;315.4062;1.0000;0.0000;0.0000
402000000.0000;320.5056;1.0000;0.0000;0.0000
502000000.0000;325.6050;1.0000;0.0000;0.0000
602000000.0000;330.7044;1.0000;0.0000;0.0000
702000000.0000;335.8039;1.0000;0.0000;0.0000
802000000.0000;340.9033;1.0000;0.0000;0.0000
902000000.0000;346.0027;1.0000;0.0000;0.0000
1002000000.0000;351.1021;1.0000;0.0000;0.0000
1102000000.0000;356.2015;1.0000;0.0000;0.0000
1202000000.0000;361.3009;1.0000;0.0000;0.0000
1302000000.0000;366.4004;1.0000;0.0000;0.0000
1402000000.0000;371.4998;1.0000;0.0000;0.0000
1502000000.0000;376.5992;1.0000;0.0000;0.0000
1602000000.0000;381.6986;1.0000;0.0000;0.0000
1702000000.0000;386.7980;1.0000;0.0000;0.0000
1802000000.0000;391.8975;1.0000;0.0000;0.0000
1902000000.0000;396.9969;1.0000;0.0000;0.0000
2002000000.0000;402.0963;1.0000;0.0000;0.0000
2102000000.0000;407.1957;1.0000;0.0000;0.0000
2202000000.0000;412.2951;1.0000;0.0000;0.0000
2302000000.0000;417.3945;1.0000;0.0000;0.0000
2402000000.0000;422.4940;1.0000;0.0000;0.0000
2502000000.0000;427.5934;1.0000;0.0000;0.0000
2602000000.0000;432.6928;1.0000;0.0000;0.0000
2702000000.0000;437.7922;1.0000;0.0000;0.0000
2802000000.0000;442.8916;1.0000;0.0000;0.0000
2902000000.0000;447.9910;1.0000;0.0000;0.0000
3002000000.0000;453.0905;1.0000;0.0000;0.0000
3102000000.0000;458.1899;1.0000;0.0000;0.0000
3202000000.0000;463.2893;1.0000;0.0000;0.0000
3302000000.0000;468.3887;1.0000;0.0000;0.0000
3402000000.0000;473.4881;1.0000;0.0000;0.0000
3502000000.0000;478.5875;1.0000;0.0000;0.0000
3602000000.0000;483.6870;1.0000;0.0000;0.0000
3702000000.0000;488.7864;1.0000;0.0000;0.0000
3802000000.0000;493.8858;1.0000;0.0000;0.0000
3902000000.0000;498.9852;1.0000;0.0000;0.0000
4002000000.0000;504.0846;1.0000;0.0000;0.0000
4102000000.0000;509.1840;1.0000;0.0000;0.0000
4202000000.0000;514.2835;1.0000;0.0000;0.0000
4302000000.0000;519.3829;1.0000;0.0000;0.0000
4402000000.0000;524.4823;1.0000;0.0000;0.0000
4502000000.0000;529.5817;1.0000;0.0000;0.0000
4602000000.0000;534.6811;1.0000;0.0000;0.0000
4702000000.0000;539.7805;1.0000;0.0000;0.0000
4802000000.0000;544.8800;1.0000;0.0000;0.0000
4902000000.0000;549.9794;1.0000;0.0000;0.0000
5002000000.0000;555.0788;1.0000;0.0000;0.0000
5102000000.0000;560.1782;1.0000;0.0000;0.0000
5202000000.0000;565.2776;1.0000;0.0000;0.0000
5302000000.0000;570.3770;1.0000;0.0000;0.0000
5402000000.0000;575.4765;1.0000;0.0000;0.0000
5502000000.0000;580.5759;1.0000;0.0000;0.0000
5602000000.0000;585.6753;1.0000;0.0000;0.0000
5702000000.0000;590.7747;1.0000;0.0000;0.0000
5802000000.0000;595.8741;1.0000;0.0000;0.0000
5902000000.0000;600.9735;1.0000;0.0000;0.0000
6002000000.0000;606.0730;1.0000;0.0000;0.0000
6102000000.0000;611.1724;1.0000;0.0000;0.0000
6202000000.0000;616.2718;1.0000;0.0000;0.0000
6302000000.0000;621.3712;1.0000;0.0000;0.0000
6402000000.0000;626.4706;1.0000;0.0000;0.0000
6502000000.0000;631.5700;1.0000;0.0000;0.0000
6602000000.0000;636.6695;1.0000;0.0000;0.0000
6702000000.0000;641.7689;1.0000;0.0000;0.0000
6802000000.0000;646.8683;1.0000;0.0000;0.0000
6902000000.0000;651.9677;1.0000;0.0000;0.0000
7002000000.0000;657.0671;1.0000;0.0000;0.0000
7102000000.0000;662.1665;1.0000;0.0000;0.0000
7202000000.0000;667.2660;1.0000;0.0000;0.0000
7302000000.0000;672.3654;1.0000;0.0000;0.0000
7402000000.0000;677.4648;1.0000;0.0000;0.0000
7502000000.0000;682.5642;1.0000;0.0000;0.0000
7602000000.0000;687.6636;1.0000;0.0000;0.0000
7702000000.0000;692.7630;1.0000;0.0000;0.0000
7802000000.0000;697.8625;1.0000;0.0000;0.0000
7902000000.0000;702.9619;1.0000;0.0000;0.0000
8002000000.0000;708.0613;1.0000;0.0000;0.0000
8102000000.0000;713.1607;1.0000;0.0000;0.0000
8202000000.0000;718.2601;1.0000;0.0000;0.0000
8302000000.0000;723.3595;1.0000;0.0000;0.0000
8402000000.0000;728.4589;1.0000;0.0000;0.0000
8502000000.0000;733.5584;1.0000;0.0000;0.0000
8602000000.0000;738.6578;1.0000;0.0000;0.0000
8702000000.0000;743.7572;1.0000;0.0000;0.0000
8802000000.0000;748.8566;1.0000;0.0000;0.0000
8902000000.0000;753.9560;1.0000;0.0000;0.0000
9002000000.0000;759.0554;1.0000;0.0000;0.0000
9102000000.0000;764.1549;1.0000;0.0000;0.0000
9202000000.0000;769.2543;1.0000;0.0000;0.0000
9302000000.0000;774.3537;1.0000;0.0000;0.0000
9402000000.0000;779.4531;1.0000;0.0000;0.0000
9502000000.0000;784.5525;1.0000;0.0000;0.0000
9602000000.0000;789.6519;1.0000;0.0000;0.0000
9702000000.0000;794.7513;1.0000;0.0000;0.0000
9802000000.0000;799.8508;1.0000;0.0000;0.0000
9902000000.0000;804.9502;1.0000;0.0000;0.0000
10002000000.0000;810.0496;1.0000;0.0000;0.0000
10102000000.0000;815.1490;1.0000;0.0000;0.0000
10202000000.0000;820.2484;1.0000;0.0000;0.0000
10302000000.0000;825.3478;1.0000;0.0000;0.0000
10402000000.0000;830.4473;1.0000;0.0000;0.0000
10502000000.0000;835.5467;1.0000;0.0000;0.0000
10602000000.0000;840.6461;1.0000;0.0000;0.0000
10702000000.0000;845.7455;1.0000;0.0000;0.0000
10802000000.0000;850.8449;1.0000;0.0000;0.0000
10902000000.0000;855.9443;1.0000;0.0000;0.0000
11002000000.0000;861.0437;1.0000;0.0000;0.0000
11102000000.0000;866.1432;1.0000;0.0000;0.0000
11202000000.0000;871.2426;1.0000;0.0000;0.0000
11302000000.0000;876.3420;1.0000;0.0000;0.0000
11402000000.0000;881.4414;1.0000;0.0000;0.0000
11502000000.0000;886.5408;1.0000;0.0000;0.0000
11602000000.0000;891.6402;1.0000;0.0000;0.0000
11702000000.0000;896.7396;1.0000;0.0000;0.0000
11802000000.0000;901.8391;1.0000;0.0000;0.0000
11902000000.0000;906.9385;1.0000;0.0000;0.0000
12002000000.0000;912.0379;1.0000;0.0000;0.0000
12102000000.0000;917.1373;1.0000;0.0000;0.0000
12202000000.0000;922.2367;1.0000;0.0000;0.0000
12302000000.0000;927.3361;1.0000;0.0000;0.0000
12402000000.0000;932.4355;1.0000;0.0000;0.0000
12502000000.0000;937.5350;1.0000;0.0000;0.0000
12602000000.0000;942.6344;1.0000;0.0000;0.0000
12702000000.0000;947.7338;1.0000;0.0000;0.0000
12802000000.0000;952.8332;1.0000;0.0000;0.0000
12902000000.0000;957.9326;1.0000;0.0000;0.0000
13002000000.0000;963.0320;1.0000;0.0000;0.0000
13102000000.0000;968.1314;1.0000;0.0000;0.0000
13202000000.0000;973.2309;1.0000;0.0000;0.0000
13302000000.0000;978.3303;1.0000;0.0000;0.0000
13402000000.0000;983.4297;1.0000;0.0000;0.0000
13502000000.0000;988.5291;1.0000;0.0000;0.0000
13602000000.0000;993.6285;1.0000;0.0000;0.0000
13702000000.0000;998.7279;1.0000;0.0000;0.0000
13802000000.0000;1003.8273;1.0000;0.0000;0.0000
13902000000.0000;1008.9268;1.0000;0.0000;0.0000
14002000000.0000;1014.0262;1.0000;0.0000;0.0000
14102000000.0000;1019.1256;1.0000;0.0000;0.0000
14202000000.0000;1024.2250;1.0000;0.0000;0.0000
14302000000.0000;1029.3244;1.0000;0.0000;0.0000
14402000000.0000;1034.4238;1.0000;0.0000;0.0000
14502000000.0000;1039.5232;1.0000;0.0000;0.0000
14602000000.0000;1044.6226;1.0000;0.0000;0.0000
14702000000.0000;1049.7221;1.0000;0.0000;0.0000
14802000000.0000;1054.8215;1.0000;0.0000;0.0000
14902000000.0000;1059.9209;1.0000;0.0000;0.0000
15002000000.0000;1065.0203;1.0000;0.0000;0.0000
15102000000.0000;1070.1197;1.0000;0.0000;0.0000
15202000000.0000;1075.2191;1.0000;0.0000;0.0000
15302000000.0000;1080.3185;1.0000;0.0000;0.0000
15402000000.0000;1085.4180;1.0000;0.0000;0.0000
15502000000.0000;1090.5174;1.0000;0.0000;0.0000
15602000000.0000;1095.6168;1.0000;0.0000;0.0000
15702000000.0000;1100.7162;1.0000;0.0000;0.0000
15802000000.0000;1105.8156;1.0000;0.0000;0.0000
15902000000.0000;1110.9150;1.0000;0.0000;0.0000
16002000000.0000;1116.0144;1.0000;0.0000;0.0000
16102000000.0000;1121.1138;1.0000;0.0000;0.0000
16202000000.0000;1126.2133;1.0000;0.0000;0.0000
16302000000.0000;1131.3127;1.0000;0.0000;0.0000
16402000000.0000;1136.4121;1.0000;0.0000;0.0000
16502000000.0000;1141.5115;1.0000;0.0000;0.0000
16602000000.0000;1146.6109;1.0000;0.0000;0.0000
16702000000.0000;1151.7103;1.0000;0.0000;0.0000
16802000000.0000;1156.8097;1.0000;0.0000;0.0000
16902000000.0000;1161.9091;1.0000;0.0000;0.0000
17002000000.0000;1167.0086;1.0000;0.0000;0.0000
17102000000.0000;1172.1080;1.0000;0.0000;0.0000
17202000000.0000;1177.2074;1.0000;0.0000;0.0000
17302000000.0000;1182.3068;1.0000;0.0000;0.0000
17402000000.0000;1187.4062;1.0000;0.0000;0.0000
17502000000.0000;1192.5056;1.0000;0.0000;0.0000
17602000000.0000;1197.6050;1.0000;0.0000;0.0000
17702000000.0000;1202.7044;1.0000;0.0000;0.0000
17802000000.0000;1207.8039;1.0000;0.0000;0.0000
17902000000.0000;1212.9033;1.0000;0.0000;0.0000
18002000000.0000;1218.0027;1.0000;0.0000;0.0000
18102000000.0000;1223.1021;1.0000;0.0000;0.0000
18202000000.0000;1228.2015;1.0000;0.0000;0.0000
18302000000.0000;1233.3009;1.0000;0.0000;0.0000
18402000000.0000;1238.4003;1.0000;0.0000;0.0000
18502000000.0000;1243.4997;1.0000;0.0000;0.0000
18602000000.0000;1248.5991;1.0000;0.0000;0.0000
18702000000.0000;1253.6986;1.0000;0.0000;0.0000
18802000000.0000;1258.7980;1.0000;0.0000;0.0000
18902000000.0000;1263.8974;1.0000;0.0000;0.0000
19002000000.0000;1268.9968;1.0000;0.0000;0.0000
19102000000.0000;1274.0962;1.0000;0.0000;0.0000
19202000000.0000;1279.1956;1.0000;0.0000;0.0000
19302000000.0000;1284.2950;1.0000;0.0000;0.0000
19402000000.0000;1289.3944;1.0000;0.0000;0.0000
19502000000.0000;1294.4938;1.0000;0.0000;0.0000
19602000000.0000;1299.5933;1.0000;0.0000;0.0000
19702000000.0000;1304.6927;1.0000;0.0000;0.0000
19802000000.0000;1309.7921;1.0000;0.0000;0.0000
19902000000.0000;1314.8915;1.0000;0.0000;0.0000
20002000000.0000;1319.9909;1.0000;0.0000;0.0000
20102000000.0000;1325.0903;1.0000;0.0000;0.0000
20202000000.0000;1330.1897;1.0000;0.0000;0.0000
20302000000.0000;1335.2891;1.0000;0.0000;0.0000
20402000000.0000;1340.3885;1.0000;0.0000;0.0000
20502000000.0000;1345.4880;1.0000;0.0000;0.0000
20602000000.0000;1350.5874;1.0000;0.0000;0.0000
20702000000.0000;1355.6868;1.0000;0.0000;0.0000
20802000000.0000;1360.7862;1.0000;0.0000;0.0000
20902000000.0000;1365.8856;1.0000;0.0000;0.0000
21002000000.0000;1370.9850;1.0000;0.0000;0.0000
21102000000.0000;1376.0844;1.0000;0.0000;0.0000
21202000000.0000;1381.1838;1.0000;0.0000;0.0000
21302000000.0000;1386.2832;1.0000;0.0000;0.0000
21402000000.0000;1391.3826;1.0000;0.0000;0.0000
21502000000.0000;1396.4821;1.0000;0.0000;0.0000
21602000000.0000;1401.5815;1.0000;0.0000;0.0000
21702000000.0000;1406.6809;1.0000;0.0000;0.0000
21802000000.0000;1411.7803;1.0000;0.0000;0.0000
21902000000.0000;1416.8797;1.0000;0.0000;0.0000
22002000000.0000;1421.9791;1.0000;0.0000;0.0000
22102000000.0000;1427.0785;1.0000;0.0000;0.0000
22202000000.0000;1432.1779;1.0000;0.0000;0.0000
22302000000.0000;1437.2773;1.0000;0.0000;0.0000
22402000000.0000;1442.3767;1.0000;0.0000;0.0000
22502000000.0000;1447.4761;1.0000;0.0000;0.0000
22602000000.0000;1452.5756;1.0000;0.0000;0.0000
22702000000.0000;1457.6750;1.0000;0.0000;0.0000
22802000000.0000;1462.7744;1.0000;0.0000;0.0000
22902000000.0000;1467.8738;1.0000;0.0000;0.0000
23002000000.0000;1472.9732;1.0000;0.0000;0.0000
23102000000.0000;1478.0726;1.0000;0.0000;0.0000
23202000000.0000;1483.1720;1.0000;0.0000;0.0000
23302000000.0000;1488.2714;1.0000;0.0000;0.0000
23402000000.0000;1493.3708;1.0000;0.0000;0.0000
23502000000.0000;1498.4702;1.0000;0.0000;0.0000
23602000000.0000;1503.5696;1.0000;0.0000;0.0000
23702000000.0000;1508.6690;1.0000;0.0000;0.0000
23802000000.0000;1513.7685;1.0000;0.0000;0.0000
23902000000.0000;1518.8679;1.0000;0.0000;0.0000
24002000000.0000;1523.9673;1.0000;0.0000;0.0000
24102000000.0000;1529.0667;1.0000;0.0000;0.0000
24202000000.0000;1534.1661;1.0000;0.0000;0.0000
24302000000.0000;1539.2655;1.0000;0.0000;0.0000
24402000000.0000;1544.3649;1.0000;0.0000;0.0000
24502000000.0000;1549.4643;1.0000;0.0000;0.0000
24602000000.0000;1554.5637;1.0000;0.0000;0.0000
24702000000.0000;1559.6631;1.0000;0.0000;0.0000
24802000000.0000;1564.7625;1.0000;0.0000;0.0000
24902000000.0000;1569.8619;1.0000;0.0000;0.0000
25002000000.0000;1574.9613;1.0000;0.0000;0.0000
25102000000.0000;1580.0607;1.0000;0.0000;0.0000
25202000000.0000;1585.1602;1.0000;0.0000;0.0000
25302000000.0000;1590.2596;1.0000;0.0000;0.0000
25402000000.0000;1595.3590;1.0000;0.0000;0.0000
25502000000.0000;1600.4584;1.0000;0.0000;0.0000
25602000000.0000;1605.5578;1.0000;0.0000;0.0000
25702000000.0000;1610.6572;1.0000;0.0000;0.0000
25802000000.0000;1615.7566;1.0000;0.0000;0.0000
25902000000.0000;1620.8560;1.0000;0.0000;0.0000
26002000000.0000;1625.9554;1.0000;0.0000;0.0000
26102000000.0000;1631.0548;1.0000;0.0000;0.0000
26202000000.0000;1636.1542;1.0000;0.0000;0.0000
26302000000.0000;1641.2536;1.0000;0.0000;0.0000
26402000000.0000;1646.3530;1.0000;0.0000;0.0000
26502000000.0000;1651.4524;1.0000;0.0000;0.0000
26602000000.0000;1656.5518;1.0000;0.0000;0.0000
26702000000.0000;1661.6512;1.0000;0.0000;0.0000
26802000000.0000;1666.7506;1.0000;0.0000;0.0000
26902000000.0000;1671.8500;1.0000;0.0000;0.0000
27002000000.0000;1676.9495;1.0000;0.0000;0.0000
27102000000.0000;1682.0489;1.0000;0.0000;0.0000
27202000000.0000;1687.1483;1.0000;0.0000;0.0000
27302000000.0000;1692.2477;1.0000;0.0000;0.0000
27402000000.0000;1697.3471;1.0000;0.0000;0.0000
27502000000.0000;1702.4465;1.0000;0.0000;0.0000
27602000000.0000;1707.5459;1.0000;0.0000;0.0000
27702000000.0000;1712.6453;1.0000;0.0000;0.0000
27802000000.0000;1717.7447;1.0000;0.0000;0.0000
27902000000.0000;1722.8441;1.0000;0.0000;0.0000
28002000000.0000;1727.9435;1.0000;0.0000;0.0000
28102000000.0000;1733.0429;1.0000;0.0000;0.0000
28202000000.0000;1738.1423;1.0000;0.0000;0.0000
28302000000.0000;1743.2417;1.0000;0.0000;0.0000
28402000000.0000;1748.3411;1.0000;0.0000;0.0000
28502000000.0000;1753.4405;1.0000;0.0000;0.0000
28602000000.0000;1758.5399;1.0000;0.0000;0.0000
28702000000.0000;1763.6393;1.0000;0.0000;0.0000
28802000000.0000;1768.7387;1.0000;0.0000;0.0000
28902000000.0000;1773.8381;1.0000;0.0000;0.0000
29002000000.0000;1778.9375;1.0000;0.0000;0.0000
29102000000.0000;1784.0369;1.0000;0.0000;0.0000
29202000000.0000;1789.1363;1.0000;0.0000;0.0000
29302000000.0000;1794.2357;1.0000;0.0000;0.0000
29402000000.0000;1799.3351;1.0000;0.0000;0.0000
29502000000.0000;1804.4345;1.0000;0.0000;0.0000
29602000000.0000;1809.5339;1.0000;0.0000;0.0000
29702000000.0000;1814.6333;1.0000;0.0000;0.0000
29802000000.0000;1819.7327;1.0000;0.0000;0.0000
29902000000.0000;1824.8321;1.0000;0.0000;0.0000
30002000000.0000;1829.9315;1.0000;0.0000;0.0000
30102000000.0000;1835.0309;1.0000;0.0000;0.0000
30202000000.0000;1840.1303;1.0000;0.0000;0.0000
30302000000.0000;1845.2297;1.0000;0.0000;0.0000
30402000000.0000;1850.3291;1.0000;0.0000;0.0000
30502000000.0000;1855.4285;1.0000;0.0000;0.0000
30602000000.0000;1860.5279;1.0000;0.0000;0.0000
30702000000.0000;1865.6272;1.0000;0.0000;0.0000
30802000000.0000;1870.7266;1.0000;0.0000;0.0000
30902000000.0000;1875.8260;1.0000;0.0000;0.0000
31002000000.0000;1880.9254;1.0000;0.0000;0.0000
31102000000.0000;1886.0248;1.0000;0.0000;0.0000
31202000000.0000;1891.1242;0.9999;0.0000;0.0000
31302000000.0000;1896.2235;0.9999;0.0000;0.0000
31402000000.0000;1901.3229;0.9999;0.0000;0.0000
31502000000.0000;1906.4223;0.9999;0.0000;0.0000
31602000000.0000;1911.5216;0.9999;0.0000;0.0000
31702000000.0000;1916.6210;0.9999;0.0000;0.0000
31802000000.0000;1921.7204;0.9999;0.0000;0.0000
31902000000.0000;1926.8197;0.9999;0.0000;0.0000
32002000000.0000;1931.9190;0.9999;0.0000;0.0000
32102000000.0000;1937.0184;0.9999;0.0000;0.0000
32202000000.0000;1942.1177;0.9999;0.0000;0.0000
32302000000.0000;1947.2170;0.9999;0.0000;0.0000
32402000000.0000;1952.3163;0.9999;0.0000;0.0000
32502000000.0000;1957.4156;0.9999;0.0000;0.0000
32602000000.0000;1962.5149;0.9999;0.0000;0.0000
32702000000.0000;1967.6142;0.9999;0.0000;0.0000
32802000000.0000;1972.7134;0.9999;0.0000;0.0000
32902000000.0000;1977.8126;0.9999;0.0000;0.0000
33002000000.0000;1982.9118;0.9999;0.0000;0.0000
33102000000.0000;1988.0109;0.9999;0.0000;0.0000
33202000000.0000;1993.1100;0.9999;0.0000;0.0000
33302000000.0000;1998.2048;0.9999;0.0000;0.0001
33402000000.0000;2003.1485;0.9989;0.0000;0.0011
33502000000.0000;2003.1505;0.9656;0.0000;0.0344
33602000000.0000;2003.1505;0.9322;0.0000;0.0677
33702000000.0000;2003.1505;0.8989;0.0000;0.1011
33802000000.0000;2003.1505;0.8656;0.0000;0.1344
33902000000.0000;2003.1505;0.8322;0.0000;0.1677
34002000000.0000;2003.1505;0.7989;0.0000;0.2011
34102000000.0000;2003.1505;0.7656;0.0000;0.2344
34202000000.0000;2003.1505;0.7322;0.0000;0.2677
34302000000.0000;2003.1505;0.6989;0.0000;0.3011
34402000000.0000;2003.1505;0.6656;0.0000;0.3344
34502000000.0000;2003.1505;0.6322;0.0000;0.3677
34602000000.0000;2003.1505;0.5989;0.0000;0.4011
34702000000.0000;2003.1505;0.5656;0.0000;0.4344
34802000000.0000;2003.1505;0.5322;0.0000;0.4677
34902000000.0000;2003.1505;0.4989;0.0000;0.5011
35002000000.0000;2003.1505;0.4656;0.0000;0.5344
35102000000.0000;2003.1505;0.4322;0.0000;0.5677
35202000000.0000;2003.1505;0.3989;0.0000;0.6011
35302000000.0000;2003.1505;0.3656;0.0000;0.6344
35402000000.0000;2003.1505;0.3322;0.0000;0.6677
35502000000.0000;2003.1505;0.2989;0.0000;0.7011
35602000000.0000;2003.1505;0.2656;0.0000;0.7344
35702000000.0000;2003.1505;0.2322;0.0000;0.7677
35802000000.0000;2003.1505;0.1989;0.0000;0.8011
35902000000.0000;2003.1505;0.1656;0.0000;0.8344
36002000000.0000;2003.1505;0.1322;0.0000;0.8677
36102000000.0000;2003.1505;0.0989;0.0000;0.9011
36202000000.0000;2003.1505;0.0656;0.0000;0.9344
36302000000.0000;2003.1505;0.0322;0.0000;0.9677
36402000000.0000;2003.2929;0.0003;0.0000;0.9997
36502000000.0000;2006.7786;0.0001;0.0000;0.9999
36602000000.0000;2010.2807;0.0001;0.0000;0.9999
36702000000.0000;2013.7837;0.0001;0.0000;0.9999
36802000000.0000;2017.2870;0.0000;0.0000;0.9999
36902000000.0000;2020.7905;0.0000;0.0000;0.9999
37002000000.0000;2024.2940;0.0000;0.0000;0.9999
37102000000.0000;2027.7977;0.0000;0.0000;0.9999
37202000000.0000;2031.3014;0.0000;0.0000;0.9999
37302000000.0000;2034.8051;0.0000;0.0000;0.9999
37402000000.0000;2038.3088;0.0000;0.0000;0.9999
37502000000.0000;2041.8126;0.0000;0.0000;0.9999
37602000000.0000;2045.3163;0.0000;0.0000;0.9999
37702000000.0000;2048.8201;0.0000;0.0000;0.9999
37802000000.0000;2052.3239;0.0000;0.0000;0.9999
37902000000.0000;2055.8277;0.0000;0.0000;0.9999
38002000000.0000;2059.3315;0.0000;0.0000;0.9999
38102000000.0000;2062.8353;0.0000;0.0000;0.9999
38202000000.0000;2066.3391;0.0000;0.0000;1.0000
38302000000.0000;2069.8429;0.0000;0.0000;1.0000
38402000000.0000;2073.3467;0.0000;0.0000;1.0000
38502000000.0000;2076.8505;0.0000;0.0000;1.0000
38602000000.0000;2080.3544;0.0000;0.0000;1.0000
38702000000.0000;2083.8582;0.0000;0.0000;1.0000
38802000000.0000;2087.3620;0.0000;0.0000;1.0000
38902000000.0000;2090.8659;0.0000;0.0000;1.0000
39002000000.0000;2094.3697;0.0000;0.0000;1.0000
39102000000.0000;2097.8735;0.0000;0.0000;1.0000
39202000000.0000;2101.3774;0.0000;0.0000;1.0000
39302000000.0000;2104.8812;0.0000;0.0000;1.0000
39402000000.0000;2108.3850;0.0000;0.0000;1.0000
39502000000.0000;2111.8889;0.0000;0.0000;1.0000
39602000000.0000;2115.3927;0.0000;0.0000;1.0000
39702000000.0000;2118.8965;0.0000;0.0000;1.0000
39802000000.0000;2122.4004;0.0000;0.0000;1.0000
39902000000.0000;2125.9042;0.0000;0.0000;1.0000
40002000000.0000;2129.2679;0.0000;0.0000;1.0000
40102000000.0000;2125.7641;0.0000;0.0000;1.0000
40202000000.0000;2122.2602;0.0000;0.0000;1.0000
40302000000.0000;2118.7564;0.0000;0.0000;1.0000
40402000000.0000;2115.2525;0.0000;0.0000;1.0000
40502000000.0000;2111.7487;0.0000;0.0000;1.0000
40602000000.0000;2108.2449;0.0000;0.0000;1.0000
40702000000.0000;2104.7410;0.0000;0.0000;1.0000
40802000000.0000;2101.2372;0.0000;0.0000;1.0000
40902000000.0000;2097.7334;0.0000;0.0000;1.0000
41002000000.0000;2094.2295;0.0000;0.0000;1.0000
41102000000.0000;2090.7257;0.0000;0.0000;1.0000
41202000000.0000;2087.2219;0.0000;0.0000;1.0000
41302000000.0000;2083.7180;0.0000;0.0000;1.0000
41402000000.0000;2080.2142;0.0000;0.0000;1.0000
41502000000.0000;2076.7104;0.0000;0.0000;1.0000
41602000000.0000;2073.2066;0.0000;0.0000;1.0000
41702000000.0000;2069.7028;0.0000;0.0000;1.0000
41802000000.0000;2066.1989;0.0000;0.0000;0.9999
41902000000.0000;2062.6951;0.0000;0.0000;0.9999
42002000000.0000;2059.1913;0.0000;0.0000;0.9999
42102000000.0000;2055.6875;0.0000;0.0000;0.9999
42202000000.0000;2052.1837;0.0000;0.0000;0.9999
42302000000.0000;2048.6799;0.0000;0.0000;0.9999
42402000000.0000;2045.1762;0.0000;0.0000;0.9999
42502000000.0000;2041.6724;0.0000;0.0000;0.9999
42602000000.0000;2038.1687;0.0000;0.0000;0.9999
42702000000.0000;2034.6649;0.0000;0.0000;0.9999
42802000000.0000;2031.1612;0.0000;0.0000;0.9999
42902000000.0000;2027.6575;0.0000;0.0000;0.9999
43002000000.0000;2024.1539;0.0000;0.0000;0.9999
43102000000.0000;2020.6503;0.0000;0.0000;0.9999
43202000000.0000;2017.1468;0.0000;0.0000;0.9999
43302000000.0000;2013.6435;0.0001;0.0000;0.9999
43402000000.0000;2010.1406;0.0001;0.0000;0.9999
43502000000.0000;2006.6386;0.0001;0.0000;0.9999
43602000000.0000;2003.1747;0.0005;0.0000;0.9995
43702000000.0000;2003.1496;0.0336;0.0000;0.9664
43802000000.0000;2003.1496;0.0669;0.0000;0.9331
43902000000.0000;2003.1496;0.1002;0.0000;0.8998
44002000000.0000;2003.1496;0.1336;0.0000;0.8664
44102000000.0000;2003.1496;0.1669;0.0000;0.8331
44202000000.0000;2003.1496;0.2002;0.0000;0.7997
44302000000.0000;2003.1496;0.2336;0.0000;0.7664
44402000000.0000;2003.1496;0.2669;0.0000;0.7331
44502000000.0000;2003.1496;0.3002;0.0000;0.6997
44602000000.0000;2003.1496;0.3336;0.0000;0.6664
44702000000.0000;2003.1496;0.3669;0.0000;0.6331
44802000000.0000;2003.1496;0.4002;0.0000;0.5997
44902000000.0000;2003.1496;0.4336;0.0000;0.5664
45002000000.0000;2003.1496;0.4669;0.0000;0.5331
45102000000.0000;2003.1496;0.5002;0.0000;0.4997
45202000000.0000;2003.1496;0.5336;0.0000;0.4664
45302000000.0000;2003.1496;0.5669;0.0000;0.4331
45402000000.0000;2003.1496;0.6002;0.0000;0.3997
45502000000.0000;2003.1496;0.6336;0.0000;0.3664
45602000000.0000;2003.1496;0.6669;0.0000;0.3331
45702000000.0000;2003.1496;0.7002;0.0000;0.2997
45802000000.0000;2003.1496;0.7336;0.0000;0.2664
45902000000.0000;2003.1496;0.7669;0.0000;0.2331
46002000000.0000;2003.1496;0.8002;0.0000;0.1997
46102000000.0000;2003.1496;0.8336;0.0000;0.1664
46202000000.0000;2003.1496;0.8669;0.0000;0.1331
46302000000.0000;2003.1496;0.9002;0.0000;0.0997
46402000000.0000;2003.1496;0.9336;0.0000;0.0664
46502000000.0000;2003.1496;0.9669;0.0000;0.0331
46602000000.0000;2003.0646;0.9997;0.0000;0.0003
46702000000.0000;1998.0007;0.9999;0.0000;0.0001
46802000000.0000;1992.9028;0.9999;0.0000;0.0001
46902000000.0000;1987.8036;0.9999;0.0000;0.0001
47002000000.0000;1982.7045;0.9999;0.0000;0.0001
47102000000.0000;1977.6055;0.9999;0.0000;0.0001
47202000000.0000;1972.5065;0.9999;0.0000;0.0001
47302000000.0000;1967.4076;0.9999;0.0000;0.0001
47402000000.0000;1962.3086;0.9999;0.0000;0.0000
47502000000.0000;1957.2097;0.9999;0.0000;0.0000
47602000000.0000;1952.1107;0.9999;0.0000;0.0000
47702000000.0000;1947.0117;0.9999;0.0000;0.0000
47802000000.0000;1941.9126;0.9999;0.0000;0.0000
47902000000.0000;1936.8135;0.9999;0.0000;0.0000
48002000000.0000;1931.7143;0.9999;0.0000;0.0000
48102000000.0000;1926.6150;0.9999;0.0000;0.0000
48202000000.0000;1921.5157;0.9999;0.0000;0.0000
48302000000.0000;1916.4164;0.9999;0.0000;0.0000
48402000000.0000;1911.3171;0.9999;0.0000;0.0000
48502000000.0000;1906.2178;0.9999;0.0000;0.0000
48602000000.0000;1901.1184;0.9999;0.0000;0.0000
48702000000.0000;1896.0190;0.9999;0.0000;0.0000
48802000000.0000;1890.9197;0.9999;0.0000;0.0000
48902000000.0000;1885.8203;0.9999;0.0000;0.0000
49002000000.0000;1880.7209;0.9999;0.0000;0.0000
49102000000.0000;1875.6215;0.9999;0.0000;0.0000
49202000000.0000;1870.5222;1.0000;0.0000;0.0000
49302000000.0000;1865.4228;1.0000;0.0000;0.0000
49402000000.0000;1860.3234;1.0000;0.0000;0.0000
49502000000.0000;1855.2240;1.0000;0.0000;0.0000
49602000000.0000;1850.1246;1.0000;0.0000;0.0000
49702000000.0000;1845.0252;1.0000;0.0000;0.0000
49802000000.0000;1839.9258;1.0000;0.0000;0.0000
49902000000.0000;1834.8264;1.0000;0.0000;0.0000
50002000000.0000;1829.7270;1.0000;0.0000;0.0000
50102000000.0000;1824.6276;1.0000;0.0000;0.0000
50202000000.0000;1819.5283;1.0000;0.0000;0.0000
50302000000.0000;1814.4289;1.0000;0.0000;0.0000
50402000000.0000;1809.3295;1.0000;0.0000;0.0000
50502000000.0000;1804.2301;1.0000;0.0000;0.0000
50602000000.0000;1799.1307;1.0000;0.0000;0.0000
50702000000.0000;1794.0313;1.0000;0.0000;0.0000
50802000000.0000;1788.9319;1.0000;0.0000;0.0000
50902000000.0000;1783.8325;1.0000;0.0000;0.0000
51002000000.0000;1778.7331;1.0000;0.0000;0.0000
51102000000.0000;1773.6337;1.0000;0.0000;0.0000
51202000000.0000;1768.5343;1.0000;0.0000;0.0000
51302000000.0000;1763.4349;1.0000;0.0000;0.0000
51402000000.0000;1758.3355;1.0000;0.0000;0.0000
51502000000.0000;1753.2361;1.0000;0.0000;0.0000
51602000000.0000;1748.1367;1.0000;0.0000;0.0000
51702000000.0000;1743.0373;1.0000;0.0000;0.0000
51802000000.0000;1737.9379;1.0000;0.0000;0.0000
51902000000.0000;1732.8385;1.0000;0.0000;0.0000
52002000000.0000;1727.7390;1.0000;0.0000;0.0000
52102000000.0000;1722.6396;1.0000;0.0000;0.0000
52202000000.0000;1717.5402;1.0000;0.0000;0.0000
52302000000.0000;1712.4408;1.0000;0.0000;0.0000
52402000000.0000;1707.3414;1.0000;0.0000;0.0000
52502000000.0000;1702.2420;1.0000;0.0000;0.0000
52602000000.0000;1697.1426;1.0000;0.0000;0.0000
52702000000.0000;1692.0432;1.0000;0.0000;0.0000
52802000000.0000;1686.9438;1.0000;0.0000;0.0000
52902000000.0000;1681.8444;1.0000;0.0000;0.0000
53002000000.0000;1676.7450;1.0000;0.0000;0.0000
53102000000.0000;1671.6456;1.0000;0.0000;0.0000
53202000000.0000;1666.5462;1.0000;0.0000;0.0000
53302000000.0000;1661.4468;1.0000;0.0000;0.0000
53402000000.0000;1656.3474;1.0000;0.0000;0.0000
53502000000.0000;1651.2480;1.0000;0.0000;0.0000
53602000000.0000;1646.1486;1.0000;0.0000;0.0000
53702000000.0000;1641.0492;1.0000;0.0000;0.0000
53802000000.0000;1635.9498;1.0000;0.0000;0.0000
53902000000.0000;1630.8504;1.0000;0.0000;0.0000
54002000000.0000;1625.7510;1.0000;0.0000;0.0000
54102000000.0000;1620.6516;1.0000;0.0000;0.0000
54202000000.0000;1615.5522;1.0000;0.0000;0.0000
54302000000.0000;1610.4527;1.0000;0.0000;0.0000
54402000000.0000;1605.3533;1.0000;0.0000;0.0000
54502000000.0000;1600.2539;1.0000;0.0000;0.0000
54602000000.0000;1595.1545;1.0000;0.0000;0.0000
54702000000.0000;1590.0551;1.0000;0.0000;0.0000
54802000000.0000;1584.9557;1.0000;0.0000;0.0000
54902000000.0000;1579.8563;1.0000;0.0000;0.0000
55002000000.0000;1574.7569;1.0000;0.0000;0.0000
55102000000.0000;1569.6575;1.0000;0.0000;0.0000
55202000000.0000;1564.5581;1.0000;0.0000;0.0000
55302000000.0000;1559.4587;1.0000;0.0000;0.0000
55402000000.0000;1554.3593;1.0000;0.0000;0.0000
55502000000.0000;1549.2599;1.0000;0.0000;0.0000
55602000000.0000;1544.1605;1.0000;0.0000;0.0000
55702000000.0000;1539.0611;1.0000;0.0000;0.0000
55802000000.0000;1533.9616;1.0000;0.0000;0.0000
55902000000.0000;1528.8622;1.0000;0.0000;0.0000
56002000000.0000;1523.7628;1.0000;0.0000;0.0000
56102000000.0000;1518.6634;1.0000;0.0000;0.0000
56202000000.0000;1513.5640;1.0000;0.0000;0.0000
56302000000.0000;1508.4646;1.0000;0.0000;0.0000
56402000000.0000;1503.3652;1.0000;0.0000;0.0000
56502000000.0000;1498.2658;1.0000;0.0000;0.0000
56602000000.0000;1493.1664;1.0000;0.0000;0.0000
56702000000.0000;1488.0670;1.0000;0.0000;0.0000
56802000000.0000;1482.9676;1.0000;0.0000;0.0000
56902000000.0000;1477.8682;1.0000;0.0000;0.0000
57002000000.0000;1472.7688;1.0000;0.0000;0.0000
57102000000.0000;1467.6693;1.0000;0.0000;0.0000
57202000000.0000;1462.5699;1.0000;0.0000;0.0000
57302000000.0000;1457.4705;1.0000;0.0000;0.0000
57402000000.0000;1452.3711;1.0000;0.0000;0.0000
57502000000.0000;1447.2717;1.0000;0.0000;0.0000
57602000000.0000;1442.1723;1.0000;0.0000;0.0000
57702000000.0000;1437.0729;1.0000;0.0000;0.0000
57802000000.0000;1431.9735;1.0000;0.0000;0.0000
57902000000.0000;1426.8741;1.0000;0.0000;0.0000
58002000000.0000;1421.7747;1.0000;0.0000;0.0000
58102000000.0000;1416.6753;1.0000;0.0000;0.0000
58202000000.0000;1411.5758;1.0000;0.0000;0.0000
58302000000.0000;1406.4764;1.0000;0.0000;0.0000
58402000000.0000;1401.3770;1.0000;0.0000;0.0000
58502000000.0000;1396.2776;1.0000;0.0000;0.0000
58602000000.0000;1391.1782;1.0000;0.0000;0.0000
58702000000.0000;1386.0788;1.0000;0.0000;0.0000
58802000000.0000;1380.9794;1.0000;0.0000;0.0000
58902000000.0000;1375.8800;1.0000;0.0000;0.0000
59002000000.0000;1370.7806;1.0000;0.0000;0.0000
59102000000.0000;1365.6812;1.0000;0.0000;0.0000
59202000000.0000;1360.5817;1.0000;0.0000;0.0000
59302000000.0000;1355.4823;1.0000;0.0000;0.0000
59402000000.0000;1350.3829;1.0000;0.0000;0.0000
59502000000.0000;1345.2835;1.0000;0.0000;0.0000
59602000000.0000;1340.1841;1.0000;0.0000;0.0000
59702000000.0000;1335.0847;1.0000;0.0000;0.0000
59802000000.0000;1329.9853;1.0000;0.0000;0.0000
59902000000.0000;1324.8859;1.0000;0.0000;0.0000
60002000000.0000;1319.7865;1.0000;0.0000;0.0000
60102000000.0000;1314.6871;1.0000;0.0000;0.0000
60202000000.0000;1309.5876;1.0000;0.0000;0.0000
60302000000.0000;1304.4882;1.0000;0.0000;0.0000
60402000000.0000;1299.3888;1.0000;0.0000;0.0000
60502000000.0000;1294.2894;1.0000;0.0000;0.0000
60602000000.0000;1289.1900;1.0000;0.0000;0.0000
60702000000.0000;1284.0906;1.0000;0.0000;0.0000
60802000000.0000;1278.9912;1.0000;0.0000;0.0000
60902000000.0000;1273.8918;1.0000;0.0000;0.0000
61002000000.0000;1268.7924;1.0000;0.0000;0.0000
61102000000.0000;1263.6929;1.0000;0.0000;0.0000
61202000000.0000;1258.5935;1.0000;0.0000;0.0000
61302000000.0000;1253.4941;1.0000;0.0000;0.0000
61402000000.0000;1248.3947;1.0000;0.0000;0.0000
61502000000.0000;1243.2953;1.0000;0.0000;0.0000
61602000000.0000;1238.1959;1.0000;0.0000;0.0000
61702000000.0000;1233.0965;1.0000;0.0000;0.0000
61802000000.0000;1227.9971;1.0000;0.0000;0.0000
61902000000.0000;1222.8977;1.0000;0.0000;0.0000
62002000000.0000;1217.7982;1.0000;0.0000;0.0000
62102000000.0000;1212.6988;1.0000;0.0000;0.0000
62202000000.0000;1207.5994;1.0000;0.0000;0.0000
62302000000.0000;1202.5000;1.0000;0.0000;0.0000
62402000000.0000;1197.4006;1.0000;0.0000;0.0000
62502000000.0000;1192.3012;1.0000;0.0000;0.0000
62602000000.0000;1187.2018;1.0000;0.0000;0.0000
62702000000.0000;1182.1024;1.0000;0.0000;0.0000
62802000000.0000;1177.0029;1.0000;0.0000;0.0000
62902000000.0000;1171.9035;1.0000;0.0000;0.0000
63002000000.0000;1166.8041;1.0000;0.0000;0.0000
63102000000.0000;1161.7047;1.0000;0.0000;0.0000
63202000000.0000;1156.6053;1.0000;0.0000;0.0000
63302000000.0000;1151.5059;1.0000;0.0000;0.0000
63402000000.0000;1146.4065;1.0000;0.0000;0.0000
63502000000.0000;1141.3071;1.0000;0.0000;0.0000
63602000000.0000;1136.2077;1.0000;0.0000;0.0000
63702000000.0000;1131.1082;1.0000;0.0000;0.0000
63802000000.0000;1126.0088;1.0000;0.0000;0.0000
63902000000.0000;1120.9094;1.0000;0.0000;0.0000
64002000000.0000;1115.8100;1.0000;0.0000;0.0000
64102000000.0000;1110.7106;1.0000;0.0000;0.0000
64202000000.0000;1105.6112;1.0000;0.0000;0.0000
64302000000.0000;1100.5118;1.0000;0.0000;0.0000
64402000000.0000;1095.4123;1.0000;0.0000;0.0000
64502000000.0000;1090.3129;1.0000;0.0000;0.0000
64602000000.0000;1085.2135;1.0000;0.0000;0.0000
64702000000.0000;1080.1141;1.0000;0.0000;0.0000
64802000000.0000;1075.0147;1.0000;0.0000;0.0000
64902000000.0000;1069.9153;1.0000;0.0000;0.0000
65002000000.0000;1064.8159;1.0000;0.0000;0.0000
65102000000.0000;1059.7165;1.0000;0.0000;0.0000
65202000000.0000;1054.6170;1.0000;0.0000;0.0000
65302000000.0000;1049.5176;1.0000;0.0000;0.0000
65402000000.0000;1044.4182;1.0000;0.0000;0.0000
65502000000.0000;1039.3188;1.0000;0.0000;0.0000
65602000000.0000;1034.2194;1.0000;0.0000;0.0000
65702000000.0000;1029.1200;1.0000;0.0000;0.0000
65802000000.0000;1024.0206;1.0000;0.0000;0.0000
65902000000.0000;1018.9212;1.0000;0.0000;0.0000
66002000000.0000;1013.8217;1.0000;0.0000;0.0000
66102000000.0000;1008.7223;1.0000;0.0000;0.0000
66202000000.0000;1003.6229;1.0000;0.0000;0.0000
66302000000.0000;998.5235;1.0000;0.0000;0.0000
66402000000.0000;993.4241;1.0000;0.0000;0.0000
66502000000.0000;988.3247;1.0000;0.0000;0.0000
66602000000.0000;983.2253;1.0000;0.0000;0.0000
66702000000.0000;978.1258;1.0000;0.0000;0.0000
66802000000.0000;973.0264;1.0000;0.0000;0.0000
66902000000.0000;967.9270;1.0000;0.0000;0.0000
67002000000.0000;962.8276;1.0000;0.0000;0.0000
67102000000.0000;957.7282;1.0000;0.0000;0.0000
67202000000.0000;952.6288;1.0000;0.0000;0.0000
67302000000.0000;947.5294;1.0000;0.0000;0.0000
67402000000.0000;942.4299;1.0000;0.0000;0.0000
67502000000.0000;937.3305;1.0000;0.0000;0.0000
67602000000.0000;932.2311;1.0000;0.0000;0.0000
67702000000.0000;927.1317;1.0000;0.0000;0.0000
67802000000.0000;922.0323;1.0000;0.0000;0.0000
67902000000.0000;916.9329;1.0000;0.0000;0.0000
68002000000.0000;911.8335;1.0000;0.0000;0.0000
68102000000.0000;906.7340;1.0000;0.0000;0.0000
68202000000.0000;901.6346;1.0000;0.0000;0.0000
68302000000.0000;896.5352;1.0000;0.0000;0.0000
68402000000.0000;891.4358;1.0000;0.0000;0.0000
68502000000.0000;886.3364;1.0000;0.0000;0.0000
68602000000.0000;881.2370;1.0000;0.0000;0.0000
68702000000.0000;876.1376;1.0000;0.0000;0.0000
68802000000.0000;871.0381;1.0000;0.0000;0.0000
68902000000.0000;865.9387;1.0000;0.0000;0.0000
69002000000.0000;860.8393;1.0000;0.0000;0.0000
69102000000.0000;855.7399;1.0000;0.0000;0.0000
69202000000.0000;850.6405;1.0000;0.0000;0.0000
69302000000.0000;845.5411;1.0000;0.0000;0.0000
69402000000.0000;840.4417;1.0000;0.0000;0.0000
69502000000.0000;835.3422;1.0000;0.0000;0.0000
69602000000.0000;830.2428;1.0000;0.0000;0.0000
69702000000.0000;825.1434;1.0000;0.0000;0.0000
69802000000.0000;820.0440;1.0000;0.0000;0.0000
69902000000.0000;814.9446;1.0000;0.0000;0.0000
70002000000.0000;809.8452;1.0000;0.0000;0.0000
70102000000.0000;804.7457;1.0000;0.0000;0.0000
70202000000.0000;799.6463;1.0000;0.0000;0.0000
70302000000.0000;794.5469;1.0000;0.0000;0.0000
70402000000.0000;789.4475;1.0000;0.0000;0.0000
70502000000.0000;784.3481;1.0000;0.0000;0.0000
70602000000.0000;779.2487;1.0000;0.0000;0.0000
70702000000.0000;774.1493;1.0000;0.0000;0.0000
70802000000.0000;769.0498;1.0000;0.0000;0.0000
70902000000.0000;763.9504;1.0000;0.0000;0.0000
71002000000.0000;758.8510;1.0000;0.0000;0.0000
71102000000.0000;753.7516;1.0000;0.0000;0.0000
71202000000.0000;748.6522;1.0000;0.0000;0.0000
71302000000.0000;743.5528;1.0000;0.0000;0.0000
71402000000.0000;738.4533;1.0000;0.0000;0.0000
71502000000.0000;733.3539;1.0000;0.0000;0.0000
71602000000.0000;728.2545;1.0000;0.0000;0.0000
71702000000.0000;723.1551;1.0000;0.0000;0.0000
71802000000.0000;718.0557;1.0000;0.0000;0.0000
71902000000.0000;712.9563;1.0000;0.0000;0.0000
72002000000.0000;707.8569;1.0000;0.0000;0.0000
72102000000.0000;702.7574;1.0000;0.0000;0.0000
72202000000.0000;697.6580;1.0000;0.0000;0.0000
72302000000.0000;692.5586;1.0000;0.0000;0.0000
72402000000.0000;687.4592;1.0000;0.0000;0.0000
72502000000.0000;682.3598;1.0000;0.0000;0.0000
72602000000.0000;677.2604;1.0000;0.0000;0.0000
72702000000.0000;672.1609;1.0000;0.0000;0.0000
72802000000.0000;667.0615;1.0000;0.0000;0.0000
72902000000.0000;661.9621;1.0000;0.0000;0.0000
73002000000.0000;656.8627;1.0000;0.0000;0.0000
73102000000.0000;651.7633;1.0000;0.0000;0.0000
73202000000.0000;646.6639;1.0000;0.0000;0.0000
73302000000.0000;641.5644;1.0000;0.0000;0.0000
73402000000.0000;636.4650;1.0000;0.0000;0.0000
73502000000.0000;631.3656;1.0000;0.0000;0.0000
73602000000.0000;626.2662;1.0000;0.0000;0.0000
73702000000.0000;621.1668;1.0000;0.0000;0.0000
73802000000.0000;616.0674;1.0000;0.0000;0.0000
73902000000.0000;610.9679;1.0000;0.0000;0.0000
74002000000.0000;605.8685;1.0000;0.0000;0.0000
74102000000.0000;600.7691;1.0000;0.0000;0.0000
74202000000.0000;595.6697;1.0000;0.0000;0.0000
74302000000.0000;590.5703;1.0000;0.0000;0.0000
74402000000.0000;585.4709;1.0000;0.0000;0.0000
74502000000.0000;580.3715;1.0000;0.0000;0.0000
74602000000.0000;575.2720;1.0000;0.0000;0.0000
74702000000.0000;570.1726;1.0000;0.0000;0.0000
74802000000.0000;565.0732;1.0000;0.0000;0.0000
74902000000.0000;559.9738;1.0000;0.0000;0.0000
75002000000.0000;554.8744;1.0000;0.0000;0.0000
75102000000.0000;549.7750;1.0000;0.0000;0.0000
75202000000.0000;544.6755;1.0000;0.0000;0.0000
75302000000.0000;539.5761;1.0000;0.0000;0.0000
75402000000.0000;534.4767;1.0000;0.0000;0.0000
75502000000.0000;529.3773;1.0000;0.0000;0.0000
75602000000.0000;524.2779;1.0000;0.0000;0.0000
75702000000.0000;519.1785;1.0000;0.0000;0.0000
75802000000.0000;514.0790;1.0000;0.0000;0.0000
75902000000.0000;508.9796;1.0000;0.0000;0.0000
76002000000.0000;503.8802;1.0000;0.0000;0.0000
76102000000.0000;498.7808;1.0000;0.0000;0.0000
76202000000.0000;493.6814;1.0000;0.0000;0.0000
76302000000.0000;488.5819;1.0000;0.0000;0.0000
76402000000.0000;483.4825;1.0000;0.0000;0.0000
76502000000.0000;478.3831;1.0000;0.0000;0.0000
76602000000.0000;473.2837;1.0000;0.0000;0.0000
76702000000.0000;468.1843;1.0000;0.0000;0.0000
76802000000.0000;463.0849;1.0000;0.0000;0.0000
76902000000.0000;457.9854;1.0000;0.0000;0.0000
77002000000.0000;452.8860;1.0000;0.0000;0.0000
77102000000.0000;447.7866;1.0000;0.0000;0.0000
77202000000.0000;442.6872;1.0000;0.0000;0.0000
77302000000.0000;437.5878;1.0000;0.0000;0.0000
77402000000.0000;432.4884;1.0000;0.0000;0.0000
77502000000.0000;427.3889;1.0000;0.0000;0.0000
77602000000.0000;422.2895;1.0000;0.0000;0.0000
77702000000.0000;417.1901;1.0000;0.0000;0.0000
77802000000.0000;412.0907;1.0000;0.0000;0.0000
77902000000.0000;406.9913;1.0000;0.0000;0.0000
78002000000.0000;401.8919;1.0000;0.0000;0.0000
78102000000.0000;396.7924;1.0000;0.0000;0.0000
78202000000.0000;391.6930;1.0000;0.0000;0.0000
78302000000.0000;386.5936;1.0000;0.0000;0.0000
78402000000.0000;381.4942;1.0000;0.0000;0.0000
78502000000.0000;376.3948;1.0000;0.0000;0.0000
78602000000.0000;371.2954;1.0000;0.0000;0.0000
78702000000.0000;366.1959;1.0000;0.0000;0.0000
78802000000.0000;361.0965;1.0000;0.0000;0.0000
78902000000.0000;355.9971;1.0000;0.0000;0.0000
79002000000.0000;350.8977;1.0000;0.0000;0.0000
79102000000.0000;345.7983;1.0000;0.0000;0.0000
79202000000.0000;340.6988;1.0000;0.0000;0.0000
79302000000.0000;335.5994;1.0000;0.0000;0.0000
79402000000.0000;330.5000;1.0000;0.0000;0.0000
79502000000.0000;325.4006;1.0000;0.0000;0.0000
79602000000.0000;320.3012;1.0000;0.0000;0.0000
79702000000.0000;315.2018;1.0000;0.0000;0.0000
79802000000.0000;310.1023;1.0000;0.0000;0.0000
79902000000.0000;305.0029;1.0000;0.0000;0.0000
80002000000.0000;300.1075;1.0000;0.0000;0.0000
80102000000.0000;305.2069;1.0000;0.0000;0.0000
80202000000.0000;310.3063;1.0000;0.0000;0.0000
80302000000.0000;315.4057;1.0000;0.0000;0.0000
80402000000.0000;320.5052;1.0000;0.0000;0.0000
80502000000.0000;325.6046;1.0000;0.0000;0.0000
80602000000.0000;330.7040;1.0000;0.0000;0.0000
80702000000.0000;335.8034;1.0000;0.0000;0.0000
80802000000.0000;340.9028;1.0000;0.0000;0.0000
80902000000.0000;346.0022;1.0000;0.0000;0.0000
81002000000.0000;351.1017;1.0000;0.0000;0.0000
81102000000.0000;356.2011;1.0000;0.0000;0.0000
81202000000.0000;361.3005;1.0000;0.0000;0.0000
81302000000.0000;366.3999;1.0000;0.0000;0.0000
81402000000.0000;371.4993;1.0000;0.0000;0.0000
81502000000.0000;376.5987;1.0000;0.0000;0.0000
81602000000.0000;381.6982;1.0000;0.0000;0.0000
81702000000.0000;386.7976;1.0000;0.0000;0.0000
81802000000.0000;391.8970;1.0000;0.0000;0.0000
81902000000.0000;396.9964;1.0000;0.0000;0.0000
82002000000.0000;402.0958;1.0000;0.0000;0.0000
82102000000.0000;407.1953;1.0000;0.0000;0.0000
82202000000.0000;412.2947;1.0000;0.0000;0.0000
82302000000.0000;417.3941;1.0000;0.0000;0.0000
82402000000.0000;422.4935;1.0000;0.0000;0.0000
82502000000.0000;427.5929;1.0000;0.0000;0.0000
82602000000.0000;432.6923;1.0000;0.0000;0.0000
82702000000.0000;437.7918;1.0000;0.0000;0.0000
82802000000.0000;442.8912;1.0000;0.0000;0.0000
82902000000.0000;447.9906;1.0000;0.0000;0.0000
83002000000.0000;453.0900;1.0000;0.0000;0.0000
83102000000.0000;458.1894;1.0000;0.0000;0.0000
83202000000.0000;463.2888;1.0000;0.0000;0.0000
83302000000.0000;468.3883;1.0000;0.0000;0.0000
83402000000.0000;473.4877;1.0000;0.0000;0.0000
83502000000.0000;478.5871;1.0000;0.0000;0.0000
83602000000.0000;483.6865;1.0000;0.0000;0.0000
83702000000.0000;488.7859;1.0000;0.0000;0.0000
83802000000.0000;493.8853;1.0000;0.0000;0.0000
83902000000.0000;498.9848;1.0000;0.0000;0.0000
84002000000.0000;504.0842;1.0000;0.0000;0.0000
84102000000.0000;509.1836;1.0000;0.0000;0.0000
84202000000.0000;514.2830;1.0000;0.0000;0.0000
84302000000.0000;519.3824;1.0000;0.0000;0.0000
84402000000.0000;524.4818;1.0000;0.0000;0.0000
84502000000.0000;529.5813;1.0000;0.0000;0.0000
84602000000.0000;534.6807;1.0000;0.0000;0.0000
84702000000.0000;539.7801;1.0000;0.0000;0.0000
84802000000.0000;544.8795;1.0000;0.0000;0.0000
84902000000.0000;549.9789;1.0000;0.0000;0.0000
85002000000.0000;555.0783;1.0000;0.0000;0.0000
85102000000.0000;560.1778;1.0000;0.0000;0.0000
85202000000.0000;565.2772;1.0000;0.0000;0.0000
85302000000.0000;570.3766;1.0000;0.0000;0.0000
85402000000.0000;575.4760;1.0000;0.0000;0.0000
85502000000.0000;580.5754;1.0000;0.0000;0.0000
85602000000.0000;585.6748;1.0000;0.0000;0.0000
85702000000.0000;590.7743;1.0000;0.0000;0.0000
85802000000.0000;595.8737;1.0000;0.0000;0.0000
85902000000.0000;600.9731;1.0000;0.0000;0.0000
86002000000.0000;606.0725;1.0000;0.0000;0.0000
86102000000.0000;611.1719;1.0000;0.0000;0.0000
86202000000.0000;616.2713;1.0000;0.0000;0.0000
86302000000.0000;621.3708;1.0000;0.0000;0.0000
86402000000.0000;626.4702;1.0000;0.0000;0.0000
86502000000.0000;631.5696;1.0000;0.0000;0.0000
86602000000.0000;636.6690;1.0000;0.0000;0.0000
86702000000.0000;641.7684;1.0000;0.0000;0.0000
86802000000.0000;646.8678;1.0000;0.0000;0.0000
86902000000.0000;651.9673;1.0000;0.0000;0.0000
87002000000.0000;657.0667;1.0000;0.0000;0.0000
87102000000.0000;662.1661;1.0000;0.0000;0.0000
87202000000.0000;667.2655;1.0000;0.0000;0.0000
87302000000.0000;672.3649;1.0000;0.0000;0.0000
87402000000.0000;677.4643;1.0000;0.0000;0.0000
87502000000.0000;682.5638;1.0000;0.0000;0.0000
87602000000.0000;687.6632;1.0000;0.0000;0.0000
87702000000.0000;692.7626;1.0000;0.0000;0.0000
87802000000.0000;697.8620;1.0000;0.0000;0.0000
87902000000.0000;702.9614;1.0000;0.0000;0.0000
88002000000.0000;708.0608;1.0000;0.0000;0.0000
88102000000.0000;713.1602;1.0000;0.0000;0.0000
88202000000.0000;718.2597;1.0000;0.0000;0.0000
88302000000.0000;723.3591;1.0000;0.0000;0.0000
88402000000.0000;728.4585;1.0000;0.0000;0.0000
88502000000.0000;733.5579;1.0000;0.0000;0.0000
88602000000.0000;738.6573;1.0000;0.0000;0.0000
88702000000.0000;743.7567;1.0000;0.0000;0.0000
88802000000.0000;748.8562;1.0000;0.0000;0.0000
88902000000.0000;753.9556;1.0000;0.0000;0.0000
89002000000.0000;759.0550;1.0000;0.0000;0.0000
89102000000.0000;764.1544;1.0000;0.0000;0.0000
89202000000.0000;769.2538;1.0000;0.0000;0.0000
89302000000.0000;774.3532;1.0000;0.0000;0.0000
89402000000.0000;779.4526;1.0000;0.0000;0.0000
89502000000.0000;784.5521;1.0000;0.0000;0.0000
89602000000.0000;789.6515;1.0000;0.0000;0.0000
89702000000.0000;794.7509;1.0000;0.0000;0.0000
89802000000.0000;799.8503;1.0000;0.0000;0.0000
89902000000.0000;804.9497;1.0000;0.0000;0.0000
90002000000.0000;810.0491;1.0000;0.0000;0.0000
90102000000.0000;815.1486;1.0000;0.0000;0.0000
90202000000.0000;820.2480;1.0000;0.0000;0.0000
90302000000.0000;825.3474;1.0000;0.0000;0.0000
90402000000.0000;830.4468;1.0000;0.0000;0.0000
90502000000.0000;835.5462;1.0000;0.0000;0.0000
90602000000.0000;840.6456;1.0000;0.0000;0.0000
90702000000.0000;845.7450;1.0000;0.0000;0.0000
90802000000.0000;850.8445;1.0000;0.0000;0.0000
90902000000.0000;855.9439;1.0000;0.0000;0.0000
91002000000.0000;861.0433;1.0000;0.0000;0.0000
91102000000.0000;866.1427;1.0000;0.0000;0.0000
91202000000.0000;871.2421;1.0000;0.0000;0.0000
91302000000.0000;876.3415;1.0000;0.0000;0.0000
91402000000.0000;881.4409;1.0000;0.0000;0.0000
91502000000.0000;886.5404;1.0000;0.0000;0.0000
91602000000.0000;891.6398;1.0000;0.0000;0.0000
91702000000.0000;896.7392;1.0000;0.0000;0.0000
91802000000.0000;901.8386;1.0000;0.0000;0.0000
91902000000.0000;906.9380;1.0000;0.0000;0.0000
92002000000.0000;912.0374;1.0000;0.0000;0.0000
92102000000.0000;917.1368;1.0000;0.0000;0.0000
92202000000.0000;922.2363;1.0000;0.0000;0.0000
92302000000.0000;927.3357;1.0000;0.0000;0.0000
92402000000.0000;932.4351;1.0000;0.0000;0.0000
92502000000.0000;937.5345;1.0000;0.0000;0.0000
92602000000.0000;942.6339;1.0000;0.0000;0.0000
92702000000.0000;947.7333;1.0000;0.0000;0.0000
92802000000.0000;952.8327;1.0000;0.0000;0.0000
92902000000.0000;957.9322;1.0000;0.0000;0.0000
93002000000.0000;963.0316;1.0000;0.0000;0.0000
93102000000.0000;968.1310;1.0000;0.0000;0.0000
93202000000.0000;973.2304;1.0000;0.0000;0.0000
93302000000.0000;978.3298;1.0000;0.0000;0.0000
93402000000.0000;983.4292;1.0000;0.0000;0.0000
93502000000.0000;988.5286;1.0000;0.0000;0.0000
93602000000.0000;993.6281;1.0000;0.0000;0.0000
93702000000.0000;998.7275;1.0000;0.0000;0.0000
93802000000.0000;1003.8269;1.0000;0.0000;0.0000
93902000000.0000;1008.9263;1.0000;0.0000;0.0000
94002000000.0000;1014.0257;1.0000;0.0000;0.0000
94102000000.0000;1019.1251;1.0000;0.0000;0.0000
94202000000.0000;1024.2245;1.0000;0.0000;0.0000
94302000000.0000;1029.3240;1.0000;0.0000;0.0000
94402000000.0000;1034.4234;1.0000;0.0000;0.0000
94502000000.0000;1039.5228;1.0000;0.0000;0.0000
94602000000.0000;1044.6222;1.0000;0.0000;0.0000
94702000000.0000;1049.7216;1.0000;0.0000;0.0000
94802000000.0000;1054.8210;1.0000;0.0000;0.0000
94902000000.0000;1059.9204;1.0000;0.0000;0.0000
95002000000.0000;1065.0198;1.0000;0.0000;0.0000
95102000000.0000;1070.1193;1.0000;0.0000;0.0000
95202000000.0000;1075.2187;1.0000;0.0000;0.0000
95302000000.0000;1080.3181;1.0000;0.0000;0.0000
95402000000.0000;1085.4175;1.0000;0.0000;0.0000
95502000000.0000;1090.5169;1.0000;0.0000;0.0000
95602000000.0000;1095.6163;1.0000;0.0000;0.0000
95702000000.0000;1100.7157;1.0000;0.0000;0.0000
95802000000.0000;1105.8152;1.0000;0.0000;0.0000
95902000000.0000;1110.9146;1.0000;0.0000;0.0000
96002000000.0000;1116.0140;1.0000;0.0000;0.0000
96102000000.0000;1121.1134;1.0000;0.0000;0.0000
96202000000.0000;1126.2128;1.0000;0.0000;0.0000
96302000000.0000;1131.3122;1.0000;0.0000;0.0000
96402000000.0000;1136.4116;1.0000;0.0000;0.0000
96502000000.0000;1141.5110;1.0000;0.0000;0.0000
96602000000.0000;1146.6105;1.0000;0.0000;0.0000
96702000000.0000;1151.7099;1.0000;0.0000;0.0000
96802000000.0000;1156.8093;1.0000;0.0000;0.0000
96902000000.0000;1161.9087;1.0000;0.0000;0.0000
97002000000.0000;1167.0081;1.0000;0.0000;0.0000
97102000000.0000;1172.1075;1.0000;0.0000;0.0000
97202000000.0000;1177.2069;1.0000;0.0000;0.0000
97302000000.0000;1182.3063;1.0000;0.0000;0.0000
97402000000.0000;1187.4058;1.0000;0.0000;0.0000
97502000000.0000;1192.5052;1.0000;0.0000;0.0000
97602000000.0000;1197.6046;1.0000;0.0000;0.0000
97702000000.0000;1202.7040;1.0000;0.0000;0.0000
97802000000.0000;1207.8034;1.0000;0.0000;0.0000
97902000000.0000;1212.9028;1.0000;0.0000;0.0000
98002000000.0000;1218.0022;1.0000;0.0000;0.0000
98102000000.0000;1223.1016;1.0000;0.0000;0.0000
98202000000.0000;1228.2010;1.0000;0.0000;0.0000
98302000000.0000;1233.3005;1.0000;0.0000;0.0000
98402000000.0000;1238.3999;1.0000;0.0000;0.0000
98502000000.0000;1243.4993;1.0000;0.0000;0.0000
98602000000.0000;1248.5987;1.0000;0.0000;0.0000
98702000000.0000;1253.6981;1.0000;0.0000;0.0000
98802000000.0000;1258.7975;1.0000;0.0000;0.0000
98902000000.0000;1263.8969;1.0000;0.0000;0.0000
99002000000.0000;1268.9963;1.0000;0.0000;0.0000
99102000000.0000;1274.0957;1.0000;0.0000;0.0000
99202000000.0000;1279.1952;1.0000;0.0000;0.0000
99302000000.0000;1284.2946;1.0000;0.0000;0.0000
99402000000.0000;1289.3940;1.0000;0.0000;0.0000
99502000000.0000;1294.4934;1.0000;0.0000;0.0000
99602000000.0000;1299.5928;1.0000;0.0000;0.0000
99702000000.0000;1304.6922;1.0000;0.0000;0.0000
99802000000.0000;1309.7916;1.0000;0.0000;0.0000
99902000000.0000;1314.8910;1.0000;0.0000;0.0000
100002000000.0000;1319.9904;1.0000;0.0000;0.0000
100102000000.0000;1325.0899;1.0000;0.0000;0.0000
100202000000.0000;1330.1893;1.0000;0.0000;0.0000
100302000000.0000;1335.2887;1.0000;0.0000;0.0000
100402000000.0000;1340.3881;1.0000;0.0000;0.0000
100502000000.0000;1345.4875;1.0000;0.0000;0.0000
100602000000.0000;1350.5869;1.0000;0.0000;0.0000
100702000000.0000;1355.6863;1.0000;0.0000;0.0000
100802000000.0000;1360.7857;1.0000;0.0000;0.0000
100902000000.0000;1365.8851;1.0000;0.0000;0.0000
101002000000.0000;1370.9845;1.0000;0.0000;0.0000
101102000000.0000;1376.0840;1.0000;0.0000;0.0000
101202000000.0000;1381.1834;1.0000;0.0000;0.0000
101302000000.0000;1386.2828;1.0000;0.0000;0.0000
101402000000.0000;1391.3822;1.0000;0.0000;0.0000
101502000000.0000;1396.4816;1.0000;0.0000;0.0000
101602000000.0000;1401.5810;1.0000;0.0000;0.0000
101702000000.0000;1406.6804;1.0000;0.0000;0.0000
101802000000.0000;1411.7798;1.0000;0.0000;0.0000
101902000000.0000;1416.8792;1.0000;0.0000;0.0000
102002000000.0000;1421.9786;1.0000;0.0000;0.0000
102102000000.0000;1427.0781;1.0000;0.0000;0.0000
102202000000.0000;1432.1775;1.0000;0.0000;0.0000
102302000000.0000;1437.2769;1.0000;0.0000;0.0000
102402000000.0000;1442.3763;1.0000;0.0000;0.0000
102502000000.0000;1447.4757;1.0000;0.0000;0.0000
102602000000.0000;1452.5751;1.0000;0.0000;0.0000
102702000000.0000;1457.6745;1.0000;0.0000;0.0000
102802000000.0000;1462.7739;1.0000;0.0000;0.0000
102902000000.0000;1467.8733;1.0000;0.0000;0.0000
103002000000.0000;1472.9727;1.0000;0.0000;0.0000
103102000000.0000;1478.0721;1.0000;0.0000;0.0000
103202000000.0000;1483.1716;1.0000;0.0000;0.0000
103302000000.0000;1488.2710;1.0000;0.0000;0.0000
103402000000.0000;1493.3704;1.0000;0.0000;0.0000
103502000000.0000;1498.4698;1.0000;0.0000;0.0000
103602000000.0000;1503.5692;1.0000;0.0000;0.0000
103702000000.0000;1508.6686;1.0000;0.0000;0.0000
103802000000.0000;1513.7680;1.0000;0.0000;0.0000
103902000000.0000;1518.8674;1.0000;0.0000;0.0000
104002000000.0000;1523.9668;1.0000;0.0000;0.0000
104102000000.0000;1529.0662;1.0000;0.0000;0.0000
104202000000.0000;1534.1656;1.0000;0.0000;0.0000
104302000000.0000;1539.2650;1.0000;0.0000;0.0000
104402000000.0000;1544.3644;1.0000;0.0000;0.0000
104502000000.0000;1549.4639;1.0000;0.0000;0.0000
104602000000.0000;1554.5633;1.0000;0.0000;0.0000
104702000000.0000;1559.6627;1.0000;0.0000;0.0000
104802000000.0000;1564.7621;1.0000;0.0000;0.0000
104902000000.0000;1569.8615;1.0000;0.0000;0.0000
105002000000.0000;1574.9609;1.0000;0.0000;0.0000
105102000000.0000;1580.0603;1.0000;0.0000;0.0000
105202000000.0000;1585.1597;1.0000;0.0000;0.0000
105302000000.0000;1590.2591;1.0000;0.0000;0.0000
105402000000.0000;1595.3585;1.0000;0.0000;0.0000
105502000000.0000;1600.4579;1.0000;0.0000;0.0000
105602000000.0000;1605.5573;1.0000;0.0000;0.0000
105702000000.0000;1610.6567;1.0000;0.0000;0.0000
105802000000.0000;1615.7561;1.0000;0.0000;0.0000
105902000000.0000;1620.8555;1.0000;0.0000;0.0000
106002000000.0000;1625.9549;1.0000;0.0000;0.0000
106102000000.0000;1631.0544;1.0000;0.0000;0.0000
106202000000.0000;1636.1538;1.0000;0.0000;0.0000
106302000000.0000;1641.2532;1.0000;0.0000;0.0000
106402000000.0000;1646.3526;1.0000;0.0000;0.0000
106502000000.0000;1651.4520;1.0000;0.0000;0.0000
106602000000.0000;1656.5514;1.0000;0.0000;0.0000
106702000000.0000;1661.6508;1.0000;0.0000;0.0000
106802000000.0000;1666.7502;1.0000;0.0000;0.0000
106902000000.0000;1671.8496;1.0000;0.0000;0.0000
107002000000.0000;1676.9490;1.0000;0.0000;0.0000
107102000000.0000;1682.0484;1.0000;0.0000;0.0000
107202000000.0000;1687.1478;1.0000;0.0000;0.0000
107302000000.0000;1692.2472;1.0000;0.0000;0.0000
107402000000.0000;1697.3466;1.0000;0.0000;0.0000
107502000000.0000;1702.4460;1.0000;0.0000;0.0000
107602000000.0000;1707.5454;1.0000;0.0000;0.0000
107702000000.0000;1712.6448;1.0000;0.0000;0.0000
107802000000.0000;1717.7442;1.0000;0.0000;0.0000
107902000000.0000;1722.8436;1.0000;0.0000;0.0000
108002000000.0000;1727.9430;1.0000;0.0000;0.0000
108102000000.0000;1733.0424;1.0000;0.0000;0.0000
108202000000.0000;1738.1418;1.0000;0.0000;0.0000
108302000000.0000;1743.2412;1.0000;0.0000;0.0000
108402000000.0000;1748.3406;1.0000;0.0000;0.0000
108502000000.0000;1753.4401;1.0000;0.0000;0.0000
108602000000.0000;1758.5395;1.0000;0.0000;0.0000
108702000000.0000;1763.6389;1.0000;0.0000;0.0000
108802000000.0000;1768.7383;1.0000;0.0000;0.0000
108902000000.0000;1773.8377;1.0000;0.0000;0.0000
109002000000.0000;1778.9371;1.0000;0.0000;0.0000
109102000000.0000;1784.0365;1.0000;0.0000;0.0000
109202000000.0000;1789.1359;1.0000;0.0000;0.0000
109302000000.0000;1794.2353;1.0000;0.0000;0.0000
109402000000.0000;1799.3347;1.0000;0.0000;0.0000
109502000000.0000;1804.4341;1.0000;0.0000;0.0000
109602000000.0000;1809.5335;1.0000;0.0000;0.0000
109702000000.0000;1814.6329;1.0000;0.0000;0.0000
109802000000.0000;1819.7323;1.0000;0.0000;0.0000
109902000000.0000;1824.8316;1.0000;0.0000;0.0000
110002000000.0000;1829.9310;1.0000;0.0000;0.0000
110102000000.0000;1835.0304;1.0000;0.0000;0.0000
110202000000.0000;1840.1298;1.0000;0.0000;0.0000
110302000000.0000;1845.2292;1.0000;0.0000;0.0000
110402000000.0000;1850.3286;1.0000;0.0000;0.0000
110502000000.0000;1855.4280;1.0000;0.0000;0.0000
110602000000.0000;1860.5274;1.0000;0.0000;0.0000
110702000000.0000;1865.6268;1.0000;0.0000;0.0000
110802000000.0000;1870.7262;1.0000;0.0000;0.0000
110902000000.0000;1875.8256;1.0000;0.0000;0.0000
111002000000.0000;1880.9249;1.0000;0.0000;0.0000
111102000000.0000;1886.0243;1.0000;0.0000;0.0000
111202000000.0000;1891.1237;0.9999;0.0000;0.0000
111302000000.0000;1896.2231;0.9999;0.0000;0.0000
111402000000.0000;1901.3225;0.9999;0.0000;0.0000
111502000000.0000;1906.4218;0.9999;0.0000;0.0000
111602000000.0000;1911.5212;0.9999;0.0000;0.0000
111702000000.0000;1916.6205;0.9999;0.0000;0.0000
111802000000.0000;1921.7199;0.9999;0.0000;0.0000
111902000000.0000;1926.8193;0.9999;0.0000;0.0000
112002000000.0000;1931.9186;0.9999;0.0000;0.0000
112102000000.0000;1937.0179;0.9999;0.0000;0.0000
112202000000.0000;1942.1173;0.9999;0.0000;0.0000
112302000000.0000;1947.2166;0.9999;0.0000;0.0000
112402000000.0000;1952.3159;0.9999;0.0000;0.0000
112502000000.0000;1957.4152;0.9999;0.0000;0.0000
112602000000.0000;1962.5145;0.9999;0.0000;0.0000
112702000000.0000;1967.6137;0.9999;0.0000;0.0000
112802000000.0000;1972.7129;0.9999;0.0000;0.0000
112902000000.0000;1977.8122;0.9999;0.0000;0.0000
113002000000.0000;1982.9113;0.9999;0.0000;0.0000
113102000000.0000;1988.0105;0.9999;0.0000;0.0000
113202000000.0000;1993.1095;0.9999;0.0000;0.0000
113302000000.0000;1998.2043;0.9999;0.0000;0.0001
113402000000.0000;2003.1485;0.9989;0.0000;0.0011
113502000000.0000;2003.1505;0.9656;0.0000;0.0344
113602000000.0000;2003.1505;0.9322;0.0000;0.0677
113702000000.0000;2003.1505;0.8989;0.0000;0.1011
113802000000.0000;2003.1505;0.8656;0.0000;0.1344
113902000000.0000;2003.1505;0.8322;0.0000;0.1677
114002000000.0000;2003.1505;0.7989;0.0000;0.2011
114102000000.0000;2003.1505;0.7656;0.0000;0.2344
114202000000.0000;2003.1505;0.7322;0.0000;0.2677
114302000000.0000;2003.1505;0.6989;0.0000;0.3011
114402000000.0000;2003.1505;0.6656;0.0000;0.3344
114502000000.0000;2003.1505;0.6322;0.0000;0.3677
114602000000.0000;2003.1505;0.5989;0.0000;0.4011
114702000000.0000;2003.1505;0.5656;0.0000;0.4344
114802000000.0000;2003.1505;0.5322;0.0000;0.4677
114902000000.0000;2003.1505;0.4989;0.0000;0.5011
115002000000.0000;2003.1505;0.4656;0.0000;0.5344
115102000000.0000;2003.1505;0.4322;0.0000;0.5677
115202000000.0000;2003.1505;0.3989;0.0000;0.6011
115302000000.0000;2003.1505;0.3656;0.0000;0.6344
115402000000.0000;2003.1505;0.3322;0.0000;0.6677
115502000000.0000;2003.1505;0.2989;0.0000;0.7011
115602000000.0000;2003.1505;0.2656;0.0000;0.7344
115702000000.0000;2003.1505;0.2322;0.0000;0.7677
115802000000.0000;2003.1505;0.1989;0.0000;0.8011
115902000000.0000;2003.1505;0.1656;0.0000;0.8344
116002000000.0000;2003.1505;0.1322;0.0000;0.8677
116102000000.0000;2003.1505;0.0989;0.0000;0.9011
116202000000.0000;2003.1505;0.0656;0.0000;0.9344
116302000000.0000;2003.1505;0.0322;0.0000;0.9677
116402000000.0000;2003.2926;0.0003;0.0000;0.9997
116502000000.0000;2006.7783;0.0001;0.0000;0.9999
116602000000.0000;2010.2803;0.0001;0.0000;0.9999
116702000000.0000;2013.7833;0.0001;0.0000;0.9999
116802000000.0000;2017.2867;0.0000;0.0000;0.9999
116902000000.0000;2020.7902;0.0000;0.0000;0.9999
117002000000.0000;2024.2937;0.0000;0.0000;0.9999
117102000000.0000;2027.7974;0.0000;0.0000;0.9999
117202000000.0000;2031.3011;0.0000;0.0000;0.9999
117302000000.0000;2034.8048;0.0000;0.0000;0.9999
117402000000.0000;2038.3085;0.0000;0.0000;0.9999
117502000000.0000;2041.8122;0.0000;0.0000;0.9999
117602000000.0000;2045.3160;0.0000;0.0000;0.9999
117702000000.0000;2048.8198;0.0000;0.0000;0.9999
117802000000.0000;2052.3236;0.0000;0.0000;0.9999
117902000000.0000;2055.8274;0.0000;0.0000;0.9999
118002000000.0000;2059.3312;0.0000;0.0000;0.9999
118102000000.0000;2062.8350;0.0000;0.0000;0.9999
118202000000.0000;2066.3388;0.0000;0.0000;1.0000
118302000000.0000;2069.8426;0.0000;0.0000;1.0000
118402000000.0000;2073.3464;0.0000;0.0000;1.0000
118502000000.0000;2076.8502;0.0000;0.0000;1.0000
118602000000.0000;2080.3541;0.0000;0.0000;1.0000
118702000000.0000;2083.8579;0.0000;0.0000;1.0000
118802000000.0000;2087.3617;0.0000;0.0000;1.0000
118902000000.0000;2090.8655;0.0000;0.0000;1.0000
119002000000.0000;2094.3694;0.0000;0.0000;1.0000
119102000000.0000;2097.8732;0.0000;0.0000;1.0000
119202000000.0000;2101.3770;0.0000;0.0000;1.0000
119302000000.0000;2104.8809;0.0000;0.0000;1.0000
119402000000.0000;2108.3847;0.0000;0.0000;1.0000
119502000000.0000;2111.8886;0.0000;0.0000;1.0000
119602000000.0000;2115.3924;0.0000;0.0000;1.0000
119702000000.0000;2118.8962;0.0000;0.0000;1.0000
119802000000.0000;2122.4001;0.0000;0.0000;1.0000
119902000000.0000;2125.9039;0.0000;0.0000;1.0000
120002000000.0000;2129.2676;0.0000;0.0000;1.0000
120102000000.0000;2125.7638;0.0000;0.0000;1.0000
120202000000.0000;2122.2599;0.0000;0.0000;1.0000
120302000000.0000;2118.7561;0.0000;0.0000;1.0000
120402000000.0000;2115.2522;0.0000;0.0000;1.0000
120502000000.0000;2111.7484;0.0000;0.0000;1.0000
120602000000.0000;2108.2446;0.0000;0.0000;1.0000
120702000000.0000;2104.7407;0.0000;0.0000;1.0000
120802000000.0000;2101.2369;0.0000;0.0000;1.0000
120902000000.0000;2097.7331;0.0000;0.0000;1.0000
121002000000.0000;2094.2292;0.0000;0.0000;1.0000
121102000000.0000;2090.7254;0.0000;0.0000;1.0000
121202000000.0000;2087.2216;0.0000;0.0000;1.0000
121302000000.0000;2083.7177;0.0000;0.0000;1.0000
121402000000.0000;2080.2139;0.0000;0.0000;1.0000
121502000000.0000;2076.7101;0.0000;0.0000;1.0000
121602000000.0000;2073.2063;0.0000;0.0000;1.0000
121702000000.0000;2069.7024;0.0000;0.0000;1.0000
121802000000.0000;2066.1986;0.0000;0.0000;0.9999
121902000000.0000;2062.6948;0.0000;0.0000;0.9999
122002000000.0000;2059.1910;0.0000;0.0000;0.9999
122102000000.0000;2055.6872;0.0000;0.0000;0.9999
122202000000.0000;2052.1834;0.0000;0.0000;0.9999
122302000000.0000;2048.6796;0.0000;0.0000;0.9999
122402000000.0000;2045.1759;0.0000;0.0000;0.9999
122502000000.0000;2041.6721;0.0000;0.0000;0.9999
122602000000.0000;2038.1683;0.0000;0.0000;0.9999
122702000000.0000;2034.6646;0.0000;0.0000;0.9999
122802000000.0000;2031.1609;0.0000;0.0000;0.9999
122902000000.0000;2027.6572;0.0000;0.0000;0.9999
123002000000.0000;2024.1536;0.0000;0.0000;0.9999
123102000000.0000;2020.6500;0.0000;0.0000;0.9999
123202000000.0000;2017.1465;0.0000;0.0000;0.9999
123302000000.0000;2013.6432;0.0001;0.0000;0.9999
123402000000.0000;2010.1402;0.0001;0.0000;0.9999
123502000000.0000;2006.6383;0.0001;0.0000;0.9999
123602000000.0000;2003.1745;0.0005;0.0000;0.9995
123702000000.0000;2003.1496;0.0336;0.0000;0.9664
123802000000.0000;2003.1496;0.0669;0.0000;0.9331
123902000000.0000;2003.1496;0.1002;0.0000;0.8997
124002000000.0000;2003.1496;0.1336;0.0000;0.8664
124102000000.0000;2003.1496;0.1669;0.0000;0.8331
124202000000.0000;2003.1496;0.2002;0.0000;0.7997
124302000000.0000;2003.1496;0.2336;0.0000;0.7664
124402000000.0000;2003.1496;0.2669;0.0000;0.7331
124502000000.0000;2003.1496;0.3002;0.0000;0.6997
124602000000.0000;2003.1496;0.3336;0.0000;0.6664
124702000000.0000;2003.1496;0.3669;0.0000;0.6331
124802000000.0000;2003.1496;0.4002;0.0000;0.5997
124902000000.0000;2003.1496;0.4336;0.0000;0.5664
125002000000.0000;2003.1496;0.4669;0.0000;0.5331
125102000000.0000;2003.1496;0.5002;0.0000;0.4997
125202000000.0000;2003.1496;0.5336;0.0000;0.4664
125302000000.0000;2003.1496;0.5669;0.0000;0.4331
125402000000.0000;2003.1496;0.6002;0.0000;0.3997
125502000000.0000;2003.1496;0.6336;0.0000;0.3664
125602000000.0000;2003.1496;0.6669;0.0000;0.3331
125702000000.0000;2003.1496;0.7002;0.0000;0.2997
125802000000.0000;2003.1496;0.7336;0.0000;0.2664
125902000000.0000;2003.1496;0.7669;0.0000;0.2331
126002000000.0000;2003.1496;0.8002;0.0000;0.1997
126102000000.0000;2003.1496;0.8336;0.0000;0.1664
126202000000.0000;2003.1496;0.8669;0.0000;0.1331
126302000000.0000;2003.1496;0.9002;0.0000;0.0997
126402000000.0000;2003.1496;0.9336;0.0000;0.0664
126502000000.0000;2003.1496;0.9669;0.0000;0.0331
126602000000.0000;2003.0642;0.9997;0.0000;0.0003
126702000000.0000;1998.0003;0.9999;0.0000;0.0001
126802000000.0000;1992.9024;0.9999;0.0000;0.0001
126902000000.0000;1987.8032;0.9999;0.0000;0.0001
127002000000.0000;1982.7041;0.9999;0.0000;0.0001
127102000000.0000;1977.6051;0.9999;0.0000;0.0001
127202000000.0000;1972.5061;0.9999;0.0000;0.0001
127302000000.0000;1967.4071;0.9999;0.0000;0.0001
127402000000.0000;1962.3082;0.9999;0.0000;0.0000
127502000000.0000;1957.2092;0.9999;0.0000;0.0000
127602000000.0000;1952.1103;0.9999;0.0000;0.0000
127702000000.0000;1947.0112;0.9999;0.0000;0.0000
127802000000.0000;1941.9121;0.9999;0.0000;0.0000
127902000000.0000;1936.8130;0.9999;0.0000;0.0000
128002000000.0000;1931.7138;0.9999;0.0000;0.0000
128102000000.0000;1926.6146;0.9999;0.0000;0.0000
128202000000.0000;1921.5153;0.9999;0.0000;0.0000
128302000000.0000;1916.4160;0.9999;0.0000;0.0000
128402000000.0000;1911.3166;0.9999;0.0000;0.0000
128502000000.0000;1906.2173;0.9999;0.0000;0.0000
128602000000.0000;1901.1179;0.9999;0.0000;0.0000
128702000000.0000;1896.0186;0.9999;0.0000;0.0000
128802000000.0000;1890.9192;0.9999;0.0000;0.0000
128902000000.0000;1885.8198;0.9999;0.0000;0.0000
129002000000.0000;1880.7205;0.9999;0.0000;0.0000
129102000000.0000;1875.6211;0.9999;0.0000;0.0000
129202000000.0000;1870.5217;1.0000;0.0000;0.0000
129302000000.0000;1865.4223;1.0000;0.0000;0.0000
129402000000.0000;1860.3229;1.0000;0.0000;0.0000
129502000000.0000;1855.2235;1.0000;0.0000;0.0000
129602000000.0000;1850.1242;1.0000;0.0000;0.0000
129702000000.0000;1845.0248;1.0000;0.0000;0.0000
129802000000.0000;1839.9254;1.0000;0.0000;0.0000
129902000000.0000;1834.8260;1.0000;0.0000;0.0000
130002000000.0000;1829.7266;1.0000;0.0000;0.0000
130102000000.0000;1824.6272;1.0000;0.0000;0.0000
130202000000.0000;1819.5278;1.0000;0.0000;0.0000
130302000000.0000;1814.4284;1.0000;0.0000;0.0000
130402000000.0000;1809.3290;1.0000;0.0000;0.0000
130502000000.0000;1804.2296;1.0000;0.0000;0.0000
130602000000.0000;1799.1302;1.0000;0.0000;0.0000
130702000000.0000;1794.0308;1.0000;0.0000;0.0000
130802000000.0000;1788.9314;1.0000;0.0000;0.0000
130902000000.0000;1783.8320;1.0000;0.0000;0.0000
131002000000.0000;1778.7326;1.0000;0.0000;0.0000
131102000000.0000;1773.6332;1.0000;0.0000;0.0000
131202000000.0000;1768.5338;1.0000;0.0000;0.0000
131302000000.0000;1763.4344;1.0000;0.0000;0.0000
131402000000.0000;1758.3350;1.0000;0.0000;0.0000
131502000000.0000;1753.2356;1.0000;0.0000;0.0000
131602000000.0000;1748.1362;1.0000;0.0000;0.0000
131702000000.0000;1743.0368;1.0000;0.0000;0.0000
131802000000.0000;1737.9374;1.0000;0.0000;0.0000
131902000000.0000;1732.8380;1.0000;0.0000;0.0000
132002000000.0000;1727.7386;1.0000;0.0000;0.0000
132102000000.0000;1722.6392;1.0000;0.0000;0.0000
132202000000.0000;1717.5398;1.0000;0.0000;0.0000
132302000000.0000;1712.4404;1.0000;0.0000;0.0000
132402000000.0000;1707.3410;1.0000;0.0000;0.0000
132502000000.0000;1702.2416;1.0000;0.0000;0.0000
132602000000.0000;1697.1422;1.0000;0.0000;0.0000
132702000000.0000;1692.0428;1.0000;0.0000;0.0000
132802000000.0000;1686.9434;1.0000;0.0000;0.0000
132902000000.0000;1681.8440;1.0000;0.0000;0.0000
133002000000.0000;1676.7446;1.0000;0.0000;0.0000
133102000000.0000;1671.6452;1.0000;0.0000;0.0000
133202000000.0000;1666.5457;1.0000;0.0000;0.0000
133302000000.0000;1661.4463;1.0000;0.0000;0.0000
133402000000.0000;1656.3469;1.0000;0.0000;0.0000
133502000000.0000;1651.2475;1.0000;0.0000;0.0000
133602000000.0000;1646.1481;1.0000;0.0000;0.0000
133702000000.0000;1641.0487;1.0000;0.0000;0.0000
133802000000.0000;1635.9493;1.0000;0.0000;0.0000
133902000000.0000;1630.8499;1.0000;0.0000;0.0000
134002000000.0000;1625.7505;1.0000;0.0000;0.0000
134102000000.0000;1620.6511;1.0000;0.0000;0.0000
134202000000.0000;1615.5517;1.0000;0.0000;0.0000
134302000000.0000;1610.4523;1.0000;0.0000;0.0000
134402000000.0000;1605.3529;1.0000;0.0000;0.0000
134502000000.0000;1600.2535;1.0000;0.0000;0.0000
134602000000.0000;1595.1541;1.0000;0.0000;0.0000
134702000000.0000;1590.0547;1.0000;0.0000;0.0000
134802000000.0000;1584.9553;1.0000;0.0000;0.0000
134902000000.0000;1579.8559;1.0000;0.0000;0.0000
135002000000.0000;1574.7564;1.0000;0.0000;0.0000
135102000000.0000;1569.6570;1.0000;0.0000;0.0000
135202000000.0000;1564.5576;1.0000;0.0000;0.0000
135302000000.0000;1559.4582;1.0000;0.0000;0.0000
135402000000.0000;1554.3588;1.0000;0.0000;0.0000
135502000000.0000;1549.2594;1.0000;0.0000;0.0000
135602000000.0000;1544.1600;1.0000;0.0000;0.0000
135702000000.0000;1539.0606;1.0000;0.0000;0.0000
135802000000.0000;1533.9612;1.0000;0.0000;0.0000
135902000000.0000;1528.8618;1.0000;0.0000;0.0000
136002000000.0000;1523.7624;1.0000;0.0000;0.0000
136102000000.0000;1518.6630;1.0000;0.0000;0.0000
136202000000.0000;1513.5636;1.0000;0.0000;0.0000
136302000000.0000;1508.4642;1.0000;0.0000;0.0000
136402000000.0000;1503.3647;1.0000;0.0000;0.0000
136502000000.0000;1498.2653;1.0000;0.0000;0.0000
136602000000.0000;1493.1659;1.0000;0.0000;0.0000
136702000000.0000;1488.0665;1.0000;0.0000;0.0000
136802000000.0000;1482.9671;1.0000;0.0000;0.0000
136902000000.0000;1477.8677;1.0000;0.0000;0.0000
137002000000.0000;1472.7683;1.0000;0.0000;0.0000
137102000000.0000;1467.6689;1.0000;0.0000;0.0000
137202000000.0000;1462.5695;1.0000;0.0000;0.0000
137302000000.0000;1457.4701;1.0000;0.0000;0.0000
137402000000.0000;1452.3707;1.0000;0.0000;0.0000
137502000000.0000;1447.2713;1.0000;0.0000;0.0000
137602000000.0000;1442.1718;1.0000;0.0000;0.0000
137702000000.0000;1437.0724;1.0000;0.0000;0.0000
137802000000.0000;1431.9730;1.0000;0.0000;0.0000
137902000000.0000;1426.8736;1.0000;0.0000;0.0000
138002000000.0000;1421.7742;1.0000;0.0000;0.0000
138102000000.0000;1416.6748;1.0000;0.0000;0.0000
138202000000.0000;1411.5754;1.0000;0.0000;0.0000
138302000000.0000;1406.4760;1.0000;0.0000;0.0000
138402000000.0000;1401.3766;1.0000;0.0000;0.0000
138502000000.0000;1396.2772;1.0000;0.0000;0.0000
138602000000.0000;1391.1778;1.0000;0.0000;0.0000
138702000000.0000;1386.0783;1.0000;0.0000;0.0000
138802000000.0000;1380.9789;1.0000;0.0000;0.0000
138902000000.0000;1375.8795;1.0000;0.0000;0.0000
139002000000.0000;1370.7801;1.0000;0.0000;0.0000
139102000000.0000;1365.6807;1.0000;0.0000;0.0000
139202000000.0000;1360.5813;1.0000;0.0000;0.0000
139302000000.0000;1355.4819;1.0000;0.0000;0.0000
139402000000.0000;1350.3825;1.0000;0.0000;0.0000
139502000000.0000;1345.2831;1.0000;0.0000;0.0000
139602000000.0000;1340.1837;1.0000;0.0000;0.0000
139702000000.0000;1335.0842;1.0000;0.0000;0.0000
139802000000.0000;1329.9848;1.0000;0.0000;0.0000
139902000000.0000;1324.8854;1.0000;0.0000;0.0000
140002000000.0000;1319.7860;1.0000;0.0000;0.0000
140102000000.0000;1314.6866;1.0000;0.0000;0.0000
140202000000.0000;1309.5872;1.0000;0.0000;0.0000
140302000000.0000;1304.4878;1.0000;0.0000;0.0000
140402000000.0000;1299.3884;1.0000;0.0000;0.0000
140502000000.0000;1294.2890;1.0000;0.0000;0.0000
140602000000.0000;1289.1895;1.0000;0.0000;0.0000
140702000000.0000;1284.0901;1.0000;0.0000;0.0000
140802000000.0000;1278.9907;1.0000;0.0000;0.0000
140902000000.0000;1273.8913;1.0000;0.0000;0.0000
141002000000.0000;1268.7919;1.0000;0.0000;0.0000
141102000000.0000;1263.6925;1.0000;0.0000;0.0000
141202000000.0000;1258.5931;1.0000;0.0000;0.0000
141302000000.0000;1253.4937;1.0000;0.0000;0.0000
141402000000.0000;1248.3943;1.0000;0.0000;0.0000
141502000000.0000;1243.2948;1.0000;0.0000;0.0000
141602000000.0000;1238.1954;1.0000;0.0000;0.0000
141702000000.0000;1233.0960;1.0000;0.0000;0.0000
141802000000.0000;1227.9966;1.0000;0.0000;0.0000
141902000000.0000;1222.8972;1.0000;0.0000;0.0000
142002000000.0000;1217.7978;1.0000;0.0000;0.0000
142102000000.0000;1212.6984;1.0000;0.0000;0.0000
142202000000.0000;1207.5990;1.0000;0.0000;0.0000
142302000000.0000;1202.4996;1.0000;0.0000;0.0000
142402000000.0000;1197.4001;1.0000;0.0000;0.0000
142502000000.0000;1192.3007;1.0000;0.0000;0.0000
142602000000.0000;1187.2013;1.0000;0.0000;0.0000
142702000000.0000;1182.1019;1.0000;0.0000;0.0000
142802000000.0000;1177.0025;1.0000;0.0000;0.0000
142902000000.0000;1171.9031;1.0000;0.0000;0.0000
143002000000.0000;1166.8037;1.0000;0.0000;0.0000
143102000000.0000;1161.7043;1.0000;0.0000;0.0000
143202000000.0000;1156.6048;1.0000;0.0000;0.0000
143302000000.0000;1151.5054;1.0000;0.0000;0.0000
143402000000.0000;1146.4060;1.0000;0.0000;0.0000
143502000000.0000;1141.3066;1.0000;0.0000;0.0000
143602000000.0000;1136.2072;1.0000;0.0000;0.0000
143702000000.0000;1131.1078;1.0000;0.0000;0.0000
143802000000.0000;1126.0084;1.0000;0.0000;0.0000
143902000000.0000;1120.9090;1.0000;0.0000;0.0000
144002000000.0000;1115.8095;1.0000;0.0000;0.0000
144102000000.0000;1110.7101;1.0000;0.0000;0.0000
144202000000.0000;1105.6107;1.0000;0.0000;0.0000
144302000000.0000;1100.5113;1.0000;0.0000;0.0000
144402000000.0000;1095.4119;1.0000;0.0000;0.0000
144502000000.0000;1090.3125;1.0000;0.0000;0.0000
144602000000.0000;1085.2131;1.0000;0.0000;0.0000
144702000000.0000;1080.1137;1.0000;0.0000;0.0000
144802000000.0000;1075.0142;1.0000;0.0000;0.0000
144902000000.0000;1069.9148;1.0000;0.0000;0.0000
145002000000.0000;1064.8154;1.0000;0.0000;0.0000
145102000000.0000;1059.7160;1.0000;0.0000;0.0000
145202000000.0000;1054.6166;1.0000;0.0000;0.0000
145302000000.0000;1049.5172;1.0000;0.0000;0.0000
145402000000.0000;1044.4178;1.0000;0.0000;0.0000
145502000000.0000;1039.3184;1.0000;0.0000;0.0000
145602000000.0000;1034.2189;1.0000;0.0000;0.0000
145702000000.0000;1029.1195;1.0000;0.0000;0.0000
145802000000.0000;1024.0201;1.0000;0.0000;0.0000
145902000000.0000;1018.9207;1.0000;0.0000;0.0000
146002000000.0000;1013.8213;1.0000;0.0000;0.0000
146102000000.0000;1008.7219;1.0000;0.0000;0.0000
146202000000.0000;1003.6225;1.0000;0.0000;0.0000
146302000000.0000;998.5230;1.0000;0.0000;0.0000
146402000000.0000;993.4236;1.0000;0.0000;0.0000
146502000000.0000;988.3242;1.0000;0.0000;0.0000
146602000000.0000;983.2248;1.0000;0.0000;0.0000
146702000000.0000;978.1254;1.0000;0.0000;0.0000
146802000000.0000;973.0260;1.0000;0.0000;0.0000
146902000000.0000;967.9266;1.0000;0.0000;0.0000
147002000000.0000;962.8271;1.0000;0.0000;0.0000
147102000000.0000;957.7277;1.0000;0.0000;0.0000
147202000000.0000;952.6283;1.0000;0.0000;0.0000
147302000000.0000;947.5289;1.0000;0.0000;0.0000
147402000000.0000;942.4295;1.0000;0.0000;0.0000
147502000000.0000;937.3301;1.0000;0.0000;0.0000
147602000000.0000;932.2307;1.0000;0.0000;0.0000
147702000000.0000;927.1312;1.0000;0.0000;0.0000
147802000000.0000;922.0318;1.0000;0.0000;0.0000
147902000000.0000;916.9324;1.0000;0.0000;0.0000
148002000000.0000;911.8330;1.0000;0.0000;0.0000
148102000000.0000;906.7336;1.0000;0.0000;0.0000
148202000000.0000;901.6342;1.0000;0.0000;0.0000
148302000000.0000;896.5348;1.0000;0.0000;0.0000
148402000000.0000;891.4353;1.0000;0.0000;0.0000
148502000000.0000;886.3359;1.0000;0.0000;0.0000
148602000000.0000;881.2365;1.0000;0.0000;0.0000
148702000000.0000;876.1371;1.0000;0.0000;0.0000
148802000000.0000;871.0377;1.0000;0.0000;0.0000
148902000000.0000;865.9383;1.0000;0.0000;0.0000
149002000000.0000;860.8389;1.0000;0.0000;0.0000
149102000000.0000;855.7394;1.0000;0.0000;0.0000
149202000000.0000;850.6400;1.0000;0.0000;0.0000
149302000000.0000;845.5406;1.0000;0.0000;0.0000
149402000000.0000;840.4412;1.0000;0.0000;0.0000
149502000000.0000;835.3418;1.0000;0.0000;0.0000
149602000000.0000;830.2424;1.0000;0.0000;0.0000
149702000000.0000;825.1430;1.0000;0.0000;0.0000
149802000000.0000;820.0435;1.0000;0.0000;0.0000
149902000000.0000;814.9441;1.0000;0.0000;0.0000
150002000000.0000;809.8447;1.0000;0.0000;0.0000
150102000000.0000;804.7453;1.0000;0.0000;0.0000
150202000000.0000;799.6459;1.0000;0.0000;0.0000
150302000000.0000;794.5465;1.0000;0.0000;0.0000
150402000000.0000;789.4470;1.0000;0.0000;0.0000
150502000000.0000;784.3476;1.0000;0.0000;0.0000
150602000000.0000;779.2482;1.0000;0.0000;0.0000
150702000000.0000;774.1488;1.0000;0.0000;0.0000
150802000000.0000;769.0494;1.0000;0.0000;0.0000
150902000000.0000;763.9500;1.0000;0.0000;0.0000
151002000000.0000;758.8506;1.0000;0.0000;0.0000
151102000000.0000;753.7511;1.0000;0.0000;0.0000
151202000000.0000;748.6517;1.0000;0.0000;0.0000
151302000000.0000;743.5523;1.0000;0.0000;0.0000
151402000000.0000;738.4529;1.0000;0.0000;0.0000
151502000000.0000;733.3535;1.0000;0.0000;0.0000
151602000000.0000;728.2541;1.0000;0.0000;0.0000
151702000000.0000;723.1546;1.0000;0.0000;0.0000
151802000000.0000;718.0552;1.0000;0.0000;0.0000
151902000000.0000;712.9558;1.0000;0.0000;0.0000
152002000000.0000;707.8564;1.0000;0.0000;0.0000
152102000000.0000;702.7570;1.0000;0.0000;0.0000
152202000000.0000;697.6576;1.0000;0.0000;0.0000
152302000000.0000;692.5582;1.0000;0.0000;0.0000
152402000000.0000;687.4587;1.0000;0.0000;0.0000
152502000000.0000;682.3593;1.0000;0.0000;0.0000
152602000000.0000;677.2599;1.0000;0.0000;0.0000
152702000000.0000;672.1605;1.0000;0.0000;0.0000
152802000000.0000;667.0611;1.0000;0.0000;0.0000
152902000000.0000;661.9617;1.0000;0.0000;0.0000
153002000000.0000;656.8622;1.0000;0.0000;0.0000
153102000000.0000;651.7628;1.0000;0.0000;0.0000
153202000000.0000;646.6634;1.0000;0.0000;0.0000
153302000000.0000;641.5640;1.0000;0.0000;0.0000
153402000000.0000;636.4646;1.0000;0.0000;0.0000
153502000000.0000;631.3652;1.0000;0.0000;0.0000
153602000000.0000;626.2657;1.0000;0.0000;0.0000
153702000000.0000;621.1663;1.0000;0.0000;0.0000
153802000000.0000;616.0669;1.0000;0.0000;0.0000
153902000000.0000;610.9675;1.0000;0.0000;0.0000
154002000000.0000;605.8681;1.0000;0.0000;0.0000
154102000000.0000;600.7687;1.0000;0.0000;0.0000
154202000000.0000;595.6692;1.0000;0.0000;0.0000
154302000000.0000;590.5698;1.0000;0.0000;0.0000
154402000000.0000;585.4704;1.0000;0.0000;0.0000
154502000000.0000;580.3710;1.0000;0.0000;0.0000
154602000000.0000;575.2716;1.0000;0.0000;0.0000
154702000000.0000;570.1722;1.0000;0.0000;0.0000
154802000000.0000;565.0727;1.0000;0.0000;0.0000
154902000000.0000;559.9733;1.0000;0.0000;0.0000
155002000000.0000;554.8739;1.0000;0.0000;0.0000
155102000000.0000;549.7745;1.0000;0.0000;0.0000
155202000000.0000;544.6751;1.0000;0.0000;0.0000
155302000000.0000;539.5757;1.0000;0.0000;0.0000
155402000000.0000;534.4762;1.0000;0.0000;0.0000
155502000000.0000;529.3768;1.0000;0.0000;0.0000
155602000000.0000;524.2774;1.0000;0.0000;0.0000
155702000000.0000;519.1780;1.0000;0.0000;0.0000
155802000000.0000;514.0786;1.0000;0.0000;0.0000
155902000000.0000;508.9792;1.0000;0.0000;0.0000
156002000000.0000;503.8797;1.0000;0.0000;0.0000
156102000000.0000;498.7803;1.0000;0.0000;0.0000
156202000000.0000;493.6809;1.0000;0.0000;0.0000
156302000000.0000;488.5815;1.0000;0.0000;0.0000
156402000000.0000;483.4821;1.0000;0.0000;0.0000
156502000000.0000;478.3827;1.0000;0.0000;0.0000
156602000000.0000;473.2832;1.0000;0.0000;0.0000
156702000000.0000;468.1838;1.0000;0.0000;0.0000
156802000000.0000;463.0844;1.0000;0.0000;0.0000
156902000000.0000;457.9850;1.0000;0.0000;0.0000
157002000000.0000;452.8856;1.0000;0.0000;0.0000
157102000000.0000;447.7862;1.0000;0.0000;0.0000
157202000000.0000;442.6867;1.0000;0.0000;0.0000
157302000000.0000;437.5873;1.0000;0.0000;0.0000
157402000000.0000;432.4879;1.0000;0.0000;0.0000
157502000000.0000;427.3885;1.0000;0.0000;0.0000
157602000000.0000;422.2891;1.0000;0.0000;0.0000
157702000000.0000;417.1897;1.0000;0.0000;0.0000
157802000000.0000;412.0902;1.0000;0.0000;0.0000
157902000000.0000;406.9908;1.0000;0.0000;0.0000
158002000000.0000;401.8914;1.0000;0.0000;0.0000
158102000000.0000;396.7920;1.0000;0.0000;0.0000
158202000000.0000;391.6926;1.0000;0.0000;0.0000
158302000000.0000;386.5932;1.0000;0.0000;0.0000
158402000000.0000;381.4937;1.0000;0.0000;0.0000
158502000000.0000;376.3943;1.0000;0.0000;0.0000
158602000000.0000;371.2949;1.0000;0.0000;0.0000
158702000000.0000;366.1955;1.0000;0.0000;0.0000
158802000000.0000;361.0961;1.0000;0.0000;0.0000
158902000000.0000;355.9966;1.0000;0.0000;0.0000
159002000000.0000;350.8972;1.0000;0.0000;0.0000
159102000000.0000;345.7978;1.0000;0.0000;0.0000
159202000000.0000;340.6984;1.0000;0.0000;0.0000
159302000000.0000;335.5990;1.0000;0.0000;0.0000
159402000000.0000;330.4996;1.0000;0.0000;0.0000
159502000000.0000;325.4001;1.0000;0.0000;0.0000
159602000000.0000;320.3007;1.0000;0.0000;0.0000
159702000000.0000;315.2013;1.0000;0.0000;0.0000
159802000000.0000;310.1019;1.0000;0.0000;0.0000
159902000000.0000;305.0025;1.0000;0.0000;0.0000

